Convolutional Codes with Optimum Bidirectional Distance Profile

We define the bidirectional distance profile (BDP) of a convolutional code as the minimum of the distance profiles of the code and its corresponding "reverse" code. We present tables of codes with the optimum BDP (OBDP), which minimize the average complexity of bidirectional sequential decoding algorithms. The computer search is accelerated by the facts that optimum distance profile (ODP) codes of larger memory must have ODP codes of smaller memory as their "prefixes", and that OBDP codes can be obtained by "concatenating" ODP and reverse ODP codes of smaller memory. We compare the performance of OBDP codes and other codes by simulation.

==> comp-bistack-r12-obdp-4db.txt <==
261 1
266 1
272 0.999996
277 0.999988
283 0.999966
289 0.999923
295 0.99985
302 0.999718
308 0.999556
315 0.999302
321 0.999024
328 0.998622
335 0.998135
342 0.997563
350 0.996802
357 0.996044
365 0.995073
372 0.994132
380 0.992962
388 0.991688
397 0.990141
405 0.988668
414 0.986905
422 0.985247
431 0.983284
440 0.981224
450 0.978839
459 0.976607
469 0.974034
479 0.971365
489 0.968619
500 0.965511
510 0.962612
521 0.959344
532 0.956009
543 0.952598
555 0.948812
567 0.944972
579 0.941072
591 0.937139
603 0.933156
616 0.928813
629 0.924467
643 0.919764
656 0.91539
670 0.910686
684 0.905993
699 0.90098
714 0.895993
729 0.891042
744 0.886123
760 0.880932
776 0.875812
793 0.87041
809 0.865397
827 0.859823
844 0.854642
862 0.849235
880 0.843921
899 0.8384
918 0.83297
938 0.827333
957 0.822071
978 0.816362
998 0.811029
1020 0.805282
1041 0.799903
1063 0.794366
1086 0.788698
1109 0.783135
1132 0.777689
1156 0.772124
1181 0.766461
1206 0.760912
1231 0.75547
1258 0.749741
1284 0.744346
1311 0.738866
1339 0.733292
1368 0.727675
1397 0.722169
1426 0.716792
1457 0.7112
1487 0.705911
1519 0.700398
1551 0.695017
1584 0.689596
1618 0.684134
1652 0.678804
1687 0.67346
1723 0.668103
1759 0.662881
1796 0.657639
1835 0.652244
1873 0.647126
1913 0.641857
1954 0.636601
1995 0.63148
2037 0.626362
2081 0.621149
2125 0.616055
2170 0.61099
2216 0.605929
2263 0.600888
2311 0.595883
2360 0.590899
2410 0.585946
2461 0.581035
2513 0.576148
2566 0.571295
2621 0.566393
2676 0.561613
2733 0.556789
2791 0.552015
2850 0.547281
2910 0.542598
2972 0.537883
3035 0.533215
3099 0.528601
3165 0.523973
3232 0.519394
3301 0.51482
3371 0.510295
3442 0.505817
3515 0.501335
3589 0.496913
3666 0.492448
3743 0.488095
3823 0.483684
3904 0.479354
3986 0.475074
4071 0.470765
4157 0.46652
4245 0.462308
4335 0.458104
4427 0.453923
4521 0.449775
4617 0.445647
4715 0.441554
4815 0.437493
4917 0.433459
5021 0.429449
5127 0.425484
5236 0.421505
5347 0.417576
5460 0.41368
5576 0.409794
5694 0.405951
5815 0.402114
5938 0.398322
6064 0.394554
6192 0.390819
6324 0.387091
6458 0.383406
6594 0.379761
6734 0.376123
6877 0.3725
7023 0.368903
7172 0.365334
7324 0.36179
7479 0.358285
7637 0.354808
7799 0.351345
7964 0.347921
8133 0.344502
8306 0.3411
8482 0.33774
8661 0.334427
8845 0.331115
9032 0.327842
9224 0.324576
9419 0.321349
9619 0.318126
9823 0.314941
10031 0.311789
10244 0.308649
10461 0.305531
10682 0.302452
10909 0.299377
11140 0.29633
11376 0.293308
11617 0.290307
11863 0.287332
12115 0.284374
12372 0.281447
12634 0.278538
12902 0.275656
13175 0.272799
13454 0.269964
13739 0.267146
14030 0.264353
14328 0.261568
14631 0.258819
14942 0.256078
15258 0.253377
15582 0.250675
15912 0.248013
16249 0.245371
16593 0.242754
16945 0.240144
17304 0.237556
17671 0.234998
18045 0.232456
18428 0.229939
18818 0.227443
19217 0.224961
19624 0.222506
20040 0.220067
20465 0.217652
20899 0.21525
21342 0.21287
21794 0.210512
22256 0.208165
22728 0.205839
23209 0.203543
23701 0.201254
24203 0.198991
24716 0.196741
25240 0.194518
25775 0.192301
26321 0.19011
26879 0.187933
27449 0.185775
28031 0.183636
28625 0.181511
29231 0.179419
29851 0.177334
30483 0.175277
31129 0.173231
31789 0.171201
32463 0.16919
33151 0.167197
33853 0.165221
34571 0.163255
35303 0.161305
36052 0.15938
36816 0.157468
37596 0.155571
38393 0.153689
39206 0.151827
40037 0.149977
40886 0.148142
41752 0.146327
42637 0.144527
43541 0.142744
44463 0.140982
45406 0.13923
46368 0.137498
47351 0.135773
48354 0.13407
49379 0.132379
50425 0.1307
51494 0.129039
52585 0.127394
53700 0.125758
54838 0.124137
56000 0.122534
57187 0.120943
58399 0.119365
59636 0.117803
60900 0.116253
62191 0.114715
63509 0.113193
64855 0.111679
66229 0.110181
67633 0.108697
69066 0.107236
70530 0.105781
72024 0.104335
73551 0.102911
75109 0.101492
76701 0.100092
78327 0.0986935
79987 0.0973163
81682 0.0959537
83413 0.0945965
85181 0.0932571
86986 0.0919328
88829 0.0906121
90712 0.0893091
92634 0.0880134
94597 0.0867408
96602 0.0854727
98649 0.0842197
100740 0.0829703
102875 0.0817345
105055 0.0805142
107281 0.0793035
109555 0.0781077
111877 0.0769133
114248 0.0757319
116669 0.0745641
119141 0.0734125
121666 0.0722689
124245 0.0711431
126878 0.0700206
129567 0.0689109
132313 0.0678166
135117 0.0667291
137980 0.065651
140904 0.0645866
143890 0.0635279
146940 0.0624778
150054 0.0614451
153234 0.0604215
156481 0.0594048
159797 0.0583988
163184 0.0574049
166642 0.0564167
170174 0.0554378
173780 0.0544734
177463 0.0535156
181224 0.0525675
185065 0.0516289
188987 0.0506964
192992 0.0497774
197082 0.0488635
201258 0.0479619
205524 0.0470658
209879 0.0461899
214327 0.0453151
218869 0.0444519
223508 0.0435987
228244 0.0427507
233081 0.0419156
238021 0.0410867
243065 0.0402693
248216 0.0394585
253477 0.0386594
258848 0.0378639
264334 0.0370805
269936 0.0363086
275657 0.0355433
281499 0.0347796
287464 0.0340288
293556 0.0332894
299778 0.0325589
306131 0.031834
312618 0.0311136
319243 0.030408
326009 0.0297088
332918 0.0290181
339973 0.0283324
347178 0.0276584
354536 0.0269939
362049 0.0263406
369722 0.0256937
377557 0.0250559
385559 0.0244235
393730 0.023797
402074 0.0231866
410595 0.0225836
419296 0.0219869
428182 0.0214013
437257 0.0208222
446523 0.0202459
455986 0.0196807
465650 0.0191242
475518 0.0185768
485595 0.0180362
495886 0.0175055
506395 0.016981
517127 0.0164653
528086 0.0159599
539278 0.0154609
550707 0.0149717
562377 0.0144912
574296 0.0140173
586466 0.0135524
598895 0.0130938
611587 0.0126466
624548 0.0122092
637784 0.0117776
651300 0.0113573
665103 0.0109433
679198 0.0105375
693592 0.0101383
708291 0.00975002
723302 0.00937167
738630 0.00899869
754284 0.00863442
770269 0.00827879
786593 0.00793103
803263 0.00759306
820286 0.00726019
837670 0.00693963
855422 0.00662977
873550 0.0063272
892064 0.00603012
910968 0.00574278
930274 0.0054651
949989 0.00519262
970121 0.00493082
990682 0.00467529
1011676 0.00442791
1033117 0.00418917
1055010 0.00396022
1077369 0.00373661
1100201 0.00352324
1123517 0.003317
1147327 0.00311853
1171642 0.00292888
1196471 0.00274738
1221828 0.00257395
1247722 0.00240693
1274169 0.00224685
1301178 0.0020947
1328742 0.00194934
1356901 0.00180997
1385657 0.00167881
1415024 0.00155407
1445012 0.00143684
1475634 0.00132504
1506919 0.00121897
1538853 0.00111973
1571454 0.00102826
1604764 0.000941759
1638767 0.00085952
1673500 0.000783722
1708960 0.000711702
1745177 0.000645347
1782167 0.000584289
1819936 0.000526801
1858516 0.000475361
1897891 0.000426941
1938110 0.000382596
1979182 0.000341542
2021125 0.000304852
2063961 0.000270422
2107711 0.000239273
2152387 0.000211153
2197981 0.000185957
2244582 0.00016365
2292136 0.00014396
2340732 0.000126374
2390336 0.000109975
2440967 9.64303e-05
2492729 8.43514e-05
2545587 7.33373e-05
2599591 6.36672e-05
2654746 5.52713e-05
2710864 4.76086e-05
2768310 4.06178e-05
2826932 3.50148e-05
2886917 2.98568e-05
2948260 2.57287e-05
3010584 2.21242e-05
3074299 1.87554e-05
3139498 1.61372e-05
3206262 1.37371e-05
3274431 1.17821e-05
3344160 1.02374e-05
3414419 8.7886e-06
3487017 7.47075e-06
3561792 6.42345e-06
3636444 5.65543e-06
3713134 4.96595e-06
3792080 4.27648e-06
3874283 3.67428e-06
3954343 3.23791e-06
4039287 2.80153e-06
4125567 2.47861e-06
4211147 2.17315e-06
4300524 1.93751e-06
4395144 1.70186e-06
4484364 1.53604e-06
4586711 1.37895e-06
4682548 1.17821e-06
4776384 1.03857e-06
4881237 8.72751e-07
4997478 8.02931e-07
5089403 7.41838e-07
5206361 6.63291e-07
5313531 6.02198e-07
5433654 5.2365e-07
5537441 4.62558e-07
5669680 4.45103e-07
5780256 4.10193e-07
5908462 3.57828e-07
6019004 3.1419e-07
6164695 2.70553e-07
6359959 2.35643e-07
6412358 2.0946e-07
6551289 1.83278e-07
6714182 1.65823e-07
6888497 1.3964e-07
6997535 1.13458e-07
7181538 7.85476e-08
7542597 6.10926e-08
8640804 5.23651e-08
8887758 3.491e-08
10703014 1.7455e-08
11766106 8.72751e-09


==> comp-bistack-r12-obdp-5db.txt <==
255 1
260 0.999982
265 0.999783
270 0.999089
276 0.997182
282 0.993786
287 0.989731
293 0.983431
299 0.975696
305 0.966711
312 0.954912
318 0.943889
324 0.932214
331 0.917956
338 0.903216
345 0.888146
352 0.872878
359 0.857524
366 0.842164
374 0.824686
381 0.809516
389 0.792365
397 0.775459
405 0.758827
414 0.740473
422 0.724491
431 0.706896
439 0.691602
448 0.674792
458 0.656598
467 0.640646
476 0.625096
486 0.608261
496 0.591888
506 0.575956
517 0.558934
527 0.543921
538 0.527929
549 0.512501
560 0.497649
572 0.48211
583 0.468471
595 0.454244
607 0.440667
620 0.426685
632 0.414415
645 0.40177
658 0.389771
672 0.377526
686 0.365943
700 0.354967
714 0.344563
728 0.334697
743 0.32468
759 0.314581
774 0.305623
790 0.296571
806 0.287996
822 0.279871
839 0.271693
856 0.263948
874 0.256185
892 0.248835
910 0.241874
928 0.235266
947 0.228653
967 0.222057
986 0.216118
1007 0.209891
1027 0.204264
1048 0.198658
1069 0.193338
1091 0.18804
1114 0.182786
1136 0.178013
1160 0.173073
1183 0.168577
1207 0.164115
1232 0.159699
1257 0.155501
1283 0.151357
1309 0.147417
1336 0.143523
1363 0.139825
1391 0.136172
1419 0.132698
1448 0.129274
1478 0.125903
1508 0.122693
1539 0.119538
1570 0.116533
1602 0.11358
1635 0.110677
1668 0.107912
1702 0.1052
1737 0.10254
1772 0.100006
1809 0.0974549
1845 0.0950881
1883 0.0927057
1922 0.0903774
1961 0.0881563
2001 0.0859845
2042 0.0838636
2083 0.081837
2126 0.0798128
2169 0.0778792
2213 0.0759911
2259 0.0741088
2305 0.0723132
2352 0.070562
2400 0.0688553
2449 0.0671928
2499 0.0655731
2550 0.0639969
2602 0.0624601
2655 0.0609653
2709 0.059511
2764 0.0580985
2821 0.0567002
2878 0.0553649
2937 0.0540431
2997 0.0527592
3058 0.0515124
3121 0.0502825
3184 0.0491078
3249 0.0479509
3316 0.0468104
3383 0.0457191
3452 0.0446456
3523 0.0435907
3595 0.0425693
3668 0.0415777
3743 0.0406033
3819 0.0396604
3897 0.0387346
3977 0.0378272
4058 0.0369494
4141 0.0360868
4225 0.0352534
4311 0.0344386
4399 0.0336404
4489 0.0328596
4581 0.0320956
4674 0.0313569
4770 0.030626
4867 0.0299217
4966 0.0292347
5068 0.0285576
5171 0.0279033
5276 0.027266
5384 0.0266383
5494 0.0260262
5606 0.0254292
5721 0.0248432
5837 0.0242769
5956 0.0237224
6078 0.0231768
6202 0.0226461
6329 0.0221275
6458 0.0216239
6589 0.0211325
6724 0.0206485
6861 0.0201777
7001 0.0197192
7144 0.0192705
7290 0.0188319
7439 0.0184031
7590 0.0179863
7745 0.0175776
7903 0.0171776
8065 0.0167861
8229 0.0164038
8397 0.0160307
8568 0.0156677
8743 0.0153122
8922 0.014964
9104 0.0146246
9289 0.0142935
9479 0.0139682
9672 0.013652
9870 0.0133423
10071 0.0130404
10277 0.0127449
10486 0.0124569
10700 0.0121759
10919 0.0118994
11141 0.0116302
11369 0.011366
11601 0.0111088
11838 0.0108567
12079 0.0106121
12326 0.0103714
12577 0.0101379
12834 0.00990813
13096 0.00968387
13363 0.00946508
13635 0.00925195
13914 0.00904263
14198 0.00883825
14487 0.00864027
14783 0.00844517
15085 0.00825476
15392 0.00806863
15706 0.00788647
16027 0.00770723
16354 0.00753286
16688 0.00736251
17028 0.00719629
17376 0.00703418
17730 0.00687555
18092 0.00672003
18461 0.00656816
18838 0.00641936
19222 0.00627472
19614 0.00613272
20015 0.00599432
20423 0.00585932
20840 0.0057263
21265 0.00559656
21699 0.00546973
22142 0.00534614
22593 0.0052253
23054 0.00510654
23525 0.00499089
24005 0.00487726
24495 0.00476657
24995 0.00465822
25505 0.00455284
26025 0.0044495
26556 0.00434768
27098 0.0042489
27651 0.00415172
28215 0.00405661
28791 0.00396434
29378 0.00387362
29978 0.00378523
30589 0.0036995
31214 0.00361536
31850 0.00353295
32500 0.00345245
33163 0.00337312
33840 0.00329628
34531 0.0032208
35235 0.00314717
35954 0.00307499
36688 0.0030044
37436 0.00293594
38200 0.00286839
38980 0.00280236
39775 0.00273812
40587 0.00267498
41415 0.00261324
42260 0.00255306
43122 0.00249433
44002 0.00243669
44900 0.00238018
45816 0.002325
46751 0.00227108
47705 0.00221847
48678 0.00216717
49672 0.00211689
50685 0.00206768
51719 0.00201936
52775 0.00197227
53852 0.00192636
54950 0.00188193
56072 0.00183827
57216 0.00179521
58383 0.00175333
59574 0.00171201
60790 0.00167198
62030 0.00163259
63296 0.00159433
64588 0.00155664
65906 0.00152012
67250 0.00148436
68622 0.00144913
70023 0.00141486
71451 0.00138113
72909 0.00134865
74397 0.00131642
75915 0.00128513
77464 0.00125432
79045 0.00122463
80658 0.00119549
82303 0.00116674
83983 0.0011386
85696 0.00111116
87445 0.00108458
89229 0.00105849
91050 0.00103307
92908 0.00100801
94803 0.00098342
96738 0.000959515
98712 0.000936202
100726 0.000913245
102781 0.000890792
104878 0.00086891
107018 0.000847465
109202 0.000826569
111430 0.000805923
113704 0.000786025
116024 0.000766125
118391 0.000746896
120807 0.000728351
123272 0.00071009
125787 0.000692263
128354 0.00067458
130973 0.000657538
133645 0.000641029
136372 0.000624827
139155 0.000608861
141994 0.000593234
144892 0.000577886
147848 0.000562922
150865 0.000548541
153943 0.000534382
157084 0.000520458
160290 0.000507256
163560 0.000494162
166898 0.000481213
170303 0.000468541
173778 0.000456189
177324 0.000444189
180942 0.000432377
184634 0.00042095
188401 0.000409581
192246 0.000398527
196168 0.00038775
200171 0.000377061
204255 0.000366857
208423 0.000356981
212676 0.000347233
217015 0.000337565
221443 0.000328057
225962 0.000318872
230572 0.000309919
235277 0.000301243
240078 0.00029262
244978 0.00028431
249976 0.000276252
255078 0.000268242
260280 0.000260609
265591 0.000253194
271010 0.000245849
276541 0.000238624
282184 0.000231641
287941 0.000224713
293816 0.000218043
299811 0.000211484
305929 0.000205039
312171 0.000198833
318540 0.000192811
325040 0.000186836
331672 0.000181068
338440 0.00017537
345347 0.000169853
352392 0.000164581
359583 0.000159353
366919 0.000154225
374406 0.000149229
382047 0.000144319
389846 0.000139606
397797 0.000135038
405914 0.000130605
414196 0.000126142
422652 0.000121791
431272 0.000117562
440071 0.000113501
449051 0.000109668
458215 0.000105815
467561 0.000102152
477103 9.83691e-05
486837 9.48978e-05
496775 9.1416e-05
506908 8.8034e-05
517249 8.48961e-05
527807 8.18067e-05
538573 7.86803e-05
549562 7.56992e-05
560776 7.27105e-05
572219 6.98395e-05
583897 6.71548e-05
595809 6.45157e-05
607977 6.19089e-05
620376 5.92945e-05
633033 5.68473e-05
645945 5.44751e-05
659132 5.22312e-05
672574 4.99797e-05
686300 4.77576e-05
700315 4.56724e-05
714594 4.36593e-05
729180 4.16843e-05
744050 3.97529e-05
759245 3.78671e-05
774730 3.61077e-05
790531 3.44557e-05
806662 3.28055e-05
823127 3.12599e-05
839920 2.97114e-05
857062 2.82598e-05
874541 2.68642e-05
892422 2.55048e-05
910626 2.41966e-05
929186 2.2973e-05
948138 2.1757e-05
967482 2.05885e-05
987224 1.94855e-05
1007457 1.83997e-05
1027936 1.74031e-05
1048909 1.64389e-05
1070296 1.55193e-05
1092159 1.45807e-05
1114419 1.3719e-05
1137164 1.29143e-05
1160366 1.21543e-05
1184051 1.13753e-05
1208196 1.06733e-05
1232848 1.00102e-05
1258295 9.37084e-06
1283695 8.74764e-06
1309990 8.16433e-06
1336668 7.63233e-06
1363896 7.11553e-06
1391698 6.64623e-06
1420100 6.17977e-06
1449122 5.78172e-06
1478644 5.37607e-06
1508847 4.95427e-06
1539639 4.57902e-06
1571028 4.24082e-06
1603075 3.90927e-06
1635833 3.60146e-06
1669181 3.30411e-06
1703215 3.05521e-06
1738138 2.79206e-06
1773443 2.56596e-06
1809785 2.34176e-06
1846566 2.13846e-06
1884373 1.97411e-06
1922690 1.80121e-06
1962369 1.63971e-06
2002982 1.49436e-06
2043013 1.34615e-06
2085065 1.22646e-06
2127057 1.10295e-06
2170579 1.0146e-06
2215138 9.20554e-07
2260175 8.25553e-07
2306359 7.50503e-07
2353809 6.87803e-07
2401929 6.27953e-07
2450193 5.64302e-07
2504029 5.20602e-07
2551439 4.82602e-07
2604674 4.29402e-07
2662289 3.81901e-07
2710386 3.46751e-07
2767068 3.11601e-07
2829265 2.90701e-07
2884063 2.60301e-07
2939284 2.33701e-07
2999441 2.11851e-07
3062722 1.89051e-07
3123523 1.71001e-07
3187230 1.56751e-07
3251674 1.38701e-07
3317596 1.22551e-07
3387904 1.064e-07
3456007 9.97504e-08
3534236 9.21504e-08
3603342 8.26503e-08
3690414 7.41003e-08
3746234 6.93503e-08
3827382 5.51002e-08
3913636 5.13002e-08
3984044 4.37002e-08
4071040 3.99002e-08
4166507 3.61002e-08
4241496 3.32501e-08
4344746 2.85001e-08
4402828 2.66001e-08
4502929 2.18501e-08
4594693 1.99501e-08
4744321 1.71001e-08
4807102 1.61501e-08
4896070 1.23501e-08
5097029 1.045e-08
5217119 9.50004e-09
5281952 7.60003e-09
5388311 5.70002e-09
5608837 4.75002e-09
5996563 3.80001e-09
6939185 1.90001e-09
7748004 9.50004e-10


==> comp-bistack-r12-obdp-6db.txt <==
255 1
259 0.998299
264 0.985237
268 0.96371
273 0.925438
278 0.87911
282 0.839212
287 0.7885
292 0.738796
298 0.682193
303 0.638222
308 0.597372
314 0.552421
319 0.518175
325 0.480645
330 0.452085
336 0.420745
342 0.39227
348 0.366342
354 0.342675
360 0.32102
367 0.298001
373 0.279971
380 0.260698
386 0.245518
393 0.229198
400 0.214215
407 0.200415
414 0.187676
421 0.175883
429 0.163442
436 0.15337
444 0.142693
452 0.132815
459 0.124764
467 0.116173
476 0.107206
484 0.0997974
492 0.0928726
501 0.0856326
510 0.0789589
519 0.0728451
528 0.0672768
537 0.0622325
547 0.0571933
556 0.0531198
566 0.0490544
576 0.0454161
586 0.0421545
596 0.039221
607 0.0363274
617 0.03396
628 0.0316084
639 0.0294922
650 0.0275783
662 0.025694
673 0.024129
685 0.0225782
697 0.0211712
709 0.019891
722 0.0186286
734 0.0175671
747 0.0165156
760 0.0155546
773 0.0146751
787 0.0138083
801 0.0130154
815 0.012289
829 0.0116213
844 0.010964
858 0.0103989
873 0.00984077
889 0.00929322
904 0.00882001
920 0.00835404
936 0.00792317
953 0.00750148
969 0.00713394
986 0.0067723
1003 0.00643741
1021 0.00610902
1039 0.00580493
1057 0.00552292
1076 0.00524691
1094 0.0050037
1114 0.00475288
1133 0.0045313
1153 0.00431467
1173 0.00411273
1194 0.00391593
1214 0.00374148
1236 0.00356216
1257 0.00340282
1279 0.0032472
1302 0.00309524
1325 0.00295388
1348 0.00282195
1371 0.00269884
1395 0.00257838
1420 0.00246149
1445 0.00235204
1470 0.00224992
1496 0.00215059
1522 0.00205743
1548 0.00197026
1576 0.00188239
1603 0.00180317
1631 0.00172616
1660 0.00165134
1689 0.00158135
1718 0.00151566
1748 0.00145192
1779 0.00139024
1810 0.00133242
1842 0.00127617
1874 0.00122362
1907 0.00117265
1940 0.00112474
1974 0.0010785
2009 0.00103382
2044 0.000991898
2080 0.000951143
2116 0.000912991
2153 0.000876025
2191 0.000840376
2229 0.000806816
2268 0.000774539
2308 0.000743416
2348 0.000714001
2389 0.000685607
2431 0.000658202
2474 0.000631903
2517 0.000607075
2561 0.000583307
2606 0.000560304
2652 0.000538191
2698 0.000517335
2745 0.000497232
2793 0.000477792
2842 0.000459207
2892 0.000441234
2943 0.000424068
2994 0.000407849
3046 0.000392245
3100 0.000376969
3154 0.000362622
3209 0.000348778
3265 0.000335508
3323 0.000322522
3381 0.000310332
3440 0.000298568
3500 0.000287277
3561 0.000276423
3624 0.000265838
3687 0.000255895
3752 0.000246176
3817 0.000236994
3884 0.00022805
3952 0.000219484
4021 0.000211359
4091 0.000203462
4163 0.000195829
4236 0.000188546
4310 0.000181475
4386 0.000174698
4462 0.00016825
4540 0.000161995
4620 0.000155936
4701 0.000150128
4783 0.000144553
4867 0.000139185
4952 0.000134104
5038 0.000129212
5127 0.000124438
5216 0.000119887
5308 0.000115437
5401 0.000111179
5495 0.000107102
5591 0.000103167
5689 9.93565e-05
5789 9.57186e-05
5890 9.22479e-05
5993 8.8915e-05
6098 8.56786e-05
6205 8.25773e-05
6313 7.95891e-05
6424 7.67212e-05
6536 7.39313e-05
6650 7.12657e-05
6767 6.86478e-05
6885 6.61818e-05
7006 6.37716e-05
7128 6.14559e-05
7253 5.92207e-05
7380 5.70887e-05
7509 5.5022e-05
7640 5.30305e-05
7774 5.11263e-05
7910 4.93034e-05
8049 4.74881e-05
8189 4.57871e-05
8333 4.41331e-05
8479 4.25323e-05
8627 4.10337e-05
8778 3.95897e-05
8932 3.81589e-05
9088 3.67961e-05
9247 3.54963e-05
9409 3.4204e-05
9573 3.2979e-05
9741 3.17789e-05
9911 3.06435e-05
10085 2.95593e-05
10261 2.8492e-05
10441 2.74872e-05
10624 2.65158e-05
10809 2.55835e-05
10999 2.46844e-05
11191 2.38081e-05
11387 2.29538e-05
11586 2.21387e-05
11789 2.13492e-05
11995 2.05931e-05
12205 1.98577e-05
12419 1.91618e-05
12636 1.84743e-05
12857 1.78331e-05
13082 1.71809e-05
13311 1.65652e-05
13544 1.59918e-05
13781 1.54314e-05
14022 1.49027e-05
14267 1.43801e-05
14517 1.3871e-05
14771 1.33782e-05
15030 1.29078e-05
15293 1.24411e-05
15560 1.20151e-05
15833 1.1611e-05
16110 1.12062e-05
16392 1.08141e-05
16678 1.04325e-05
16970 1.00688e-05
17267 9.69406e-06
17569 9.35591e-06
17877 9.01967e-06
18190 8.70316e-06
18508 8.40624e-06
18832 8.10957e-06
19161 7.82133e-06
19497 7.54735e-06
19838 7.28323e-06
20185 7.02588e-06
20538 6.78326e-06
20897 6.54611e-06
21263 6.32251e-06
21635 6.09474e-06
22014 5.87874e-06
22399 5.67688e-06
22791 5.47584e-06
23190 5.28135e-06
23596 5.09339e-06
24009 4.91493e-06
24429 4.73992e-06
24856 4.5819e-06
25292 4.42388e-06
25734 4.26906e-06
26184 4.12613e-06
26642 3.98154e-06
27108 3.83563e-06
27583 3.69246e-06
28065 3.56676e-06
28556 3.44331e-06
29056 3.31963e-06
29565 3.20165e-06
30082 3.08985e-06
30609 2.98505e-06
31144 2.88477e-06
31689 2.77915e-06
32244 2.6816e-06
32810 2.58964e-06
33382 2.49982e-06
33966 2.40929e-06
34561 2.3317e-06
35165 2.25043e-06
35780 2.17142e-06
36406 2.09907e-06
37044 2.02374e-06
37693 1.95352e-06
38351 1.88318e-06
39022 1.81902e-06
39705 1.75772e-06
40400 1.68572e-06
41107 1.62572e-06
41826 1.57178e-06
42558 1.51379e-06
43304 1.46342e-06
44065 1.41589e-06
44832 1.3673e-06
45618 1.31882e-06
46415 1.27391e-06
47232 1.23054e-06
48054 1.18777e-06
48894 1.14345e-06
49749 1.10116e-06
50623 1.06195e-06
51506 1.02535e-06
52409 9.91018e-07
53324 9.58463e-07
54257 9.23294e-07
55207 8.8967e-07
56179 8.55571e-07
57159 8.23254e-07
58162 7.94026e-07
59185 7.67293e-07
60211 7.41867e-07
61264 7.16798e-07
62335 6.95174e-07
63431 6.70223e-07
64537 6.44084e-07
65666 6.20797e-07
66824 5.9751e-07
67982 5.74816e-07
69175 5.54618e-07
70392 5.33113e-07
71615 5.12796e-07
72890 4.93073e-07
74149 4.76677e-07
75439 4.6135e-07
76767 4.44597e-07
78115 4.31409e-07
79482 4.16795e-07
80881 3.9933e-07
82285 3.84003e-07
83724 3.68914e-07
85191 3.55013e-07
86695 3.41349e-07
88189 3.26735e-07
89743 3.14735e-07
91313 3.0428e-07
92899 2.95725e-07
94525 2.85626e-07
96177 2.75764e-07
97867 2.65428e-07
99584 2.57349e-07
101332 2.47131e-07
103143 2.37744e-07
104926 2.28239e-07
106747 2.22418e-07
108712 2.14576e-07
110557 2.06615e-07
112478 1.98774e-07
114406 1.92596e-07
116464 1.85229e-07
118434 1.77625e-07
120519 1.69783e-07
122636 1.62892e-07
124761 1.57546e-07
126983 1.52793e-07
129166 1.46259e-07
131442 1.41744e-07
133867 1.36872e-07
136077 1.31407e-07
138524 1.26892e-07
140898 1.22496e-07
143380 1.18219e-07
146047 1.13942e-07
148411 1.1014e-07
151068 1.06456e-07
153707 1.02179e-07
156390 9.75453e-08
159159 9.44562e-08
161903 8.99413e-08
164675 8.7565e-08
167600 8.38818e-08
170511 8.19808e-08
173518 7.82976e-08
176871 7.53273e-08
179707 7.22382e-08
182987 6.92679e-08
186378 6.65352e-08
189428 6.46342e-08
192672 6.17827e-08
195864 5.9644e-08
199295 5.69113e-08
203131 5.51291e-08
206490 5.35846e-08
210034 5.19212e-08
213862 4.97826e-08
217517 4.76439e-08
221159 4.57429e-08
225073 4.38419e-08
229121 4.17033e-08
233176 4.02775e-08
237612 3.80201e-08
241189 3.69508e-08
245514 3.52874e-08
250631 3.26735e-08
254346 3.14854e-08
258609 2.99408e-08
263090 2.83963e-08
268016 2.7327e-08
273860 2.63764e-08
277714 2.55448e-08
282193 2.47131e-08
287644 2.28121e-08
292325 2.19804e-08
297206 2.11487e-08
302273 2.04358e-08
309199 1.92477e-08
314819 1.87724e-08
319180 1.82972e-08
324918 1.78219e-08
330058 1.72279e-08
335939 1.6515e-08
343178 1.61585e-08
347313 1.56833e-08
353321 1.49704e-08
361090 1.43763e-08
367595 1.41387e-08
372262 1.34259e-08
379232 1.30694e-08
385629 1.25942e-08
393947 1.21189e-08
400691 1.1406e-08
406816 1.10496e-08
415447 1.02179e-08
420585 9.74265e-09
429946 9.38621e-09
435548 8.91096e-09
444580 8.67334e-09
451240 8.3169e-09
458654 8.07927e-09
475067 7.48521e-09
482967 7.24758e-09
491903 6.77233e-09
503270 6.29708e-09
509393 5.82183e-09
521719 5.46539e-09
530927 5.22776e-09
540170 4.99014e-09
565566 4.87132e-09
575021 4.27726e-09
602327 4.15845e-09
606527 4.03964e-09
629367 3.6832e-09
649915 3.44557e-09
662020 3.32676e-09
700359 3.20795e-09
717077 3.08913e-09
726875 2.97032e-09
741179 2.85151e-09
750835 2.61388e-09
764300 2.49507e-09
817990 2.25744e-09
837980 1.901e-09
849312 1.78219e-09
904884 1.54457e-09
954771 1.18813e-09
1038882 1.06932e-09
1088875 9.50502e-10
1114794 8.3169e-10
1152603 7.12877e-10
1453083 5.94064e-10
1467841 4.75251e-10
1649332 3.56438e-10
1772362 2.37626e-10
1804140 1.18813e-10


==> comp-bistack-r12-obdp-7db.txt <==
255 1
257 0.985339
260 0.915702
262 0.850964
265 0.746126
267 0.677744
270 0.583285
273 0.501026
275 0.453105
278 0.3908
281 0.338613
284 0.294953
286 0.269847
289 0.237232
292 0.209694
295 0.186318
298 0.166359
301 0.14922
304 0.134424
307 0.121577
310 0.110365
313 0.10053
316 0.09186
319 0.0841839
322 0.0773597
326 0.0693806
329 0.0641137
332 0.0593719
335 0.0550882
339 0.0499942
342 0.0465772
345 0.0434596
349 0.0397136
352 0.0371754
356 0.034105
359 0.0320112
363 0.0294657
366 0.0277201
370 0.025587
374 0.0236509
377 0.0223143
381 0.0206689
385 0.019164
389 0.0177845
393 0.016518
397 0.0153524
400 0.0145372
404 0.0135229
408 0.0125843
412 0.0117145
417 0.0107139
421 0.009976
425 0.00928818
429 0.00864688
433 0.0080472
438 0.00735218
442 0.00683583
446 0.00635155
451 0.00578841
455 0.00536859
460 0.00487861
464 0.00451198
469 0.00408282
473 0.00376214
478 0.00338775
483 0.00304228
488 0.0027244
493 0.00243468
497 0.00222276
502 0.0019824
507 0.00176998
512 0.00158303
517 0.00142089
522 0.00127945
528 0.00113412
533 0.00103015
538 0.000938934
543 0.000858983
549 0.000774948
554 0.000713584
560 0.000648849
565 0.00060097
571 0.00054976
577 0.000504462
582 0.000470672
588 0.000434145
594 0.000401402
600 0.000372019
606 0.000345508
612 0.000321563
618 0.000299871
624 0.00028008
630 0.00026201
636 0.000245444
643 0.000227976
649 0.00021424
655 0.000201629
662 0.000188181
668 0.000177549
675 0.000166181
682 0.000155811
688 0.000147576
695 0.000138658
702 0.000130434
709 0.000122879
716 0.00011591
723 0.000109467
730 0.000103493
738 9.72046e-05
745 9.20753e-05
752 8.72869e-05
760 8.22307e-05
767 7.81379e-05
775 7.37531e-05
782 7.01961e-05
790 6.64296e-05
798 6.29235e-05
806 5.96367e-05
814 5.65533e-05
822 5.36904e-05
830 5.10135e-05
838 4.8526e-05
847 4.58872e-05
855 4.36977e-05
863 4.16545e-05
872 3.95099e-05
881 3.74986e-05
889 3.58247e-05
898 3.40643e-05
907 3.24178e-05
916 3.08556e-05
925 2.94276e-05
934 2.80717e-05
943 2.67909e-05
953 2.54745e-05
962 2.43564e-05
972 2.31618e-05
981 2.21634e-05
991 2.11249e-05
1001 2.01566e-05
1011 1.92278e-05
1021 1.83723e-05
1031 1.75547e-05
1041 1.67869e-05
1051 1.60586e-05
1062 1.53138e-05
1072 1.46799e-05
1083 1.4009e-05
1093 1.34418e-05
1104 1.28474e-05
1115 1.22857e-05
1126 1.17589e-05
1137 1.12711e-05
1149 1.07675e-05
1160 1.03279e-05
1171 9.90764e-06
1183 9.47305e-06
1195 9.07429e-06
1207 8.68852e-06
1219 8.315e-06
1231 7.97255e-06
1243 7.64766e-06
1255 7.33365e-06
1267 7.03929e-06
1280 6.7474e-06
1293 6.45679e-06
1305 6.20896e-06
1318 5.96031e-06
1331 5.71842e-06
1345 5.47635e-06
1358 5.26482e-06
1371 5.0605e-06
1385 4.84952e-06
1399 4.65288e-06
1412 4.47974e-06
1426 4.30075e-06
1440 4.13144e-06
1455 3.96488e-06
1469 3.806e-06
1484 3.65233e-06
1498 3.51978e-06
1513 3.38339e-06
1528 3.25294e-06
1543 3.13099e-06
1559 3.00127e-06
1574 2.88517e-06
1589 2.7773e-06
1605 2.66779e-06
1621 2.56311e-06
1637 2.46704e-06
1653 2.37279e-06
1670 2.27708e-06
1686 2.19498e-06
1703 2.10978e-06
1720 2.02742e-06
1737 1.95365e-06
1754 1.88353e-06
1771 1.81588e-06
1789 1.74421e-06
1806 1.68251e-06
1824 1.62144e-06
1842 1.56495e-06
1861 1.5069e-06
1879 1.45351e-06
1898 1.39711e-06
1916 1.34527e-06
1935 1.29573e-06
1954 1.24682e-06
1974 1.20193e-06
1993 1.16025e-06
2013 1.11655e-06
2033 1.07158e-06
2053 1.03318e-06
2073 9.96523e-07
2094 9.60962e-07
2115 9.2467e-07
2135 8.90847e-07
2157 8.62051e-07
2178 8.29781e-07
2199 7.99065e-07
2221 7.73012e-07
2243 7.4513e-07
2265 7.17979e-07
2288 6.93571e-07
2310 6.68798e-07
2333 6.45304e-07
2356 6.24095e-07
2380 6.0115e-07
2403 5.79576e-07
2427 5.59556e-07
2451 5.37708e-07
2475 5.17413e-07
2500 5.00593e-07
2524 4.82949e-07
2549 4.65946e-07
2575 4.51045e-07
2600 4.35139e-07
2626 4.21427e-07
2652 4.06617e-07
2678 3.93271e-07
2704 3.78278e-07
2731 3.64658e-07
2758 3.50854e-07
2785 3.38055e-07
2813 3.26171e-07
2841 3.14562e-07
2869 3.04506e-07
2897 2.95182e-07
2926 2.84943e-07
2955 2.74613e-07
2984 2.65014e-07
3015 2.56513e-07
3043 2.47828e-07
3074 2.38778e-07
3104 2.29728e-07
3135 2.23237e-07
3166 2.14461e-07
3197 2.07057e-07
3229 2.00018e-07
3261 1.93527e-07
3293 1.86397e-07
3325 1.80912e-07
3358 1.75427e-07
3391 1.68479e-07
3425 1.62994e-07
3459 1.56687e-07
3494 1.51476e-07
3530 1.47454e-07
3562 1.427e-07
3599 1.36667e-07
3633 1.32461e-07
3671 1.27891e-07
3706 1.24508e-07
3742 1.19115e-07
3779 1.1363e-07
3820 1.09425e-07
3854 1.06042e-07
3893 1.0202e-07
3931 9.85462e-08
3970 9.52552e-08
4009 9.169e-08
4049 8.83076e-08
4089 8.53823e-08
4131 8.2457e-08
4170 7.98974e-08
4212 7.78862e-08
4259 7.51438e-08
4298 7.34069e-08
4338 7.13043e-08
4381 6.88361e-08
4428 6.62764e-08
4470 6.42653e-08
4514 6.14314e-08
4564 5.95117e-08
4601 5.81404e-08
4647 5.65864e-08
4694 5.4758e-08
4746 5.31126e-08
4787 5.12842e-08
4841 4.98216e-08
4883 4.80847e-08
4931 4.6165e-08
4979 4.44281e-08
5028 4.30568e-08
5083 4.10457e-08
5130 4.01315e-08
5179 3.90345e-08
5232 3.68406e-08
5284 3.54693e-08
5337 3.41895e-08
5392 3.32753e-08
5440 3.27268e-08
5498 3.16298e-08
5552 3.05329e-08
5606 2.96187e-08
5668 2.8796e-08
5719 2.79732e-08
5776 2.68762e-08
5831 2.58707e-08
5895 2.45908e-08
5945 2.41338e-08
6013 2.36767e-08
6073 2.30368e-08
6123 2.24883e-08
6187 2.16655e-08
6245 2.066e-08
6304 1.98372e-08
6372 1.9563e-08
6443 1.87402e-08
6505 1.79175e-08
6562 1.72776e-08
6623 1.68205e-08
6690 1.60892e-08
6761 1.5175e-08
6824 1.45351e-08
6907 1.3621e-08
6978 1.30725e-08
7044 1.2981e-08
7107 1.27068e-08
7192 1.26154e-08
7247 1.22497e-08
7326 1.18841e-08
7381 1.15184e-08
7467 1.08785e-08
7544 1.04214e-08
7615 9.96432e-09
7695 9.69007e-09
7807 9.23299e-09
7835 9.14158e-09
7916 8.95875e-09
7997 8.77591e-09
8167 8.31883e-09
8309 7.77034e-09
8455 7.40468e-09
8478 7.31326e-09
8601 7.22185e-09
8642 7.03901e-09
8730 6.67335e-09
8863 6.49052e-09
8910 6.3991e-09
9013 6.30769e-09
9103 5.75919e-09
9188 5.48495e-09
9280 5.30211e-09
9360 5.2107e-09
9515 4.84504e-09
9547 4.6622e-09
9636 4.57079e-09
9819 4.29654e-09
9939 4.02229e-09
10168 3.83946e-09
10234 3.65663e-09
10540 3.38238e-09
10662 3.19955e-09
10894 3.01672e-09
10986 2.9253e-09
11140 2.83389e-09
11170 2.74247e-09
11286 2.46823e-09
11383 2.28539e-09
11585 2.10256e-09
11858 2.01115e-09
12271 1.91973e-09
12477 1.7369e-09
12819 1.64548e-09
13172 1.55407e-09
13438 1.46265e-09
13452 1.37124e-09
13987 1.27982e-09
14058 1.18841e-09
15059 1.09699e-09
15197 1.00557e-09
15537 7.31326e-10
15803 6.3991e-10
16913 5.48495e-10
17544 4.57079e-10
18196 3.65663e-10
19398 2.74247e-10
28779 1.82831e-10
38927 9.14158e-11


==> comp-bistack-r12-odp-4db.txt <==
260 1
265 1
271 0.999997
276 0.999991
282 0.999972
288 0.999934
294 0.99987
300 0.999773
307 0.999609
313 0.999419
320 0.999131
327 0.998768
334 0.998329
341 0.99781
348 0.997211
355 0.996523
363 0.995645
370 0.994796
378 0.99373
386 0.992567
394 0.991307
403 0.989784
411 0.988344
420 0.986628
429 0.984804
438 0.982908
447 0.980911
457 0.978605
466 0.976453
476 0.973974
486 0.97141
496 0.968769
507 0.96577
518 0.962707
529 0.959552
540 0.956347
551 0.953065
563 0.949431
575 0.945729
587 0.941983
599 0.938198
612 0.934074
625 0.929906
638 0.925744
651 0.921542
665 0.917029
679 0.912522
694 0.907696
708 0.903207
723 0.898415
738 0.893674
754 0.888657
770 0.883671
786 0.878736
803 0.873526
820 0.868404
837 0.863327
855 0.858036
873 0.852809
891 0.847672
910 0.842326
929 0.83706
949 0.831601
969 0.826243
990 0.820719
1010 0.815547
1032 0.809958
1054 0.804473
1076 0.799099
1099 0.793594
1122 0.788188
1145 0.782885
1170 0.777241
1194 0.771948
1220 0.766321
1245 0.761004
1272 0.755406
1298 0.750134
1326 0.744581
1354 0.739139
1383 0.733649
1412 0.728269
1442 0.722824
1472 0.717505
1503 0.71213
1535 0.706703
1567 0.701403
1600 0.696077
1634 0.6907
1669 0.685307
1704 0.680042
1740 0.674758
1777 0.669457
1814 0.664289
1852 0.65911
1892 0.653778
1931 0.648705
1972 0.64351
2014 0.63832
2056 0.633247
2100 0.628064
2144 0.623018
2189 0.617985
2236 0.612853
2283 0.607855
2331 0.602869
2380 0.597912
2431 0.592886
2482 0.588001
2534 0.583149
2588 0.578222
2642 0.573421
2698 0.568578
2755 0.563771
2813 0.559007
2873 0.554212
2933 0.549533
2995 0.544827
3059 0.540096
3123 0.535481
3189 0.530845
3257 0.526204
3325 0.521688
3396 0.517086
3467 0.512614
3540 0.508127
3615 0.503653
3692 0.499171
3769 0.494814
3849 0.490405
3930 0.486056
4013 0.481716
4098 0.47739
4185 0.473082
4273 0.468845
4363 0.464632
4455 0.460445
4549 0.456277
4645 0.45213
4743 0.448021
4844 0.443895
4946 0.439833
5050 0.4358
5157 0.43176
5266 0.427761
5377 0.42381
5491 0.419859
5606 0.415988
5725 0.412087
5846 0.408234
5969 0.404417
6095 0.400614
6224 0.396829
6355 0.39308
6489 0.389353
6626 0.385641
6766 0.381954
6909 0.378309
7055 0.374679
7204 0.371073
7356 0.367504
7511 0.363973
7670 0.360445
7832 0.356951
7997 0.353485
8166 0.350037
8339 0.346599
8515 0.343204
8694 0.339845
8878 0.336487
9065 0.333177
9257 0.32986
9452 0.326599
9652 0.323346
9856 0.320112
10064 0.316914
10276 0.313735
10493 0.310575
10715 0.307434
10941 0.30434
11172 0.301255
11408 0.298196
11648 0.295169
11894 0.292153
12145 0.289164
12402 0.286184
12664 0.283239
12931 0.280312
13204 0.277412
13483 0.274537
13768 0.271679
14058 0.268846
14355 0.266033
14658 0.263251
14968 0.260488
15284 0.257741
15606 0.255031
15936 0.252322
16272 0.249646
16616 0.246985
16966 0.244357
17325 0.241734
17690 0.239142
18064 0.236565
18445 0.234011
18835 0.231479
19232 0.228963
19638 0.226467
20053 0.223993
20476 0.221536
20909 0.219091
21350 0.216682
21801 0.214284
22261 0.211918
22731 0.209574
23211 0.20724
23701 0.204928
24201 0.202625
24712 0.200348
25234 0.198083
25767 0.195839
26311 0.193613
26866 0.191416
27433 0.189237
28012 0.187071
28604 0.18492
29208 0.18279
29824 0.180678
30454 0.178578
31097 0.176506
31753 0.174452
32424 0.172404
33108 0.170378
33807 0.168371
34521 0.166377
35250 0.1644
35994 0.162441
36754 0.160506
37530 0.158579
38322 0.156663
39131 0.154777
39957 0.152899
40801 0.151041
41662 0.149201
42542 0.147373
43440 0.145557
44357 0.143759
45294 0.14198
46250 0.140215
47226 0.138469
48223 0.136732
49241 0.13502
50281 0.133314
51342 0.131615
52426 0.129942
53533 0.128279
54663 0.126635
55817 0.125014
56996 0.123399
58199 0.121799
59428 0.120207
60682 0.118635
61963 0.117076
63272 0.115525
64607 0.113992
65971 0.112476
67364 0.110969
68786 0.109476
70238 0.108
71721 0.106534
73235 0.105075
74782 0.103633
76360 0.102207
77972 0.10079
79619 0.0993862
81299 0.0979989
83016 0.0966247
84768 0.0952663
86558 0.0939168
88385 0.0925798
90251 0.0912501
92157 0.0899415
94102 0.0886415
96089 0.0873528
98117 0.0860709
100189 0.0848069
102304 0.083555
104464 0.0823099
106669 0.081088
108921 0.0798738
111221 0.0786671
113569 0.0774737
115966 0.0762924
118414 0.0751148
120914 0.0739537
123467 0.0728078
126074 0.0716628
128735 0.0705352
131453 0.0694087
134228 0.0683001
137062 0.067205
139956 0.0661149
142910 0.0650388
145927 0.0639761
149008 0.062913
152154 0.0618638
155366 0.060828
158646 0.0597984
161995 0.0587864
165415 0.0577807
168908 0.0567862
172473 0.0557972
176115 0.0548203
179833 0.0538539
183629 0.0528932
187506 0.0519489
191464 0.0510128
195506 0.0500858
199634 0.0491652
203849 0.0482569
208152 0.0473524
212546 0.0464624
217034 0.0455819
221616 0.04471
226294 0.0438449
231072 0.0429915
235950 0.042149
240931 0.0413147
246018 0.0404895
251211 0.039675
256515 0.0388683
261930 0.0380725
267460 0.0372813
273106 0.0365036
278872 0.0357296
284760 0.034962
290771 0.0342024
296910 0.0334535
303178 0.0327132
309579 0.031983
316114 0.0312609
322788 0.0305491
329602 0.0298488
336561 0.029155
343666 0.0284701
350921 0.02779
358330 0.0271177
365895 0.0264608
373619 0.0258068
381507 0.0251622
389561 0.0245271
397785 0.0239047
406183 0.0232817
414758 0.0226725
423515 0.0220683
432456 0.0214719
441585 0.0208881
450908 0.0203119
460427 0.0197478
470148 0.0191906
480073 0.018641
490208 0.0180987
500557 0.0175665
511125 0.0170445
521915 0.0165278
532934 0.0160214
544185 0.0155217
555673 0.0150283
567404 0.0145449
579383 0.0140675
591615 0.0136013
604105 0.0131416
616858 0.0126918
629881 0.0122516
643179 0.0118204
656757 0.0113977
670622 0.0109848
684780 0.010576
699237 0.0101738
714000 0.00978469
729072 0.00939925
744464 0.00902212
760181 0.0086541
776229 0.00829866
792617 0.00794821
809350 0.00760804
826436 0.00727559
843884 0.00695248
861699 0.00663872
879892 0.00633425
898467 0.00603534
917435 0.00574832
936803 0.00547189
956581 0.00520234
976775 0.00493845
997397 0.00468406
1018454 0.00443603
1039954 0.00419778
1061910 0.00396696
1084328 0.00374634
1107219 0.00353262
1130594 0.00332693
1154463 0.00312765
1178835 0.00293676
1203723 0.00275416
1229135 0.00257781
1255083 0.0024075
1281580 0.00224988
1308636 0.00209514
1336263 0.00195029
1364474 0.00180959
1393280 0.00167722
1422700 0.00155269
1452730 0.00143624
1483400 0.00132295
1514717 0.0012159
1546693 0.00111577
1579348 0.00102324
1612691 0.000938713
1646735 0.000857058
1681501 0.000781171
1717007 0.000710559
1753254 0.000644639
1790266 0.000583296
1828057 0.000526919
1866651 0.000475923
1906062 0.000427687
1946306 0.000382696
1987385 0.000342389
2029344 0.000304922
2072196 0.000270798
2115975 0.000239981
2160613 0.000211652
2206240 0.000186462
2252858 0.000164015
2300359 0.000144497
2348949 0.000126945
2398508 0.000110611
2449139 9.62429e-05
2500933 8.42214e-05
2553662 7.36199e-05
2607635 6.37239e-05
2662648 5.51598e-05
2718842 4.80862e-05
2776352 4.1286e-05
2834858 3.55178e-05
2894880 3.07286e-05
2955965 2.6301e-05
3018227 2.2429e-05
3082105 1.9148e-05
3146996 1.64403e-05
3213435 1.39972e-05
3281913 1.22156e-05
3350678 1.03987e-05
3421523 8.8111e-06
3494090 7.57631e-06
3567921 6.39444e-06
3643092 5.53891e-06
3719444 4.81568e-06
3799047 4.1189e-06
3878562 3.48387e-06
3960680 2.99877e-06
4043644 2.59306e-06
4131162 2.28436e-06
4224211 2.04622e-06
4309597 1.8169e-06
4399355 1.61405e-06
4496690 1.39355e-06
4587836 1.27007e-06
4684346 1.11131e-06
4798335 9.79011e-07
4885726 8.90812e-07
4987881 7.93793e-07
5131805 6.96773e-07
5196145 6.52674e-07
5306714 5.55655e-07
5436632 5.02735e-07
5563759 4.49816e-07
5652630 3.88076e-07
5794164 3.35157e-07
5905074 3.08697e-07
6025258 2.73417e-07
6348497 2.29318e-07
6426443 2.20498e-07
6553988 1.94038e-07
6868939 1.49939e-07
7050495 1.23479e-07
7127216 1.05839e-07
7357529 8.81992e-08
7588509 7.93793e-08
8404903 5.29195e-08
8732391 3.52797e-08
8761728 2.64597e-08
11255211 8.81992e-09


==> comp-bistack-r12-odp-5db.txt <==
255 1
260 0.999982
265 0.999783
271 0.998874
277 0.996787
283 0.99326
289 0.988226
295 0.981761
301 0.974009
308 0.963577
314 0.953643
321 0.941131
328 0.92787
335 0.914018
342 0.899791
349 0.885259
357 0.868484
364 0.853756
372 0.836913
380 0.820173
388 0.803565
397 0.785096
405 0.768942
414 0.751117
422 0.735532
431 0.718305
441 0.699637
450 0.683269
460 0.665478
469 0.64982
479 0.632894
490 0.614828
500 0.598804
511 0.581612
522 0.565006
533 0.548828
544 0.533266
556 0.51687
568 0.501134
580 0.486064
592 0.47166
605 0.456746
618 0.442632
631 0.429153
644 0.416401
658 0.403345
672 0.390975
686 0.379248
701 0.367339
716 0.35612
731 0.345459
747 0.334726
763 0.324587
779 0.314993
796 0.305365
813 0.296241
830 0.287629
848 0.278992
866 0.27082
884 0.263083
903 0.255347
922 0.248032
942 0.240744
962 0.233844
982 0.2273
1003 0.22079
1025 0.214338
1047 0.208233
1069 0.202447
1092 0.19672
1115 0.191282
1139 0.185904
1163 0.180804
1188 0.175768
1213 0.170987
1239 0.166268
1265 0.161791
1292 0.157381
1320 0.15304
1348 0.148921
1377 0.144866
1406 0.141018
1436 0.137239
1467 0.133524
1498 0.129999
1530 0.126543
1563 0.123153
1596 0.119936
1630 0.116779
1665 0.113694
1700 0.110755
1736 0.107879
1773 0.105069
1811 0.102324
1850 0.0996471
1889 0.0970964
1929 0.0946074
1971 0.0921207
2013 0.0897529
2055 0.0875004
2099 0.0852541
2144 0.0830686
2190 0.0809402
2236 0.0789142
2284 0.0768994
2333 0.0749425
2382 0.0730782
2433 0.0712264
2485 0.0694306
2538 0.0676848
2592 0.0659918
2647 0.064348
2704 0.0627241
2761 0.0611764
2820 0.0596482
2880 0.0581667
2942 0.0567064
3004 0.0553161
3068 0.0539495
3134 0.0526035
3201 0.0512996
3269 0.050041
3338 0.0488206
3410 0.0476059
3482 0.0464479
3556 0.0453137
3632 0.0442003
3710 0.0431122
3789 0.0420622
3869 0.0410436
3952 0.0400365
4036 0.0390649
4122 0.0381162
4210 0.0371896
4300 0.0362827
4391 0.0354096
4485 0.0345474
4580 0.0337157
4678 0.0328968
4778 0.0320994
4880 0.0313219
4984 0.0305641
5090 0.0298281
5198 0.0291133
5309 0.0284112
5422 0.0277295
5538 0.0270609
5656 0.0264113
5776 0.0257801
5899 0.0251632
6025 0.0245591
6153 0.023972
6284 0.0233986
6418 0.0228389
6555 0.0222927
6695 0.0217589
6838 0.0212394
6983 0.0207357
7132 0.0202403
7284 0.0197576
7439 0.0192873
7598 0.0188267
7760 0.0183788
7925 0.0179427
8094 0.0175158
8266 0.0171014
8442 0.0166947
8622 0.0162976
8806 0.0159107
8994 0.015532
9185 0.015165
9381 0.0148042
9581 0.0144532
9785 0.0141111
9994 0.0137755
10207 0.0134492
10424 0.0131313
10646 0.0128195
10873 0.0125162
11105 0.0122197
11341 0.011932
11583 0.0116491
11830 0.011373
12082 0.0111034
12339 0.0108417
12602 0.0105858
12871 0.0103356
13145 0.0100914
13425 0.00985277
13711 0.00961905
14003 0.00939097
14302 0.00916874
14606 0.00895198
14918 0.00874003
15235 0.00853358
15560 0.00833156
15892 0.00813363
16230 0.00794148
16576 0.00775432
16929 0.00757131
17290 0.0073918
17658 0.00721707
18035 0.00704578
18419 0.00687936
18811 0.00671719
19212 0.0065586
19622 0.00640337
20040 0.00625185
20467 0.0061044
20903 0.00596008
21348 0.00581942
21803 0.0056817
22268 0.00554729
22742 0.00541586
23227 0.00528754
23722 0.00516218
24227 0.00504043
24743 0.00492141
25271 0.00480447
25809 0.00469085
26359 0.0045796
26921 0.0044704
27494 0.00436432
28080 0.00426066
28678 0.00415919
29289 0.00405991
29913 0.00396341
30551 0.0038685
31202 0.00377611
31867 0.00368582
32546 0.00359794
33239 0.00351221
33947 0.00342827
34671 0.00334593
35409 0.00326548
36164 0.00318786
36934 0.00311135
37721 0.00303693
38525 0.00296415
39346 0.00289343
40184 0.00282398
41041 0.0027559
41915 0.00268966
42808 0.00262489
43720 0.00256127
44652 0.00249947
45603 0.00243901
46575 0.00238004
47567 0.00232216
48581 0.00226544
49616 0.00221078
50673 0.00215693
51753 0.00210462
52856 0.00205316
53982 0.00200277
55132 0.00195432
56307 0.00190663
57506 0.00186016
58732 0.00181507
59983 0.00177082
61261 0.00172684
62567 0.00168458
63900 0.00164303
65261 0.0016028
66652 0.00156335
68072 0.00152449
69522 0.00148725
71004 0.00145036
72517 0.00141428
74062 0.00137925
75640 0.00134499
77251 0.00131147
78897 0.00127891
80579 0.00124683
82295 0.00121595
84049 0.00118533
85840 0.00115548
87669 0.00112615
89537 0.00109754
91445 0.0010696
93393 0.00104232
95383 0.00101557
97415 0.000989515
99491 0.000964152
101611 0.000939525
103776 0.000915472
105987 0.000891973
108245 0.00086886
110552 0.000846535
112907 0.00082462
115313 0.000803316
117770 0.000782533
120279 0.00076191
122842 0.000742072
125459 0.000722663
128133 0.000703706
130863 0.000685287
133651 0.000667375
136499 0.0006498
139407 0.000632659
142378 0.000615661
145411 0.000599375
148510 0.00058344
151674 0.000567898
154906 0.000552468
158206 0.000537595
161577 0.000522931
165020 0.000508602
168536 0.000494526
172127 0.000480973
175795 0.000467922
179540 0.000455005
183366 0.00044245
187273 0.000430181
191263 0.000418167
195338 0.000406337
199500 0.000394772
203751 0.000383491
208092 0.000372502
212526 0.000361822
217055 0.000351424
221679 0.000341138
226403 0.00033117
231227 0.000321538
236154 0.000311969
241185 0.000302637
246324 0.000293601
251573 0.000284728
256933 0.000276027
262408 0.000267913
267999 0.000259679
273709 0.000251928
279543 0.000244218
285497 0.000236651
291580 0.000229211
297793 0.000221917
304139 0.000214936
310618 0.000208116
317237 0.000201508
323996 0.000195058
330901 0.000188842
337950 0.000182594
345151 0.000176638
352505 0.000170863
360017 0.000165218
367687 0.000159585
375521 0.000154372
383523 0.000149202
391694 0.000144124
400042 0.00013916
408564 0.000134409
417271 0.000129666
426163 0.000125066
435240 0.000120601
444516 0.000116253
453985 0.000111956
463664 0.000107874
473537 0.000103973
483632 0.000100085
493933 9.62127e-05
504456 9.25364e-05
515212 8.89964e-05
526183 8.55279e-05
537394 8.22252e-05
548846 7.89653e-05
560542 7.58768e-05
572482 7.28273e-05
584679 6.97862e-05
597138 6.68201e-05
609866 6.40098e-05
622858 6.13358e-05
636129 5.8711e-05
649685 5.61501e-05
663525 5.36986e-05
677663 5.13909e-05
692101 4.91378e-05
706848 4.68996e-05
721912 4.47875e-05
737293 4.26503e-05
752999 4.07348e-05
769043 3.87608e-05
785430 3.68592e-05
802169 3.50632e-05
819259 3.33544e-05
836743 3.1628e-05
854569 2.9985e-05
872766 2.84153e-05
891369 2.69012e-05
910340 2.55225e-05
929732 2.41948e-05
949541 2.2855e-05
969789 2.15254e-05
990446 2.03442e-05
1011583 1.92492e-05
1033137 1.81755e-05
1055116 1.71121e-05
1077587 1.60801e-05
1100568 1.51112e-05
1124011 1.41701e-05
1147995 1.32476e-05
1172432 1.24409e-05
1197425 1.16528e-05
1222916 1.08851e-05
1249001 1.01183e-05
1275671 9.45354e-06
1302756 8.82862e-06
1330508 8.24635e-06
1358902 7.6511e-06
1387825 7.1291e-06
1417412 6.62749e-06
1447621 6.14165e-06
1478507 5.69104e-06
1509925 5.26454e-06
1542172 4.84452e-06
1574983 4.46345e-06
1608569 4.12503e-06
1642789 3.8237e-06
1678284 3.50289e-06
1713608 3.20434e-06
1750268 2.92248e-06
1787678 2.6879e-06
1825489 2.43756e-06
1864401 2.19557e-06
1904029 2.01106e-06
1944741 1.84231e-06
1986102 1.69767e-06
2028532 1.52614e-06
2071594 1.3917e-06
2116028 1.25726e-06
2160796 1.13394e-06
2207133 9.99502e-07
2254310 9.08638e-07
2302572 8.17774e-07
2351033 7.25056e-07
2401064 6.45318e-07
2452337 5.87833e-07
2504693 5.26639e-07
2558891 4.66372e-07
2616212 4.25576e-07
2667950 3.76436e-07
2725081 3.34712e-07
2783315 2.92989e-07
2847828 2.64247e-07
2903995 2.30868e-07
2968017 2.0398e-07
3030875 1.83582e-07
3093976 1.66893e-07
3160505 1.48349e-07
3226935 1.34441e-07
3307568 1.23315e-07
3366925 1.17752e-07
3437948 1.02917e-07
3509577 9.36453e-08
3601920 7.97376e-08
3665292 7.1393e-08
3747782 6.76842e-08
3841241 5.93396e-08
3914949 5.47037e-08
3990096 5.0995e-08
4076720 4.54319e-08
4156383 3.80144e-08
4251902 3.33785e-08
4334178 2.78154e-08
4450787 2.41067e-08
4565172 1.85436e-08
4616093 1.76165e-08
4731154 1.57621e-08
4830670 1.29805e-08
5037810 1.0199e-08
5254007 9.27181e-09
5350756 7.41745e-09
5496929 5.56309e-09
5600815 4.63591e-09
6838418 2.78154e-09
7771076 1.85436e-09
12173954 9.27181e-10


==> comp-bistack-r12-odp-6db.txt <==
255 1
259 0.998299
263 0.989093
268 0.963907
273 0.926445
277 0.890881
282 0.842965
287 0.793967
292 0.745937
297 0.699911
302 0.656591
307 0.61607
313 0.571308
318 0.5371
324 0.499407
329 0.470563
335 0.438856
341 0.409953
347 0.383552
353 0.359384
359 0.33721
365 0.316815
371 0.298012
378 0.277919
384 0.262028
391 0.244872
398 0.229182
404 0.216674
411 0.203069
419 0.188786
426 0.177282
433 0.166497
441 0.155095
448 0.145855
456 0.135973
464 0.126786
472 0.118223
480 0.110223
488 0.102741
497 0.0948721
506 0.0876501
514 0.0816895
523 0.0755021
532 0.069918
541 0.0648101
551 0.0597234
560 0.0556175
570 0.0514903
580 0.0477877
590 0.0444565
600 0.0414529
610 0.0387359
621 0.0360331
632 0.0336095
643 0.0314086
654 0.0294218
665 0.0276088
677 0.0258171
688 0.0243247
700 0.0228352
712 0.0214763
725 0.0201341
737 0.0190041
750 0.0178839
763 0.0168574
776 0.0159176
790 0.0149891
803 0.0141963
817 0.0134112
831 0.0126884
846 0.0119769
860 0.0113652
875 0.0107593
890 0.0102004
906 0.00965028
921 0.00917363
937 0.00870258
953 0.00826678
970 0.00783853
987 0.0074429
1004 0.00707578
1021 0.00673484
1039 0.00640012
1057 0.0060893
1075 0.00579989
1093 0.00553068
1112 0.00526668
1132 0.00500831
1151 0.00478006
1171 0.00455609
1191 0.00434766
1212 0.00414328
1233 0.00395288
1254 0.00377547
1276 0.00360184
1298 0.00344016
1320 0.00328884
1343 0.00314091
1366 0.00300267
1390 0.00286802
1414 0.00274186
1438 0.00262385
1463 0.00250888
1489 0.00239682
1514 0.00229611
1541 0.00219419
1567 0.00210235
1594 0.00201311
1622 0.00192623
1650 0.00184476
1678 0.00176843
1707 0.00169419
1737 0.00162207
1767 0.00155447
1797 0.00149117
1829 0.00142784
1860 0.0013702
1892 0.00131404
1925 0.0012597
1958 0.00120856
1992 0.00115915
2027 0.00111142
2062 0.0010665
2097 0.00102426
2133 0.000983264
2170 0.000943577
2208 0.000905332
2246 0.000869418
2285 0.000834632
2324 0.000801984
2365 0.0007697
2405 0.000739975
2447 0.000710573
2489 0.000682812
2532 0.000656088
2576 0.000630413
2621 0.000605558
2666 0.000582159
2712 0.000559601
2759 0.000537915
2806 0.000517494
2855 0.000497358
2904 0.000478357
2955 0.000459718
3006 0.00044215
3058 0.000425252
3110 0.000409223
3164 0.000393557
3219 0.0003785
3274 0.000364373
3331 0.000350481
3389 0.000337131
3447 0.000324599
3507 0.000312425
3567 0.000300837
3629 0.000289553
3692 0.000278772
3756 0.000268294
3820 0.000258408
3886 0.000248777
3954 0.000239365
4022 0.000230527
4092 0.000221959
4162 0.000213784
4234 0.000205836
4307 0.000198263
4382 0.000190881
4457 0.00018392
4535 0.000177077
4613 0.000170576
4693 0.000164314
4774 0.000158271
4856 0.00015249
4940 0.000146915
5026 0.000141486
5112 0.000136316
5201 0.000131279
5291 0.000126536
5382 0.000121924
5475 0.000117482
5570 0.000113188
5666 0.000109096
5764 0.000105184
5863 0.000101431
5965 9.77679e-05
6068 9.4234e-05
6173 9.08173e-05
6279 8.75644e-05
6388 8.43865e-05
6498 8.13805e-05
6611 7.84236e-05
6725 7.56163e-05
6841 7.2872e-05
6959 7.02399e-05
7080 6.76717e-05
7202 6.52807e-05
7326 6.29318e-05
7453 6.06807e-05
7582 5.85192e-05
7713 5.64501e-05
7846 5.44113e-05
7982 5.24898e-05
8120 5.06326e-05
8260 4.88387e-05
8403 4.71069e-05
8548 4.54379e-05
8696 4.38063e-05
8846 4.22666e-05
8999 4.07749e-05
9154 3.93346e-05
9313 3.79431e-05
9473 3.65997e-05
9637 3.53018e-05
9804 3.4029e-05
9973 3.28259e-05
10145 3.16629e-05
10321 3.05398e-05
10499 2.9454e-05
10681 2.84102e-05
10865 2.74118e-05
11053 2.64378e-05
11244 2.54987e-05
11438 2.46159e-05
11636 2.37499e-05
11837 2.2923e-05
12042 2.21132e-05
12250 2.13174e-05
12461 2.05851e-05
12677 1.98505e-05
12896 1.91404e-05
13119 1.84757e-05
13345 1.78128e-05
13576 1.71884e-05
13811 1.65763e-05
14049 1.59945e-05
14292 1.54345e-05
14539 1.48903e-05
14790 1.43896e-05
15046 1.38946e-05
15306 1.34123e-05
15570 1.29466e-05
15839 1.24989e-05
16113 1.20562e-05
16392 1.16376e-05
16675 1.12342e-05
16963 1.08516e-05
17256 1.04708e-05
17554 1.00972e-05
17858 9.74785e-06
18166 9.40363e-06
18480 9.06937e-06
18800 8.75259e-06
19124 8.44852e-06
19455 8.15576e-06
19791 7.87536e-06
20133 7.60833e-06
20481 7.3484e-06
20835 7.10344e-06
21195 6.85586e-06
21561 6.62108e-06
21934 6.38562e-06
22313 6.1664e-06
22699 5.95461e-06
23091 5.74773e-06
23490 5.55184e-06
23896 5.35857e-06
24309 5.1692e-06
24729 4.99217e-06
25156 4.82201e-06
25591 4.66122e-06
26033 4.50626e-06
26483 4.34857e-06
26941 4.19738e-06
27406 4.05215e-06
27880 3.91755e-06
28362 3.78352e-06
28852 3.6543e-06
29350 3.52816e-06
29857 3.41289e-06
30374 3.29019e-06
30898 3.17606e-06
31432 3.06536e-06
31975 2.96278e-06
32528 2.8538e-06
33091 2.75625e-06
33662 2.65985e-06
34244 2.56207e-06
34835 2.47356e-06
35438 2.38722e-06
36052 2.30694e-06
36674 2.22815e-06
37307 2.15073e-06
37953 2.07559e-06
38608 2.00423e-06
39274 1.93722e-06
39953 1.87204e-06
40644 1.81291e-06
41346 1.75013e-06
42062 1.68803e-06
42788 1.62914e-06
43530 1.5723e-06
44280 1.52107e-06
45043 1.46995e-06
45822 1.42215e-06
46615 1.37298e-06
47421 1.32483e-06
48246 1.27749e-06
49078 1.23117e-06
49928 1.19092e-06
50786 1.15101e-06
51663 1.11339e-06
52556 1.07302e-06
53462 1.03471e-06
54386 1.00029e-06
55331 9.66551e-07
56281 9.3293e-07
57258 8.95192e-07
58252 8.68089e-07
59250 8.34697e-07
60273 8.05536e-07
61320 7.78433e-07
62378 7.49958e-07
63457 7.20911e-07
64552 6.98954e-07
65671 6.76426e-07
66800 6.51267e-07
67958 6.3034e-07
69145 6.11356e-07
70325 5.92144e-07
71538 5.73618e-07
72776 5.5555e-07
74032 5.38968e-07
75310 5.20785e-07
76619 5.05118e-07
77937 4.89794e-07
79292 4.70468e-07
80666 4.54686e-07
82057 4.3879e-07
83493 4.21637e-07
84911 4.05627e-07
86390 3.90417e-07
87867 3.76809e-07
89395 3.632e-07
90936 3.50849e-07
92504 3.41586e-07
94116 3.28321e-07
95755 3.16885e-07
97445 3.06021e-07
99107 2.93899e-07
100786 2.83721e-07
102525 2.71943e-07
104372 2.60964e-07
106165 2.50901e-07
107982 2.42324e-07
109829 2.34205e-07
111706 2.27801e-07
113621 2.20596e-07
115626 2.11333e-07
117646 2.03442e-07
119676 1.96466e-07
121800 1.89491e-07
123784 1.84688e-07
125932 1.79427e-07
128104 1.72451e-07
130309 1.66505e-07
132566 1.61016e-07
134867 1.55755e-07
137218 1.49237e-07
139563 1.4512e-07
142022 1.39631e-07
144423 1.34256e-07
146928 1.29339e-07
149449 1.24421e-07
152141 1.20076e-07
154693 1.16187e-07
157346 1.11956e-07
160287 1.07725e-07
163212 1.05209e-07
165689 1.02121e-07
168602 9.8805e-08
171412 9.61748e-08
174480 9.33159e-08
177521 8.94277e-08
180889 8.48534e-08
183665 8.22232e-08
186855 7.93643e-08
190008 7.65053e-08
193568 7.43325e-08
196607 7.14736e-08
200077 6.88433e-08
203446 6.7128e-08
207334 6.48408e-08
210604 6.20962e-08
214180 6.01521e-08
217911 5.71788e-08
221648 5.51204e-08
225575 5.27189e-08
229576 5.10035e-08
233336 4.89451e-08
238048 4.74584e-08
241525 4.55144e-08
245686 4.28841e-08
250028 4.08257e-08
254541 3.94534e-08
259976 3.78524e-08
264455 3.65945e-08
267781 3.59083e-08
272401 3.37355e-08
277998 3.2592e-08
281775 3.12196e-08
287308 3.01904e-08
291937 2.91612e-08
296605 2.74459e-08
301804 2.60736e-08
307051 2.493e-08
312437 2.3672e-08
317923 2.25285e-08
323312 2.1728e-08
329812 2.02413e-08
336635 1.96695e-08
341807 1.8869e-08
347904 1.84116e-08
352967 1.77254e-08
359006 1.70393e-08
365270 1.62388e-08
372427 1.57814e-08
378575 1.50952e-08
384312 1.46378e-08
391292 1.4066e-08
397645 1.37229e-08
407148 1.29224e-08
414825 1.25794e-08
419471 1.23506e-08
427949 1.17788e-08
436523 1.14358e-08
441341 1.12071e-08
448773 1.0864e-08
463092 1.06353e-08
471435 1.01778e-08
480846 9.83476e-09
488903 9.49169e-09
496477 9.03426e-09
506001 8.46247e-09
517246 8.00504e-09
525652 7.54761e-09
532205 7.20453e-09
544300 6.86146e-09
556811 6.40403e-09
571312 6.17532e-09
580763 5.48917e-09
592290 5.1461e-09
602945 4.80302e-09
611803 4.68867e-09
627660 4.57431e-09
667244 4.45995e-09
677766 4.23123e-09
698806 3.88816e-09
750515 3.43073e-09
766255 2.9733e-09
789149 2.74458e-09
814127 2.63023e-09
818057 2.51587e-09
872521 2.28715e-09
882976 2.1728e-09
887921 2.05844e-09
919732 1.71537e-09
943248 1.48665e-09
974247 1.37229e-09
1027561 1.14358e-09
1065472 9.14862e-10
1197202 8.00504e-10
1216874 6.86146e-10
1293305 5.71788e-10
1356345 4.57431e-10
1411587 3.43073e-10
1440122 2.28715e-10
1617133 1.14358e-10


==> comp-bistack-r12-odp-7db.txt <==
255 1
257 0.985338
260 0.915701
262 0.850965
265 0.746731
268 0.647318
271 0.558788
273 0.506565
276 0.438101
279 0.380273
282 0.331689
285 0.290751
288 0.256271
291 0.22699
294 0.202118
297 0.180764
300 0.162443
303 0.146526
306 0.132736
309 0.120618
312 0.110023
316 0.0977607
319 0.0897392
322 0.0826331
326 0.0742721
329 0.0687152
332 0.0637404
336 0.0578065
339 0.0538115
343 0.049052
346 0.0458539
350 0.0419786
353 0.0393317
357 0.0361408
361 0.0332687
364 0.0313131
368 0.0289075
372 0.0267242
376 0.0247371
380 0.0229247
384 0.0212669
387 0.0201052
391 0.0186785
396 0.0170617
400 0.0158738
404 0.0147765
408 0.01376
412 0.0128171
416 0.0119412
421 0.0109249
425 0.0101793
429 0.00948277
434 0.00868125
438 0.00808236
443 0.00738124
447 0.00686373
452 0.00626561
457 0.00570306
461 0.00528541
466 0.00480118
471 0.00434332
476 0.00392656
481 0.00353327
486 0.00317718
491 0.00284495
496 0.00254888
501 0.00227657
506 0.00203915
511 0.00182543
516 0.00164237
522 0.00145124
527 0.00131322
532 0.00119464
538 0.00107036
543 0.000979677
549 0.000885291
555 0.000803287
560 0.000743149
566 0.000678876
572 0.000622065
578 0.000571597
584 0.000526602
590 0.000486491
596 0.000450471
602 0.000418
608 0.000388689
615 0.000357846
621 0.000334095
627 0.000312434
634 0.000289527
640 0.000271594
647 0.000252494
653 0.000237602
660 0.000221649
667 0.000207129
674 0.000193856
681 0.000181733
688 0.000170556
695 0.000160294
702 0.000150919
709 0.000142144
717 0.000132915
724 0.000125555
731 0.000118694
739 0.000111457
747 0.000104757
754 9.93819e-05
762 9.36358e-05
770 8.83398e-05
778 8.34497e-05
786 7.89022e-05
794 7.46678e-05
802 7.07353e-05
810 6.70799e-05
819 6.32264e-05
827 6.00564e-05
836 5.67626e-05
844 5.40215e-05
853 5.11265e-05
862 4.84505e-05
871 4.59392e-05
880 4.36113e-05
889 4.14153e-05
898 3.93772e-05
907 3.74766e-05
916 3.56897e-05
926 3.38534e-05
935 3.22882e-05
945 3.06454e-05
955 2.91146e-05
964 2.78529e-05
974 2.65019e-05
984 2.52322e-05
995 2.39473e-05
1005 2.28395e-05
1015 2.18107e-05
1026 2.07516e-05
1036 1.98313e-05
1047 1.89002e-05
1058 1.80049e-05
1069 1.71727e-05
1080 1.6394e-05
1091 1.56437e-05
1102 1.49427e-05
1113 1.4288e-05
1125 1.36102e-05
1136 1.30317e-05
1148 1.24309e-05
1160 1.18869e-05
1172 1.13523e-05
1184 1.08627e-05
1196 1.03903e-05
1208 9.94559e-06
1221 9.50115e-06
1233 9.11742e-06
1246 8.70435e-06
1259 8.31686e-06
1272 7.95503e-06
1285 7.61502e-06
1298 7.29341e-06
1311 6.99029e-06
1325 6.68953e-06
1339 6.39779e-06
1352 6.14714e-06
1366 5.88055e-06
1380 5.62867e-06
1395 5.38617e-06
1409 5.16382e-06
1423 4.96469e-06
1438 4.74777e-06
1453 4.55196e-06
1468 4.36825e-06
1483 4.18769e-06
1498 4.0172e-06
1514 3.84733e-06
1529 3.69743e-06
1545 3.54788e-06
1561 3.40675e-06
1577 3.26351e-06
1593 3.13332e-06
1610 3.00129e-06
1626 2.88442e-06
1643 2.76685e-06
1660 2.65708e-06
1677 2.55388e-06
1694 2.45654e-06
1712 2.35939e-06
1729 2.26749e-06
1747 2.18207e-06
1765 2.10217e-06
1783 2.01946e-06
1801 1.93773e-06
1820 1.85774e-06
1839 1.78686e-06
1858 1.72081e-06
1877 1.65589e-06
1896 1.58931e-06
1916 1.52789e-06
1935 1.47235e-06
1955 1.41523e-06
1975 1.36222e-06
1996 1.30598e-06
2016 1.25342e-06
2037 1.20418e-06
2058 1.1581e-06
2079 1.11228e-06
2101 1.06716e-06
2122 1.02914e-06
2144 9.884e-07
2166 9.52918e-07
2188 9.1586e-07
2211 8.77137e-07
2234 8.45861e-07
2257 8.12657e-07
2280 7.80943e-07
2303 7.5431e-07
2327 7.24085e-07
2351 6.95787e-07
2375 6.69329e-07
2400 6.43397e-07
2424 6.21145e-07
2449 5.98892e-07
2474 5.7699e-07
2500 5.54562e-07
2526 5.34237e-07
2552 5.13561e-07
2578 4.93762e-07
2604 4.75189e-07
2631 4.56003e-07
2658 4.40058e-07
2686 4.22361e-07
2713 4.07643e-07
2741 3.92311e-07
2769 3.79871e-07
2798 3.65503e-07
2827 3.53763e-07
2856 3.39658e-07
2885 3.27831e-07
2915 3.15216e-07
2945 3.02337e-07
2975 2.9235e-07
3006 2.8245e-07
3037 2.71937e-07
3068 2.61336e-07
3100 2.51787e-07
3132 2.40836e-07
3164 2.33477e-07
3196 2.25504e-07
3229 2.14816e-07
3262 2.07895e-07
3297 2.02025e-07
3330 1.94754e-07
3364 1.87307e-07
3400 1.81613e-07
3434 1.76356e-07
3469 1.69961e-07
3505 1.64441e-07
3541 1.58659e-07
3577 1.54191e-07
3614 1.47445e-07
3651 1.42802e-07
3689 1.37808e-07
3727 1.32552e-07
3766 1.28171e-07
3804 1.25017e-07
3844 1.21338e-07
3884 1.16432e-07
3923 1.12577e-07
3963 1.08284e-07
4009 1.03991e-07
4046 1.02152e-07
4087 9.89101e-08
4129 9.61942e-08
4171 9.28651e-08
4216 8.87475e-08
4257 8.54183e-08
4302 8.2352e-08
4349 7.91981e-08
4390 7.67451e-08
4435 7.47301e-08
4483 7.21018e-08
4527 6.95612e-08
4575 6.74586e-08
4621 6.5356e-08
4671 6.22897e-08
4717 5.99242e-08
4765 5.80845e-08
4814 5.61571e-08
4864 5.38793e-08
4914 5.22147e-08
4970 4.98493e-08
5016 4.76591e-08
5073 4.57317e-08
5119 4.43299e-08
5174 4.28406e-08
5229 4.19645e-08
5283 4.04751e-08
5338 3.88982e-08
5389 3.72336e-08
5443 3.5131e-08
5500 3.40797e-08
5561 3.30284e-08
5628 3.16267e-08
5674 3.08382e-08
5731 3.03126e-08
5788 2.89984e-08
5856 2.79471e-08
5908 2.6633e-08
5974 2.57569e-08
6042 2.48808e-08
6092 2.39171e-08
6166 2.29534e-08
6219 2.22526e-08
6293 2.14641e-08
6357 2.11137e-08
6414 2.05004e-08
6500 1.94491e-08
6553 1.91863e-08
6630 1.8573e-08
6684 1.79597e-08
6758 1.75217e-08
6819 1.66456e-08
6889 1.62076e-08
6984 1.55067e-08
7048 1.50687e-08
7109 1.48059e-08
7209 1.35793e-08
7251 1.33165e-08
7325 1.23528e-08
7402 1.20024e-08
7520 1.15643e-08
7597 1.10387e-08
7663 1.08635e-08
7726 1.04254e-08
7814 1.01626e-08
7875 9.81216e-09
7953 9.28651e-09
8059 8.84846e-09
8125 8.58564e-09
8249 8.2352e-09
8336 8.05999e-09
8393 7.97238e-09
8471 7.53434e-09
8581 7.1839e-09
8846 7.00868e-09
8930 6.83347e-09
9057 6.74586e-09
9099 6.65825e-09
9245 6.39543e-09
9302 6.30782e-09
9443 6.22021e-09
9489 6.1326e-09
9612 5.86977e-09
9675 5.78216e-09
9790 5.69456e-09
10093 5.51934e-09
10237 5.25651e-09
10297 5.16891e-09
10399 4.90608e-09
10666 4.73086e-09
10707 4.64325e-09
10875 4.29282e-09
11036 4.02999e-09
11162 3.76717e-09
11407 3.59195e-09
11734 3.15391e-09
12282 2.97869e-09
12360 2.80347e-09
12532 2.62826e-09
12690 2.54065e-09
13104 2.45304e-09
13228 2.36543e-09
13453 2.27782e-09
14199 2.10261e-09
14286 1.92739e-09
14550 1.75217e-09
15022 1.66456e-09
15261 1.57695e-09
15803 1.48935e-09
16126 1.40174e-09
16349 1.31413e-09
17103 1.22652e-09
17519 1.0513e-09
18324 9.63694e-10
19145 8.76086e-10
19385 7.88477e-10
20024 7.00869e-10
21456 6.1326e-10
21629 5.25651e-10
22855 4.38043e-10
23106 3.50434e-10
27933 2.62826e-10
42855 1.75217e-10
47695 8.76086e-11


==> comp-bistack-r13-obdp-4db.txt <==
243 1
246 1
250 0.999999
255 0.999994
259 0.999977
263 0.999936
267 0.999854
271 0.999713
276 0.99942
280 0.999071
285 0.998463
290 0.997642
294 0.996814
299 0.995559
304 0.99405
309 0.99228
314 0.990254
319 0.987976
324 0.985453
329 0.982693
335 0.979089
340 0.975851
346 0.971704
351 0.968044
357 0.963425
363 0.958581
369 0.953528
375 0.948292
381 0.942886
387 0.937322
393 0.931622
400 0.924813
406 0.918869
413 0.911812
420 0.904647
426 0.898436
433 0.891114
440 0.883728
448 0.875216
455 0.867727
462 0.860203
470 0.851581
477 0.844021
485 0.835379
493 0.826739
501 0.818116
509 0.809511
517 0.800948
526 0.791352
534 0.782876
543 0.773405
552 0.764012
561 0.75471
570 0.74551
579 0.736413
589 0.726437
598 0.717583
608 0.707895
618 0.698368
628 0.689002
638 0.679799
648 0.670775
659 0.661029
670 0.65149
680 0.643004
691 0.633857
703 0.624112
714 0.615381
726 0.606086
737 0.597762
749 0.588901
762 0.579556
774 0.57114
787 0.562264
799 0.55428
812 0.545851
825 0.537647
839 0.529056
853 0.520702
866 0.513158
880 0.505251
895 0.497027
909 0.489564
924 0.481787
939 0.474235
954 0.466901
970 0.459305
986 0.451934
1002 0.444777
1018 0.437824
1034 0.431076
1051 0.424113
1068 0.41736
1086 0.410421
1103 0.404059
1121 0.397523
1139 0.391181
1158 0.384693
1177 0.378399
1196 0.372292
1215 0.36637
1235 0.360323
1255 0.354459
1275 0.348773
1296 0.342985
1317 0.337377
1338 0.33193
1360 0.326401
1382 0.321042
1405 0.315617
1427 0.310585
1451 0.305261
1474 0.300316
1498 0.29531
1522 0.290456
1547 0.285558
1572 0.280805
1598 0.276019
1624 0.271382
1650 0.266881
1677 0.262355
1704 0.257964
1732 0.253559
1760 0.249286
1788 0.245143
1817 0.24098
1847 0.236814
1877 0.232772
1907 0.228857
1938 0.224936
1970 0.221012
2002 0.21721
2034 0.213528
2067 0.209844
2101 0.206168
2135 0.202603
2170 0.199048
2205 0.195601
2241 0.192163
2277 0.188834
2314 0.185518
2351 0.182304
2390 0.179021
2428 0.175922
2468 0.172763
2508 0.1697
2549 0.166657
2590 0.163705
2632 0.160778
2675 0.157874
2718 0.155062
2762 0.152272
2807 0.149509
2853 0.146773
2899 0.14412
2946 0.141494
2994 0.138891
3042 0.136373
3092 0.133832
3142 0.131367
3193 0.128932
3245 0.126526
3298 0.124155
3351 0.121854
3405 0.119581
3461 0.117299
3517 0.115089
3574 0.112911
3632 0.110765
3691 0.108649
3751 0.106565
3812 0.104514
3874 0.102492
3936 0.100534
4000 0.0985744
4065 0.0966498
4131 0.0947579
4198 0.0928941
4266 0.091064
4336 0.0892392
4406 0.0874743
4478 0.0857153
4550 0.0840127
4624 0.0823167
4699 0.0806512
4775 0.0790166
4853 0.0773957
4932 0.075803
5012 0.074245
5093 0.0727158
5176 0.0711954
5260 0.0697092
5345 0.068255
5432 0.0668115
5520 0.0654027
5610 0.0640047
5701 0.0626359
5793 0.0612985
5887 0.0599763
5983 0.0586682
6080 0.0573931
6179 0.0561303
6279 0.054898
6381 0.0536818
6484 0.052494
6590 0.0513122
6697 0.0501596
6805 0.0490321
6916 0.0479142
7028 0.0468224
7142 0.0457496
7258 0.044691
7376 0.0436524
7495 0.0426415
7617 0.0416397
7741 0.0406557
7866 0.0396949
7994 0.0387454
8124 0.0378139
8256 0.0368994
8390 0.0360036
8526 0.0351254
8664 0.0342642
8805 0.0334149
8948 0.0325832
9093 0.0317702
9241 0.0309708
9390 0.0301926
9543 0.0294214
9698 0.0286693
9855 0.0279339
10015 0.0272101
10178 0.0264992
10343 0.025806
10511 0.0251247
10681 0.0244613
10855 0.023806
11031 0.0231683
11210 0.0225439
11392 0.0219323
11577 0.0213332
11765 0.0207494
11956 0.0201765
12150 0.0196172
12347 0.0190711
12547 0.0185372
12751 0.0180135
12958 0.0175022
13168 0.0170048
13382 0.0165163
13599 0.0160405
13820 0.0155755
14044 0.0151226
14272 0.014679
14503 0.0142476
14739 0.013824
14978 0.0134129
15221 0.0130108
15468 0.0126195
15719 0.0122389
15974 0.0118687
16234 0.011506
16497 0.0111545
16765 0.0108106
17037 0.0104759
17313 0.0101501
17594 0.00983357
17880 0.00952442
18170 0.00922411
18465 0.00893158
18765 0.00864786
19069 0.00837209
19379 0.00810343
19693 0.00784389
20013 0.00758972
20338 0.00734397
20668 0.00710554
21003 0.00687455
21344 0.00664933
21690 0.00643102
22042 0.00621888
22400 0.00601285
22764 0.00581329
23133 0.00561948
23509 0.00543086
23890 0.0052495
24278 0.00507272
24672 0.00490099
25072 0.00473567
25479 0.00457436
25893 0.00441787
26313 0.00426776
26740 0.00412152
27174 0.00398018
27615 0.0038431
28063 0.0037101
28519 0.00358202
28981 0.00345881
29452 0.00333814
29930 0.00322118
30416 0.00310783
30909 0.00299886
31411 0.00289303
31921 0.0027902
32439 0.0026912
32965 0.00259514
33500 0.00250269
34044 0.00241299
34596 0.00232624
35158 0.00224232
35728 0.00216105
36308 0.00208194
36897 0.0020059
37496 0.00193231
38105 0.00186159
38723 0.00179294
39352 0.0017267
39990 0.0016631
40639 0.00160161
41299 0.00154172
41969 0.00148371
42650 0.00142753
43343 0.0013739
44046 0.00132165
44761 0.001271
45487 0.00122208
46225 0.00117509
46976 0.00112972
47738 0.00108604
48513 0.00104375
49300 0.00100289
50100 0.000963624
50913 0.000925571
51740 0.000888616
52579 0.000853069
53433 0.000819075
54300 0.000785828
55181 0.000754113
56077 0.000723363
56987 0.000693769
57912 0.000665337
58851 0.00063773
59807 0.000611235
60777 0.000585557
61763 0.000561247
62766 0.000537466
63785 0.000514904
64820 0.000493067
65872 0.000471911
66941 0.00045158
68027 0.000432046
69131 0.000413235
70253 0.000395452
71393 0.000378013
72552 0.000361259
73729 0.000345232
74926 0.000329691
76142 0.00031516
77378 0.000301059
78633 0.000287387
79910 0.000274264
81207 0.000261679
82524 0.000249549
83864 0.000237975
85225 0.000226645
86608 0.000215943
88014 0.000205695
89442 0.000195798
90893 0.000186574
92369 0.000177545
93868 0.000168904
95391 0.000160682
96939 0.000152995
98512 0.000145312
100111 0.000138123
101736 0.000131221
103387 0.000124515
105065 0.00011821
106770 0.00011211
108503 0.000106448
110264 0.000101109
112053 9.57709e-05
113872 9.06876e-05
115720 8.58602e-05
117598 8.13465e-05
119506 7.70652e-05
121446 7.30385e-05
123417 6.91328e-05
125420 6.54844e-05
127455 6.19226e-05
129524 5.86319e-05
131627 5.53783e-05
133762 5.22527e-05
135933 4.93458e-05
138141 4.64953e-05
140382 4.3869e-05
142662 4.1467e-05
144974 3.90334e-05
147327 3.66795e-05
149721 3.44495e-05
152149 3.24065e-05
154622 3.04571e-05
157127 2.85916e-05
159682 2.69793e-05
162268 2.53532e-05
164905 2.38358e-05
167580 2.23734e-05
170298 2.10128e-05
173062 1.9677e-05
175870 1.8487e-05
178727 1.72956e-05
181625 1.62074e-05
184574 1.52141e-05
187569 1.42841e-05
190615 1.33569e-05
193706 1.24888e-05
196854 1.16868e-05
200058 1.08999e-05
203290 1.01652e-05
206596 9.48836e-06
209947 8.87754e-06
213352 8.2392e-06
216827 7.68203e-06
220340 7.16339e-06
223921 6.71903e-06
227552 6.24853e-06
231256 5.80968e-06
234995 5.36669e-06
238809 4.99525e-06
242678 4.64581e-06
246684 4.31977e-06
250623 4.02536e-06
254750 3.72408e-06
258885 3.44068e-06
263039 3.20406e-06
267308 2.96055e-06
271638 2.7143e-06
276104 2.49556e-06
280522 2.31947e-06
285077 2.12687e-06
289693 1.96178e-06
294424 1.82146e-06
299193 1.67838e-06
304210 1.54631e-06
309033 1.43075e-06
313989 1.32207e-06
319091 1.21751e-06
324269 1.09095e-06
329657 9.97399e-07
334867 9.10728e-07
340354 8.47445e-07
346134 7.64902e-07
351484 7.02994e-07
357311 6.39711e-07
363082 5.87434e-07
368815 5.35156e-07
374937 4.71873e-07
380910 4.11341e-07
387067 3.81075e-07
393663 3.35676e-07
399966 3.08162e-07
406321 2.87526e-07
412966 2.5726e-07
419664 2.31121e-07
426560 2.06358e-07
433481 1.88474e-07
440295 1.76093e-07
447423 1.56832e-07
455843 1.37572e-07
462352 1.22439e-07
469892 1.08682e-07
477959 9.9052e-08
485655 8.9422e-08
493473 7.97919e-08
501501 7.15376e-08
512228 6.19075e-08
517230 5.91561e-08
526105 4.9526e-08
535352 3.9896e-08
546628 3.57688e-08
558808 3.30173e-08
566020 3.02659e-08
569970 2.61387e-08
584091 2.33873e-08
588279 2.20116e-08
598365 1.78844e-08
610863 1.5133e-08
638545 1.10058e-08
672366 9.63006e-09
682401 6.87861e-09
703877 5.50289e-09
722097 4.12717e-09
751046 2.75145e-09
908535 1.37572e-09


==> comp-bistack-r13-obdp-5db.txt <==
243 1
246 0.999987
251 0.999612
255 0.998332
259 0.995456
263 0.990484
267 0.983168
272 0.970734
276 0.958369
281 0.940341
285 0.924247
290 0.902546
295 0.879593
299 0.860644
304 0.836557
309 0.812313
314 0.78816
320 0.759552
325 0.736185
330 0.713354
336 0.686744
341 0.665276
347 0.640393
352 0.620403
358 0.597302
364 0.575164
370 0.553951
376 0.53364
382 0.514197
388 0.495582
395 0.47486
401 0.457911
408 0.439033
414 0.423577
421 0.406345
428 0.389919
435 0.374258
442 0.359315
449 0.34504
457 0.329506
464 0.316547
472 0.30242
479 0.290621
487 0.277749
495 0.265497
503 0.253843
512 0.241416
520 0.230962
529 0.219844
537 0.210512
546 0.200607
555 0.191304
564 0.182562
573 0.174359
583 0.165827
592 0.158643
602 0.151169
612 0.144188
622 0.137667
632 0.131564
642 0.125852
653 0.119983
663 0.114992
674 0.109853
685 0.10505
696 0.100557
708 0.0959778
719 0.0920515
731 0.0880386
743 0.0842863
755 0.0807738
768 0.0772139
780 0.074137
793 0.0710107
806 0.0680816
819 0.0653347
832 0.062754
846 0.0601462
860 0.0577016
874 0.0554062
888 0.0532488
903 0.0510766
917 0.0491712
932 0.0472497
948 0.0453252
963 0.043628
979 0.0419231
995 0.0403202
1011 0.0388104
1028 0.0372994
1044 0.0359583
1062 0.0345366
1079 0.0332736
1097 0.0320131
1114 0.0308878
1133 0.0297029
1151 0.0286438
1170 0.0275872
1189 0.0265899
1209 0.025599
1228 0.0247107
1248 0.0238259
1269 0.0229481
1290 0.0221194
1311 0.0213363
1332 0.0205949
1354 0.0198613
1376 0.0191669
1398 0.0185086
1421 0.0178568
1445 0.0172144
1468 0.0166317
1492 0.0160555
1517 0.0154876
1541 0.0149711
1567 0.0144408
1592 0.0139579
1618 0.0134815
1645 0.0130131
1671 0.0125848
1699 0.0121478
1727 0.0117336
1755 0.0113408
1783 0.0109678
1813 0.010589
1842 0.0102412
1872 0.00989946
1903 0.00956501
1934 0.00924742
1966 0.00893634
1998 0.00864076
2030 0.00835975
2064 0.00807675
2097 0.00781569
2132 0.00755232
2166 0.00730941
2202 0.0070647
2238 0.00683203
2274 0.00661172
2312 0.00639059
2349 0.00618548
2388 0.00598021
2427 0.00578512
2466 0.00559967
2507 0.00541388
2548 0.00523751
2589 0.00506946
2632 0.00490197
2675 0.0047427
2718 0.00459089
2763 0.0044402
2808 0.00429681
2854 0.00415736
2901 0.00402145
2948 0.00389232
2996 0.0037664
3045 0.00364411
3095 0.00352527
3145 0.00341252
3197 0.00330068
3249 0.00319415
3302 0.003091
3356 0.00299073
3411 0.00289394
3467 0.00279957
3523 0.00270997
3581 0.00262128
3639 0.00253698
3699 0.0024537
3759 0.00237466
3821 0.0022972
3883 0.00222293
3947 0.00215012
4011 0.00208059
4077 0.00201217
4143 0.00194717
4211 0.00188336
4280 0.00182163
4350 0.001762
4421 0.00170407
4493 0.0016485
4567 0.00159398
4641 0.00154199
4717 0.00149124
4794 0.00144215
4873 0.00139428
4952 0.00134852
5033 0.0013039
5115 0.00126068
5199 0.0012187
5284 0.00117796
5370 0.00113878
5458 0.00110067
5547 0.001064
5638 0.00102828
5730 0.000993756
5824 0.00096019
5919 0.000928101
6015 0.000897108
6114 0.000866533
6214 0.000837118
6315 0.000808819
6418 0.000781402
6523 0.000754742
6630 0.000728732
6738 0.000703886
6848 0.000679712
6960 0.000656374
7074 0.000633911
7190 0.000611966
7307 0.000590853
7426 0.000570488
7548 0.000550537
7671 0.000531433
7796 0.000512895
7924 0.00049484
8053 0.000477518
8185 0.000460634
8319 0.000444337
8455 0.000428518
8593 0.000413334
8733 0.000398666
8876 0.000384394
9021 0.000370695
9168 0.000357501
9318 0.000344716
9470 0.000332317
9625 0.000320287
9782 0.000308751
9942 0.000297551
10105 0.000286742
10270 0.000276262
10438 0.000266241
10608 0.000256494
10782 0.000247043
10958 0.000237904
11137 0.000229126
11319 0.00022066
11504 0.000212508
11692 0.000204599
11883 0.000197036
12077 0.000189658
12274 0.000182636
12475 0.000175818
12679 0.0001692
12886 0.000162865
13096 0.000156774
13310 0.000150853
13528 0.000145184
13749 0.000139706
13974 0.000134363
14202 0.000129264
14434 0.00012437
14670 0.000119622
14910 0.000115087
15153 0.000110698
15401 0.000106434
15653 0.000102408
15908 9.85212e-05
16168 9.47531e-05
16432 9.11396e-05
16701 8.76178e-05
16974 8.42446e-05
17251 8.10221e-05
17533 7.78839e-05
17820 7.48951e-05
18111 7.2018e-05
18407 6.92342e-05
18707 6.65962e-05
19013 6.40059e-05
19324 6.15879e-05
19640 5.92269e-05
19960 5.6932e-05
20287 5.47653e-05
20618 5.26679e-05
20955 5.06437e-05
21297 4.86722e-05
21645 4.67922e-05
21999 4.49647e-05
22359 4.32539e-05
22724 4.16017e-05
23095 4.00233e-05
23473 3.8472e-05
23856 3.69581e-05
24246 3.55218e-05
24642 3.41369e-05
25045 3.28329e-05
25454 3.15662e-05
25870 3.03519e-05
26293 2.91845e-05
26722 2.80532e-05
27159 2.69946e-05
27603 2.59476e-05
28054 2.49445e-05
28512 2.39997e-05
28978 2.30777e-05
29452 2.21823e-05
29933 2.13354e-05
30422 2.05199e-05
30919 1.97423e-05
31424 1.8989e-05
31938 1.82586e-05
32459 1.75513e-05
32990 1.68719e-05
33529 1.62255e-05
34077 1.55979e-05
34634 1.50036e-05
35199 1.44352e-05
35775 1.38835e-05
36359 1.33434e-05
36953 1.28201e-05
37557 1.22951e-05
38171 1.18113e-05
38795 1.136e-05
39428 1.09139e-05
40073 1.05007e-05
40727 1.00897e-05
41393 9.69517e-06
42069 9.31851e-06
42757 8.96198e-06
43455 8.61742e-06
44165 8.27077e-06
44887 7.93514e-06
45620 7.62306e-06
46366 7.32485e-06
47124 7.03784e-06
47894 6.76318e-06
48676 6.49688e-06
49471 6.24482e-06
50281 5.99181e-06
51101 5.74754e-06
51936 5.5293e-06
52787 5.30212e-06
53648 5.07932e-06
54524 4.88272e-06
55415 4.67948e-06
56324 4.48707e-06
57242 4.3013e-06
58176 4.13548e-06
59127 3.97156e-06
60093 3.80612e-06
61078 3.65948e-06
62075 3.50638e-06
63087 3.36905e-06
64118 3.23286e-06
65166 3.10009e-06
66230 2.97663e-06
67315 2.85506e-06
68414 2.73825e-06
69531 2.62884e-06
70669 2.52133e-06
71822 2.41382e-06
72999 2.3217e-06
74187 2.22387e-06
75401 2.12738e-06
76634 2.03982e-06
77883 1.9532e-06
79162 1.87001e-06
80454 1.78757e-06
81773 1.71159e-06
83100 1.63505e-06
84476 1.56591e-06
85839 1.50265e-06
87240 1.43313e-06
88666 1.36855e-06
90116 1.30378e-06
91594 1.24566e-06
93094 1.19399e-06
94607 1.14138e-06
96156 1.09427e-06
97726 1.04603e-06
99324 9.96641e-07
100952 9.57512e-07
102613 9.11736e-07
104267 8.66149e-07
105970 8.29489e-07
107704 7.91311e-07
109468 7.56361e-07
111254 7.2331e-07
113077 6.95388e-07
114916 6.58159e-07
116797 6.25868e-07
118711 5.99086e-07
120651 5.70405e-07
122613 5.42673e-07
124656 5.1627e-07
126675 4.91008e-07
128743 4.69164e-07
130840 4.51119e-07
132985 4.30605e-07
135135 4.07812e-07
137361 3.88057e-07
139587 3.69443e-07
141886 3.51968e-07
144221 3.37912e-07
146559 3.18348e-07
148965 3.02962e-07
151421 2.88146e-07
153847 2.73901e-07
156360 2.59845e-07
159007 2.47498e-07
161518 2.36291e-07
164212 2.25085e-07
167077 2.12548e-07
169573 2.01911e-07
172366 1.92414e-07
175181 1.80638e-07
178030 1.7171e-07
180913 1.60314e-07
183982 1.51576e-07
186929 1.43218e-07
189979 1.34101e-07
193126 1.26693e-07
196184 1.20995e-07
199420 1.15676e-07
202800 1.09218e-07
205965 1.0314e-07
209426 9.61121e-08
212928 9.23132e-08
216455 8.77546e-08
219921 8.41456e-08
223364 7.97769e-08
226997 7.46483e-08
230911 7.16092e-08
234634 6.83802e-08
238569 6.38215e-08
243063 6.11623e-08
246262 5.90729e-08
250382 5.56539e-08
254461 5.28047e-08
258585 4.97656e-08
264083 4.67265e-08
267188 4.57767e-08
271605 4.34974e-08
276195 4.06482e-08
280243 3.83689e-08
284903 3.62795e-08
290080 3.34303e-08
294195 3.24806e-08
299514 3.1151e-08
304737 2.84917e-08
309267 2.69722e-08
314724 2.52627e-08
320502 2.33632e-08
324382 2.20336e-08
330146 2.01342e-08
335680 1.93744e-08
340611 1.82347e-08
346093 1.67151e-08
351760 1.57654e-08
357633 1.46258e-08
363384 1.3866e-08
370929 1.29162e-08
375913 1.27263e-08
381606 1.19665e-08
390798 1.10168e-08
394432 1.0447e-08
401429 9.49724e-09
409560 9.11736e-09
418049 8.73747e-09
429862 8.35758e-09
435004 8.16763e-09
441432 7.5978e-09
448675 6.83802e-09
470601 6.64807e-09
473779 6.45813e-09
480983 5.88829e-09
489576 5.31846e-09
519215 4.93857e-09
527330 4.36873e-09
550717 3.98884e-09
562222 3.7989e-09
568711 3.60895e-09
585705 3.41901e-09
594613 2.84917e-09
601285 2.65923e-09
614001 2.27934e-09
621745 1.89945e-09
653095 1.7095e-09
730652 1.13967e-09
799143 9.49725e-10
828891 7.5978e-10
851287 5.69835e-10
885486 3.7989e-10
960449 1.89945e-10


==> comp-bistack-r13-obdp-6db.txt <==
243 1
246 0.997972
249 0.987697
253 0.955077
256 0.917376
260 0.855135
263 0.803707
267 0.733781
271 0.666037
274 0.618123
278 0.559008
282 0.505664
286 0.457958
290 0.415499
294 0.37779
298 0.34431
302 0.314556
306 0.28807
310 0.26444
314 0.243309
319 0.21993
323 0.203328
328 0.184836
332 0.171612
337 0.156779
341 0.146101
346 0.134048
351 0.123249
356 0.113541
361 0.104783
366 0.0968566
371 0.0896628
376 0.0831138
381 0.077135
386 0.0716633
391 0.0666428
397 0.0611477
402 0.0569609
408 0.0523525
413 0.0488239
419 0.0449231
425 0.0413489
431 0.0380664
437 0.0350443
443 0.032258
449 0.0296848
455 0.0273051
461 0.0251
467 0.0230584
474 0.0208671
480 0.0191419
487 0.0173025
494 0.0156412
501 0.0141524
507 0.0130046
514 0.0118038
521 0.0107379
529 0.00966465
536 0.00883711
543 0.0081015
551 0.007357
558 0.00677918
566 0.00619222
574 0.00567216
582 0.00520961
590 0.00479711
598 0.00442828
606 0.004097
614 0.00379856
623 0.00349738
631 0.00325655
640 0.00301201
649 0.00279195
658 0.00259339
667 0.00241367
676 0.00225078
685 0.00210226
695 0.00195277
704 0.00183043
714 0.0017065
724 0.00159389
734 0.00149094
744 0.00139695
754 0.00131093
765 0.00122444
775 0.00115248
786 0.00107986
797 0.00101344
808 0.000952312
819 0.000896198
830 0.000844555
841 0.00079675
853 0.000748929
865 0.000704845
876 0.00066751
889 0.000626768
901 0.000592131
913 0.000560049
926 0.000527944
938 0.000500469
951 0.000472861
964 0.000447325
978 0.000421977
991 0.000399965
1005 0.000378097
1019 0.000357729
1033 0.000338906
1047 0.000321405
1061 0.000305106
1076 0.000288831
1091 0.000273805
1106 0.000259804
1121 0.000246748
1136 0.000234562
1152 0.000222452
1168 0.000211232
1184 0.000200734
1200 0.000190957
1217 0.000181213
1233 0.000172677
1250 0.000164186
1267 0.000156265
1285 0.000148447
1303 0.000141147
1320 0.000134707
1339 0.000127965
1357 0.000121954
1376 0.000116055
1395 0.000110534
1414 0.000105358
1433 0.000100516
1453 9.57531e-05
1473 9.12489e-05
1493 8.70531e-05
1514 8.29386e-05
1534 7.92566e-05
1556 7.54495e-05
1577 7.20535e-05
1599 6.87278e-05
1621 6.56209e-05
1643 6.26703e-05
1666 5.97758e-05
1688 5.72002e-05
1712 5.45743e-05
1735 5.21759e-05
1759 4.97897e-05
1783 4.76146e-05
1808 4.54519e-05
1833 4.34265e-05
1858 4.15198e-05
1883 3.97161e-05
1909 3.79438e-05
1936 3.62329e-05
1962 3.46571e-05
1989 3.31188e-05
2016 3.17102e-05
2044 3.03176e-05
2072 2.89781e-05
2101 2.77078e-05
2130 2.6507e-05
2159 2.53781e-05
2189 2.4281e-05
2219 2.32444e-05
2249 2.22321e-05
2280 2.12805e-05
2312 2.03243e-05
2343 1.94681e-05
2376 1.86061e-05
2408 1.78076e-05
2441 1.70483e-05
2475 1.63196e-05
2509 1.56271e-05
2543 1.49716e-05
2578 1.43376e-05
2614 1.37113e-05
2650 1.31103e-05
2686 1.25552e-05
2723 1.20095e-05
2761 1.14732e-05
2799 1.09804e-05
2837 1.0516e-05
2876 1.00808e-05
2916 9.6592e-06
2956 9.2549e-06
2996 8.87198e-06
3037 8.49606e-06
3079 8.13355e-06
3122 7.78576e-06
3165 7.45055e-06
3208 7.14252e-06
3252 6.84375e-06
3297 6.56208e-06
3342 6.28622e-06
3388 6.02544e-06
3435 5.78163e-06
3482 5.54767e-06
3530 5.31799e-06
3578 5.09317e-06
3628 4.88319e-06
3677 4.68473e-06
3728 4.48851e-06
3779 4.30488e-06
3831 4.12838e-06
3884 3.96624e-06
3937 3.79946e-06
3991 3.65334e-06
4046 3.50057e-06
4102 3.35363e-06
4158 3.21498e-06
4215 3.0805e-06
4273 2.94898e-06
4332 2.83111e-06
4392 2.71823e-06
4452 2.60689e-06
4513 2.49875e-06
4575 2.39429e-06
4638 2.29447e-06
4702 2.20046e-06
4767 2.10811e-06
4832 2.02763e-06
4899 1.94193e-06
4966 1.86086e-06
5034 1.78394e-06
5104 1.71141e-06
5174 1.63473e-06
5245 1.56933e-06
5317 1.5012e-06
5390 1.43639e-06
5464 1.37799e-06
5539 1.31804e-06
5615 1.25727e-06
5693 1.20124e-06
5771 1.14569e-06
5850 1.10058e-06
5931 1.05643e-06
6012 1.0099e-06
6095 9.64436e-07
6179 9.21467e-07
6264 8.855e-07
6350 8.44905e-07
6437 8.06803e-07
6525 7.75584e-07
6615 7.40924e-07
6706 7.08994e-07
6798 6.76589e-07
6892 6.48338e-07
6987 6.20206e-07
7083 5.96704e-07
7180 5.72133e-07
7279 5.47681e-07
7379 5.24534e-07
7480 5.04712e-07
7584 4.83464e-07
7687 4.6471e-07
7793 4.47142e-07
7900 4.25539e-07
8009 4.03935e-07
8119 3.85418e-07
8231 3.69512e-07
8344 3.54675e-07
8458 3.36277e-07
8575 3.21914e-07
8692 3.09925e-07
8812 2.99598e-07
8933 2.88203e-07
9056 2.7206e-07
9182 2.62208e-07
9307 2.51288e-07
9435 2.40011e-07
9564 2.30871e-07
9698 2.20069e-07
9830 2.09861e-07
9966 2.00603e-07
10104 1.93125e-07
10242 1.85409e-07
10381 1.78525e-07
10527 1.71403e-07
10669 1.64518e-07
10815 1.57277e-07
10974 1.51342e-07
11120 1.4517e-07
11267 1.40184e-07
11423 1.34131e-07
11579 1.28315e-07
11738 1.23092e-07
11906 1.17513e-07
12064 1.1324e-07
12229 1.09323e-07
12397 1.05643e-07
12571 1.00064e-07
12742 9.55533e-08
12917 9.18736e-08
13095 8.90248e-08
13281 8.48704e-08
13464 8.02411e-08
13642 7.78671e-08
13843 7.395e-08
14041 7.01516e-08
14212 6.73028e-08
14421 6.42166e-08
14604 6.16052e-08
14816 5.80442e-08
15009 5.57889e-08
15221 5.32962e-08
15431 5.15157e-08
15636 4.83108e-08
15856 4.61742e-08
16089 4.4275e-08
16309 4.3088e-08
16538 4.0714e-08
16756 3.84587e-08
16974 3.7153e-08
17230 3.51351e-08
17445 3.37107e-08
17698 3.18115e-08
17974 3.09806e-08
18176 2.97936e-08
18425 2.81318e-08
18679 2.64701e-08
18943 2.46896e-08
19191 2.36213e-08
19457 2.20782e-08
19779 2.1366e-08
20018 2.08912e-08
20267 1.98229e-08
20555 1.87546e-08
20914 1.7805e-08
21122 1.69741e-08
21435 1.5431e-08
21727 1.48375e-08
22110 1.4244e-08
22317 1.35318e-08
22695 1.31757e-08
23079 1.27009e-08
23401 1.23448e-08
23601 1.17513e-08
23893 1.12765e-08
24535 1.09204e-08
24588 1.08017e-08
24899 1.03269e-08
25227 9.97078e-09
25713 9.61468e-09
26026 9.25858e-09
26619 8.78378e-09
26854 8.66509e-09
27255 8.42768e-09
27405 8.30899e-09
27972 7.83419e-09
28238 7.59679e-09
28645 7.35939e-09
28946 7.24069e-09
29441 6.88459e-09
30031 6.52849e-09
30299 6.40979e-09
30639 5.93499e-09
31043 5.69759e-09
31427 5.46019e-09
31912 4.86669e-09
32500 4.74799e-09
32749 4.62929e-09
33247 4.27319e-09
33632 4.15449e-09
34463 3.91709e-09
35446 3.79839e-09
35948 3.56099e-09
36058 3.44229e-09
36934 3.08619e-09
37629 2.96749e-09
39452 2.84879e-09
40085 2.73009e-09
40272 2.61139e-09
40806 2.2553e-09
41698 2.1366e-09
42330 2.0179e-09
43963 1.8992e-09
44722 1.7805e-09
49157 1.6618e-09
51068 1.5431e-09
53865 1.4244e-09
54747 1.3057e-09
56603 1.187e-09
61071 8.30899e-10
62345 7.12199e-10
63056 5.93499e-10
67082 4.74799e-10
71732 3.56099e-10
86062 2.374e-10
260401 1.187e-10


==> comp-bistack-r13-obdp-7db.txt <==
243 1
244 0.991798
246 0.943892
247 0.905985
249 0.813498
250 0.763235
252 0.662709
253 0.614543
255 0.525421
256 0.485017
258 0.41284
260 0.351665
261 0.324854
263 0.277923
264 0.257458
266 0.221702
268 0.191848
269 0.178804
271 0.15591
273 0.136635
274 0.128147
276 0.113124
278 0.100327
280 0.0893684
281 0.0844801
283 0.075716
285 0.0681235
287 0.0615125
288 0.0585259
290 0.0531093
292 0.048345
294 0.0441324
295 0.0422096
297 0.0386867
299 0.0355465
301 0.0327368
303 0.0302155
305 0.0279457
307 0.0258971
309 0.0240431
310 0.0231812
312 0.0215764
314 0.0201144
316 0.0187794
318 0.0175582
320 0.0164387
322 0.0154109
324 0.0144642
326 0.0135906
328 0.0127837
330 0.0120367
332 0.0113452
334 0.0107032
336 0.0101062
338 0.00955022
341 0.00878554
343 0.00831807
345 0.00788041
347 0.00747109
349 0.00708765
351 0.00672772
353 0.00638928
356 0.0059194
358 0.00562885
360 0.00535482
362 0.00509657
365 0.00473582
367 0.00451149
369 0.00429937
371 0.00409863
374 0.00381687
376 0.00364122
378 0.00347425
381 0.00323911
383 0.00309201
385 0.00295202
388 0.00275485
390 0.00263094
393 0.0024559
395 0.00234588
397 0.00224103
400 0.00209244
402 0.00199859
405 0.00186562
407 0.00178161
410 0.00166237
412 0.00158698
415 0.00147993
418 0.00137929
420 0.00131571
423 0.00122493
425 0.00116741
428 0.00108538
431 0.00100809
433 0.000959117
436 0.000889174
439 0.000823149
441 0.00078138
444 0.000721576
447 0.000665126
450 0.000612037
452 0.000578367
455 0.000530314
458 0.000484923
461 0.000442343
464 0.000402403
467 0.000365061
469 0.000341642
472 0.00030869
475 0.000278482
478 0.000250795
481 0.000225857
484 0.000203441
487 0.000183533
490 0.000165753
493 0.0001501
496 0.000136197
499 0.000124013
502 0.000113216
506 0.000100645
509 9.24974e-05
512 8.51704e-05
515 7.86437e-05
518 7.27684e-05
521 6.74955e-05
525 6.12715e-05
528 5.70863e-05
531 5.32984e-05
534 4.98697e-05
538 4.57191e-05
541 4.29658e-05
544 4.04138e-05
548 3.73225e-05
551 3.52177e-05
555 3.2632e-05
558 3.08665e-05
561 2.92241e-05
565 2.72042e-05
568 2.58027e-05
572 2.40791e-05
576 2.25124e-05
579 2.14116e-05
583 2.00635e-05
586 1.91272e-05
590 1.79798e-05
594 1.6896e-05
597 1.61371e-05
601 1.5219e-05
605 1.43634e-05
608 1.37505e-05
612 1.3005e-05
616 1.23007e-05
620 1.1646e-05
624 1.10401e-05
627 1.06114e-05
631 1.00759e-05
635 9.57913e-06
639 9.1013e-06
643 8.65164e-06
647 8.2457e-06
651 7.85554e-06
655 7.49158e-06
659 7.14041e-06
663 6.8144e-06
667 6.5082e-06
672 6.15228e-06
676 5.88145e-06
680 5.6232e-06
684 5.37887e-06
688 5.15136e-06
693 4.8795e-06
697 4.67704e-06
701 4.48604e-06
705 4.30586e-06
710 4.09083e-06
714 3.92891e-06
719 3.74378e-06
723 3.59661e-06
728 3.43242e-06
732 3.30783e-06
737 3.15663e-06
741 3.03989e-06
746 2.89952e-06
750 2.79608e-06
755 2.6685e-06
760 2.55165e-06
764 2.46584e-06
769 2.35972e-06
774 2.26504e-06
779 2.17149e-06
783 2.10064e-06
788 2.01391e-06
793 1.92923e-06
798 1.85384e-06
803 1.78062e-06
808 1.71296e-06
813 1.64479e-06
818 1.58353e-06
823 1.5201e-06
828 1.46544e-06
833 1.41098e-06
838 1.36158e-06
844 1.30527e-06
849 1.25958e-06
854 1.21565e-06
859 1.17491e-06
865 1.12654e-06
870 1.08735e-06
875 1.05022e-06
881 1.00938e-06
886 9.71836e-07
892 9.2986e-07
897 9.0026e-07
903 8.64163e-07
908 8.31882e-07
914 7.99808e-07
920 7.69898e-07
925 7.45043e-07
931 7.15031e-07
937 6.86772e-07
943 6.61195e-07
949 6.36649e-07
954 6.15403e-07
960 5.94054e-07
966 5.74768e-07
972 5.55895e-07
978 5.35371e-07
984 5.18044e-07
990 4.9783e-07
997 4.75965e-07
1003 4.59258e-07
1009 4.43787e-07
1015 4.30999e-07
1021 4.1821e-07
1028 4.01193e-07
1034 3.87167e-07
1041 3.72521e-07
1047 3.61383e-07
1053 3.50966e-07
1060 3.36734e-07
1067 3.26111e-07
1073 3.13941e-07
1080 3.01771e-07
1086 2.92592e-07
1093 2.82691e-07
1100 2.73719e-07
1107 2.6423e-07
1114 2.54123e-07
1120 2.44119e-07
1127 2.35765e-07
1134 2.2834e-07
1141 2.20604e-07
1148 2.13076e-07
1156 2.04928e-07
1163 1.97606e-07
1170 1.9018e-07
1177 1.83785e-07
1184 1.78113e-07
1192 1.7306e-07
1199 1.67697e-07
1207 1.61715e-07
1214 1.57177e-07
1222 1.51195e-07
1229 1.46967e-07
1237 1.4346e-07
1244 1.38922e-07
1252 1.34384e-07
1260 1.30878e-07
1268 1.26443e-07
1275 1.22833e-07
1283 1.18605e-07
1291 1.13964e-07
1299 1.11282e-07
1307 1.08807e-07
1315 1.05713e-07
1323 1.02619e-07
1332 9.93184e-08
1340 9.63275e-08
1348 9.34398e-08
1357 9.01395e-08
1365 8.78705e-08
1373 8.57047e-08
1382 8.3642e-08
1390 8.11668e-08
1399 7.87947e-08
1408 7.62163e-08
1416 7.33286e-08
1425 7.11628e-08
1434 6.87907e-08
1443 6.72437e-08
1452 6.6006e-08
1461 6.40465e-08
1471 6.17775e-08
1480 5.9818e-08
1488 5.79616e-08
1498 5.64145e-08
1506 5.47644e-08
1516 5.27017e-08
1525 5.09484e-08
1535 4.89889e-08
1544 4.84732e-08
1554 4.74418e-08
1563 4.65136e-08
1573 4.43478e-08
1583 4.28008e-08
1592 4.19757e-08
1603 4.11506e-08
1612 3.9913e-08
1623 3.84691e-08
1632 3.78503e-08
1643 3.67159e-08
1655 3.56845e-08
1665 3.47563e-08
1674 3.42406e-08
1684 3.32093e-08
1694 3.23842e-08
1704 3.16623e-08
1716 3.07341e-08
1725 2.93933e-08
1736 2.85682e-08
1749 2.74338e-08
1758 2.68149e-08
1769 2.6093e-08
1780 2.53711e-08
1791 2.46491e-08
1801 2.39272e-08
1817 2.26896e-08
1828 2.17614e-08
1836 2.12457e-08
1848 2.073e-08
1858 2.01112e-08
1873 1.95955e-08
1881 1.9183e-08
1901 1.84611e-08
1904 1.79454e-08
1919 1.78423e-08
1928 1.75329e-08
1940 1.68109e-08
1958 1.61921e-08
1964 1.59858e-08
1976 1.55733e-08
1989 1.50576e-08
2002 1.46451e-08
2016 1.382e-08
2027 1.34075e-08
2048 1.32012e-08
2051 1.29949e-08
2072 1.26855e-08
2076 1.25824e-08
2089 1.18605e-08
2109 1.15511e-08
2127 1.13448e-08
2129 1.12416e-08
2147 1.10354e-08
2167 1.09323e-08
2169 1.08291e-08
2183 1.04166e-08
2198 1.03134e-08
2208 9.9009e-09
2224 9.48837e-09
2235 9.17896e-09
2256 8.76643e-09
2264 8.66329e-09
2284 8.14762e-09
2293 7.94135e-09
2315 7.42568e-09
2373 7.21941e-09
2381 7.11627e-09
2394 6.6006e-09
2408 5.9818e-09
2422 5.56926e-09
2455 5.36299e-09
2471 5.25986e-09
2486 4.95045e-09
2499 4.84732e-09
2515 4.53792e-09
2530 4.22851e-09
2564 4.02224e-09
2636 3.71284e-09
2655 3.6097e-09
2663 3.50657e-09
2674 3.40344e-09
2707 3.3003e-09
2732 3.19717e-09
2763 3.09403e-09
2791 2.88776e-09
2908 2.68149e-09
2971 2.57836e-09
2987 2.26896e-09
3008 2.16582e-09
3024 2.06269e-09
3124 1.95955e-09
3138 1.75328e-09
3205 1.54702e-09
3250 1.44388e-09
3264 1.34075e-09
3377 1.13448e-09
3619 1.03134e-09
3670 9.2821e-10
3686 8.25075e-10
3727 7.21941e-10
3755 6.18807e-10
3876 4.12538e-10
4015 3.09403e-10
4169 2.06269e-10
5672 1.03134e-10


==> comp-bistack-r13-odp-4db.txt <==
249 1
253 1
257 1
261 0.999998
265 0.999992
269 0.999979
274 0.999943
278 0.999889
282 0.999804
287 0.999639
292 0.999395
296 0.999126
301 0.998681
306 0.998119
311 0.997396
316 0.996548
321 0.995507
326 0.994337
331 0.992954
337 0.991097
342 0.989391
348 0.987091
353 0.984955
359 0.982227
365 0.979272
371 0.976106
377 0.972738
383 0.969179
389 0.965445
395 0.961537
402 0.956854
408 0.952622
415 0.947426
421 0.942905
428 0.937581
435 0.931936
442 0.926355
449 0.920454
457 0.913702
464 0.907814
471 0.901623
479 0.894585
487 0.887472
495 0.880295
503 0.873062
511 0.865793
519 0.85849
527 0.851162
536 0.843028
544 0.835687
553 0.827311
562 0.819204
571 0.810869
580 0.802826
590 0.793796
599 0.785618
609 0.776742
619 0.767944
629 0.759242
639 0.750628
649 0.742124
660 0.732998
670 0.724722
681 0.715662
692 0.706929
703 0.698162
714 0.689713
726 0.680564
738 0.671587
750 0.662791
762 0.654158
774 0.645696
786 0.637403
799 0.628551
812 0.620006
825 0.611528
838 0.603352
852 0.594691
866 0.586235
880 0.577981
894 0.569926
908 0.562059
923 0.553792
938 0.545809
953 0.537955
968 0.530355
984 0.52242
1000 0.514687
1016 0.507164
1032 0.499835
1049 0.492226
1066 0.484874
1083 0.477675
1100 0.4707
1118 0.46349
1136 0.456478
1154 0.449651
1173 0.442632
1192 0.435838
1211 0.429202
1231 0.422426
1250 0.416179
1271 0.409446
1291 0.403226
1312 0.396884
1333 0.390706
1355 0.384435
1376 0.378617
1399 0.37241
1421 0.366665
1444 0.360822
1467 0.355138
1491 0.349381
1515 0.343797
1539 0.33837
1564 0.332888
1589 0.327556
1615 0.322178
1641 0.316961
1667 0.311894
1694 0.306786
1722 0.301648
1749 0.296831
1778 0.291815
1806 0.287113
1835 0.282386
1865 0.277641
1895 0.27304
1925 0.268577
1956 0.264103
1988 0.259616
2020 0.255262
2053 0.250905
2086 0.246688
2119 0.242594
2153 0.238496
2188 0.234405
2223 0.230436
2259 0.226474
2296 0.222533
2333 0.21871
2370 0.214998
2408 0.2113
2447 0.207613
2487 0.203957
2527 0.200407
2567 0.196965
2609 0.193455
2651 0.190054
2694 0.186679
2737 0.183412
2781 0.180167
2826 0.176949
2871 0.173827
2918 0.170667
2965 0.167601
3012 0.164628
3061 0.161627
3110 0.158714
3160 0.15583
3211 0.152983
3263 0.150166
3316 0.147384
3369 0.14469
3423 0.142023
3479 0.139346
3535 0.136754
3592 0.134196
3649 0.131717
3708 0.129226
3768 0.126771
3829 0.124351
3890 0.122007
3953 0.119662
4017 0.117347
4081 0.115111
4147 0.112877
4214 0.110677
4282 0.108512
4351 0.106387
4421 0.104295
4492 0.10224
4565 0.100194
4638 0.0982116
4713 0.0962371
4789 0.0943041
4866 0.0924045
4944 0.0905407
5024 0.0886898
5105 0.0868759
5187 0.085096
5271 0.0833297
5356 0.0816021
5442 0.0799061
5530 0.0782279
5619 0.0765822
5709 0.0749697
5801 0.0733782
5895 0.0718021
5990 0.070262
6086 0.068757
6184 0.0672691
6284 0.0657996
6385 0.0643643
6488 0.0629457
6593 0.061548
6699 0.060183
6807 0.0588376
6917 0.0575093
7028 0.0562155
7141 0.0549395
7256 0.0536883
7373 0.0524568
7492 0.0512438
7613 0.0500529
7735 0.0488925
7860 0.0477418
7987 0.046614
8115 0.0455154
8246 0.0444299
8379 0.0433622
8514 0.0423169
8651 0.0412936
8790 0.0402899
8932 0.0392992
9076 0.0383288
9222 0.0373776
9371 0.0364424
9522 0.0355292
9675 0.0346351
9831 0.0337549
9989 0.0328964
10150 0.0320516
10314 0.0312228
10480 0.0304142
10649 0.0296199
10821 0.0288393
10995 0.028079
11172 0.0273326
11352 0.0266024
11535 0.0258873
11721 0.0251897
11910 0.0245084
12101 0.0238428
12296 0.0231887
12495 0.0225471
12696 0.0219224
12900 0.0213131
13108 0.020715
13319 0.0201294
13534 0.0195601
13752 0.0190029
13974 0.0184581
14199 0.0179274
14427 0.0174107
14660 0.016905
14896 0.0164127
15136 0.0159314
15380 0.0154617
15628 0.0150027
15880 0.0145552
16135 0.014122
16395 0.013698
16659 0.0132844
16928 0.0128825
17201 0.0124898
17478 0.0121092
17759 0.011737
18045 0.0113752
18336 0.0110221
18632 0.0106778
18932 0.0103458
19237 0.0100209
19547 0.00970558
19862 0.00939928
20182 0.00910099
20507 0.00881121
20837 0.00853034
21173 0.00825635
21514 0.00799072
21861 0.0077329
22213 0.00748309
22571 0.00723933
22934 0.00700483
23304 0.0067752
23679 0.00655341
24061 0.00633816
24448 0.00612937
24842 0.00592761
25242 0.00573149
25649 0.00554051
26062 0.00535615
26482 0.00517713
26909 0.00500351
27342 0.00483573
27783 0.00467205
28231 0.00451445
28685 0.00436138
29147 0.00421271
29617 0.00406878
30094 0.00393003
30579 0.00379431
31072 0.00366335
31572 0.00353814
32081 0.00341604
32598 0.00329706
33123 0.00318296
33657 0.00307144
34199 0.00296456
34750 0.00286053
35310 0.00275888
35879 0.00266125
36457 0.00256738
37044 0.0024763
37641 0.00238707
38247 0.00230206
38863 0.00221947
39489 0.0021397
40126 0.00206157
40772 0.0019873
41429 0.0019146
42096 0.00184504
42775 0.00177754
43464 0.00171162
44164 0.00164873
44876 0.00158678
45599 0.00152734
46333 0.00146974
47080 0.00141456
47838 0.00136035
48609 0.00130832
49392 0.0012585
50188 0.00121054
50996 0.00116396
51818 0.0011189
52653 0.00107515
53501 0.00103278
54363 0.000992365
55239 0.00095328
56129 0.000916056
57033 0.000879656
57952 0.000844789
58885 0.000811009
59834 0.000778472
60798 0.00074742
61778 0.000716876
62773 0.000687847
63784 0.000659299
64812 0.000632103
65856 0.000606051
66917 0.000580752
67995 0.000556347
69090 0.000533377
70204 0.000510629
71335 0.000489354
72484 0.000468734
73652 0.000448957
74838 0.000429688
76044 0.000411158
77269 0.000393219
78514 0.000375837
79779 0.000359257
81064 0.00034336
82370 0.000328007
83697 0.000313121
85045 0.000299111
86416 0.000285554
87808 0.000272378
89222 0.000259962
90660 0.000248019
92120 0.000236551
93606 0.000225344
95113 0.000214506
96645 0.000204491
98202 0.000194805
99784 0.00018548
101392 0.000176481
103025 0.000167957
104685 0.000159605
106371 0.000151728
108085 0.000144109
109826 0.000136746
111596 0.000129912
113394 0.000123468
115221 0.000117421
117077 0.000111506
118963 0.000105764
120880 0.000100333
122828 9.51639e-05
124806 9.01659e-05
126817 8.53857e-05
128860 8.11006e-05
130936 7.67317e-05
133045 7.26175e-05
135189 6.85453e-05
137369 6.48344e-05
139580 6.12847e-05
141828 5.78705e-05
144113 5.47208e-05
146435 5.16904e-05
148794 4.88697e-05
151192 4.60635e-05
153627 4.34105e-05
156102 4.09366e-05
158617 3.85287e-05
161175 3.62789e-05
163772 3.41291e-05
166408 3.21132e-05
169089 3.01295e-05
171815 2.83458e-05
174584 2.66088e-05
177396 2.50525e-05
180257 2.35414e-05
183155 2.21125e-05
186107 2.07545e-05
189107 1.94918e-05
192152 1.83225e-05
195254 1.71791e-05
198394 1.60856e-05
201595 1.50906e-05
204837 1.41245e-05
208146 1.32617e-05
211498 1.2436e-05
214896 1.15457e-05
218361 1.0799e-05
221885 1.00829e-05
225456 9.43301e-06
229095 8.83467e-06
232784 8.24924e-06
236537 7.62833e-06
240347 7.06871e-06
244210 6.60262e-06
248144 6.16718e-06
252179 5.70432e-06
256211 5.26726e-06
260329 4.87536e-06
264533 4.51249e-06
268787 4.18187e-06
273117 3.88029e-06
277527 3.60612e-06
282004 3.32389e-06
286547 3.11262e-06
291152 2.88361e-06
295927 2.66266e-06
300602 2.46752e-06
305530 2.29979e-06
310378 2.09658e-06
315408 1.93531e-06
320454 1.78048e-06
325904 1.65146e-06
330911 1.52728e-06
336340 1.40955e-06
341786 1.3144e-06
347114 1.19183e-06
352741 1.08216e-06
358384 9.87006e-07
364353 9.24109e-07
370067 8.57986e-07
376096 7.9025e-07
382274 7.17676e-07
388219 6.54779e-07
394809 5.93494e-07
400836 5.40273e-07
408049 4.9189e-07
414013 4.43508e-07
420757 3.91899e-07
427877 3.43517e-07
434436 3.12874e-07
441336 2.83845e-07
448797 2.53203e-07
455499 2.19335e-07
463176 2.01594e-07
470452 1.80629e-07
478216 1.70952e-07
486432 1.43535e-07
493861 1.25795e-07
502166 1.1128e-07
509975 9.83781e-08
521792 9.1927e-08
525965 8.38633e-08
534682 7.57995e-08
547473 6.93485e-08
552654 6.77357e-08
561167 6.28975e-08
570648 5.80592e-08
580083 5.16082e-08
589996 4.51572e-08
597983 4.19316e-08
614865 3.38679e-08
617939 3.22551e-08
636373 2.90296e-08
639428 2.74168e-08
648542 2.41913e-08
674021 1.61275e-08
712830 1.2902e-08
725712 1.12893e-08
746862 8.06378e-09
758791 6.45102e-09
781559 4.83827e-09
794307 3.22551e-09
877072 1.61275e-09


==> comp-bistack-r13-odp-5db.txt <==
243 1
247 1
251 0.999984
255 0.999866
259 0.999446
263 0.998442
268 0.995951
272 0.992651
277 0.986588
281 0.980197
286 0.970386
291 0.95831
296 0.94473
301 0.929243
306 0.9129
311 0.895072
316 0.876996
321 0.857803
327 0.834648
332 0.815485
338 0.792064
343 0.772289
349 0.749202
355 0.726481
361 0.704212
367 0.68246
373 0.66127
379 0.640669
385 0.620676
392 0.598471
398 0.579801
405 0.558449
412 0.538575
419 0.518836
426 0.500503
433 0.482273
440 0.465372
447 0.448547
455 0.430452
462 0.415559
470 0.398932
478 0.383035
486 0.367832
494 0.353297
502 0.339397
511 0.324275
519 0.311676
528 0.298377
537 0.285398
545 0.274595
555 0.261803
564 0.251068
573 0.240655
583 0.229868
593 0.219721
602 0.211181
612 0.202126
623 0.192712
633 0.184735
644 0.176534
654 0.169475
665 0.16213
676 0.155301
688 0.148279
699 0.142218
711 0.136034
723 0.130234
735 0.124794
747 0.119678
759 0.114869
772 0.109982
785 0.105384
798 0.10108
811 0.0970226
825 0.0929242
838 0.0893501
852 0.0857249
867 0.0820791
881 0.078886
896 0.0756691
911 0.0726452
926 0.069803
941 0.067125
957 0.0644372
973 0.0619094
989 0.0595298
1006 0.0571495
1022 0.0550399
1039 0.0529264
1057 0.0508198
1074 0.0489458
1092 0.0470757
1110 0.0453117
1129 0.0435587
1148 0.0419049
1167 0.0403473
1186 0.0388752
1206 0.0374144
1226 0.0360357
1247 0.0346716
1267 0.0334435
1289 0.0321672
1310 0.0310173
1332 0.0298798
1354 0.0288045
1377 0.0277435
1400 0.0267401
1423 0.0257927
1447 0.0248571
1471 0.023973
1495 0.0231362
1520 0.0223108
1545 0.0215304
1571 0.0207611
1597 0.0200341
1624 0.0193192
1651 0.0186431
1679 0.01798
1707 0.017352
1735 0.0167563
1764 0.0161715
1793 0.0156187
1823 0.0150762
1854 0.0145448
1884 0.0140577
1916 0.0135654
1948 0.0130989
1980 0.012656
2013 0.0122235
2047 0.0118009
2081 0.0113997
2116 0.0110078
2151 0.0106369
2187 0.0102742
2223 0.00993009
2260 0.00959429
2298 0.00926739
2336 0.0089567
2375 0.00865382
2415 0.00835919
2455 0.00807957
2496 0.00780718
2537 0.00754911
2580 0.00729129
2623 0.007047
2666 0.00681458
2711 0.00658349
2756 0.00636405
2802 0.00615114
2848 0.00594877
2896 0.00574776
2944 0.00555695
2993 0.00537181
3043 0.0051923
3094 0.005018
3145 0.00485224
3198 0.00468832
3251 0.00453244
3305 0.0043817
3360 0.00423617
3416 0.00409449
3473 0.00395747
3531 0.003825
3590 0.00369695
3650 0.00357307
3710 0.00345543
3772 0.00333961
3835 0.00322794
3899 0.00311962
3964 0.00301511
4030 0.00291412
4097 0.00281661
4165 0.00272244
4235 0.00263009
4305 0.00254238
4377 0.0024566
4450 0.00237389
4524 0.00229394
4599 0.00221719
4676 0.00214176
4754 0.00206923
4833 0.00199928
4914 0.00193115
4996 0.00186563
5079 0.00180232
5163 0.00174128
5249 0.00168192
5337 0.00162399
5426 0.00156843
5516 0.00151483
5608 0.0014627
5702 0.00141199
5797 0.0013632
5893 0.00131651
5991 0.00127118
6091 0.00122697
6193 0.00118413
6296 0.00114301
6401 0.00110317
6507 0.00106494
6616 0.0010275
6726 0.000991479
6838 0.000956663
6952 0.000922892
7068 0.000890311
7185 0.000858927
7305 0.00082836
7427 0.000798781
7550 0.000770445
7676 0.000742851
7804 0.000716251
7934 0.000690635
8066 0.000665672
8201 0.000641558
8337 0.000618486
8476 0.000596025
8617 0.000574351
8761 0.000553361
8907 0.000533138
9055 0.000513651
9206 0.000494751
9360 0.000476488
9515 0.000458931
9674 0.000442042
9835 0.000425655
9999 0.000409908
10166 0.000394679
10335 0.000379979
10507 0.000365779
10682 0.000351971
10860 0.000338709
11041 0.000325954
11225 0.000313672
11412 0.000301869
11602 0.000290471
11795 0.000279549
11992 0.000268927
12192 0.000258686
12395 0.000248856
12601 0.000239442
12811 0.000230268
13025 0.000221359
13242 0.000212842
13462 0.000204693
13686 0.00019676
13914 0.000189127
14146 0.000181863
14382 0.000174888
14621 0.000168158
14865 0.000161618
15113 0.000155329
15364 0.000149296
15620 0.000143507
15881 0.0001379
16145 0.000132551
16414 0.000127397
16687 0.000122449
16965 0.000117649
17248 0.000113042
17535 0.000108626
17828 0.000104373
18125 0.000100284
18426 9.63685e-05
18733 9.26302e-05
19045 8.89898e-05
19363 8.54926e-05
19685 8.21142e-05
20013 7.88564e-05
20347 7.57428e-05
20686 7.27714e-05
21030 6.98816e-05
21381 6.71305e-05
21737 6.44548e-05
22099 6.18839e-05
22467 5.94184e-05
22841 5.70685e-05
23222 5.48461e-05
23609 5.26903e-05
24002 5.06485e-05
24402 4.86957e-05
24808 4.68041e-05
25221 4.49505e-05
25642 4.32026e-05
26069 4.15309e-05
26503 3.9915e-05
26945 3.83155e-05
27393 3.67955e-05
27850 3.53486e-05
28314 3.39443e-05
28785 3.26298e-05
29265 3.13647e-05
29752 3.01337e-05
30248 2.89637e-05
30752 2.78321e-05
31264 2.67652e-05
31785 2.56847e-05
32314 2.46957e-05
32853 2.37194e-05
33400 2.27775e-05
33956 2.18804e-05
34522 2.10163e-05
35097 2.01866e-05
35682 1.93765e-05
36276 1.86144e-05
36881 1.78928e-05
37495 1.72038e-05
38120 1.65211e-05
38755 1.5881e-05
39400 1.52425e-05
40056 1.4628e-05
40724 1.40245e-05
41402 1.34673e-05
42092 1.29557e-05
42793 1.24382e-05
43506 1.19447e-05
44231 1.14914e-05
44967 1.10358e-05
45717 1.05863e-05
46478 1.01613e-05
47252 9.76186e-06
48040 9.36221e-06
48840 8.97523e-06
49653 8.61255e-06
50481 8.26148e-06
51321 7.91274e-06
52176 7.58406e-06
53046 7.26721e-06
53930 6.98142e-06
54828 6.70111e-06
55742 6.41532e-06
56669 6.16332e-06
57615 5.91406e-06
58574 5.66608e-06
59551 5.4238e-06
60541 5.18616e-06
61550 4.95972e-06
62575 4.75968e-06
63617 4.56514e-06
64677 4.37862e-06
65760 4.19126e-06
66854 4.0208e-06
67966 3.84906e-06
69096 3.69212e-06
70249 3.53538e-06
71417 3.38794e-06
72606 3.23987e-06
73816 3.10511e-06
75051 2.97731e-06
76298 2.84424e-06
77567 2.72278e-06
78861 2.61251e-06
80172 2.49296e-06
81511 2.37995e-06
82867 2.28004e-06
84248 2.17949e-06
85654 2.09542e-06
87080 2.00438e-06
88527 1.9146e-06
90006 1.8261e-06
91503 1.74858e-06
93027 1.67634e-06
94586 1.60346e-06
96157 1.54072e-06
97777 1.47038e-06
99382 1.40575e-06
101043 1.34407e-06
102720 1.28133e-06
104441 1.22409e-06
106174 1.17614e-06
107938 1.12249e-06
109738 1.06925e-06
111572 1.02152e-06
113433 9.75045e-07
115313 9.29842e-07
117235 8.86539e-07
119201 8.46405e-07
121174 8.05215e-07
123192 7.6656e-07
125252 7.31073e-07
127335 6.95797e-07
129453 6.60733e-07
131614 6.30527e-07
133806 6.03066e-07
136029 5.70959e-07
138352 5.42443e-07
140598 5.15828e-07
142982 4.90902e-07
145332 4.6471e-07
147744 4.45065e-07
150219 4.23942e-07
152727 4.0641e-07
155264 3.88244e-07
157855 3.68388e-07
160467 3.51701e-07
163145 3.33324e-07
165865 3.22339e-07
168654 3.08821e-07
171428 2.95513e-07
174287 2.80093e-07
177307 2.6573e-07
180242 2.53689e-07
183172 2.40804e-07
186208 2.32355e-07
189294 2.19047e-07
192457 2.07007e-07
195654 1.97079e-07
198960 1.87151e-07
202293 1.76801e-07
205627 1.67929e-07
209396 1.56734e-07
212562 1.50186e-07
216044 1.41525e-07
219665 1.3202e-07
223472 1.25472e-07
227181 1.21247e-07
230816 1.14699e-07
234669 1.06883e-07
238609 1.00546e-07
242994 9.63216e-08
246587 9.23082e-08
250968 8.6605e-08
255029 8.15354e-08
259094 7.62546e-08
263792 7.09738e-08
268511 6.69604e-08
272933 6.27358e-08
276813 6.08347e-08
281661 5.72438e-08
286419 5.51315e-08
290974 5.21742e-08
296022 4.81608e-08
301544 4.52036e-08
305766 4.288e-08
311494 4.03453e-08
316000 3.84442e-08
321418 3.69655e-08
326756 3.4642e-08
332162 3.10511e-08
337813 2.85163e-08
344031 2.68264e-08
348975 2.53478e-08
356032 2.36579e-08
361403 2.17569e-08
366694 2.07007e-08
373060 1.98558e-08
378884 1.90108e-08
385309 1.7321e-08
393607 1.56311e-08
398706 1.43638e-08
405146 1.35188e-08
414737 1.24627e-08
418721 1.20402e-08
426949 1.14065e-08
432849 1.07728e-08
442094 1.03504e-08
451718 1.01391e-08
457805 9.50543e-09
463939 9.29419e-09
476044 8.6605e-09
478616 8.23804e-09
490180 7.60434e-09
495862 7.39311e-09
503060 7.18188e-09
520733 6.75941e-09
536871 6.33695e-09
546487 5.70326e-09
557776 5.06956e-09
569306 4.85833e-09
578190 4.6471e-09
585094 4.43586e-09
592445 4.22463e-09
616804 3.80217e-09
630780 3.59094e-09
653586 2.74601e-09
707837 2.11232e-09
718789 1.68985e-09
736813 1.47862e-09
777183 1.26739e-09
822347 1.05616e-09
898918 8.44927e-10
1093632 4.22463e-10
1127266 2.11232e-10


==> comp-bistack-r13-odp-6db.txt <==
243 1
246 0.99994
249 0.998993
253 0.992436
257 0.975294
260 0.954739
264 0.917657
268 0.872363
272 0.822009
275 0.782036
279 0.729092
283 0.677217
287 0.627511
291 0.58062
296 0.527071
300 0.487367
304 0.450842
308 0.417355
313 0.378951
317 0.351587
322 0.321129
326 0.298753
331 0.273047
336 0.250764
340 0.234301
345 0.215272
350 0.198732
355 0.183219
360 0.169704
365 0.156941
371 0.143417
376 0.13344
381 0.123923
387 0.113776
392 0.106243
398 0.0977937
403 0.0912046
409 0.0841261
415 0.0776697
421 0.0717663
427 0.0663565
433 0.0613885
439 0.0568154
445 0.0526001
452 0.0481731
458 0.0446103
465 0.0407083
471 0.0376907
478 0.0345117
485 0.031483
492 0.0288299
499 0.0263251
506 0.0241313
513 0.022085
520 0.0202857
528 0.0184153
535 0.0169393
543 0.0154388
550 0.0142638
558 0.0130501
566 0.0119653
574 0.0109938
582 0.0101216
591 0.00924637
599 0.00854858
608 0.00784215
616 0.0072788
625 0.00670931
634 0.00619333
643 0.00573282
652 0.00531299
661 0.00493658
671 0.00455755
680 0.00424713
690 0.00393641
700 0.00365509
710 0.00340033
720 0.00316879
730 0.0029582
741 0.00274854
751 0.00257409
762 0.00239837
773 0.00223983
784 0.00209409
795 0.00196196
806 0.00183964
818 0.00171828
829 0.00161672
841 0.00151476
853 0.00142122
865 0.00133537
877 0.00125636
890 0.00117738
902 0.00111064
915 0.00104416
928 0.000982716
942 0.000922126
955 0.000870317
968 0.000822075
982 0.000774392
996 0.000730314
1010 0.000689742
1025 0.000649472
1039 0.00061467
1054 0.000580066
1069 0.000548127
1084 0.000518524
1100 0.000489401
1115 0.000464023
1131 0.000438823
1147 0.00041541
1164 0.000392364
1180 0.000372326
1197 0.000352486
1214 0.000333977
1231 0.000316924
1249 0.00030002
1266 0.00028512
1285 0.000269734
1303 0.000256123
1321 0.000243417
1340 0.000230947
1359 0.000219331
1378 0.000208454
1398 0.000197779
1418 0.000187846
1438 0.000178513
1459 0.000169482
1479 0.000161462
1500 0.00015354
1522 0.000145816
1543 0.000138852
1565 0.000132091
1587 0.000125744
1610 0.000119598
1633 0.000113823
1656 0.000108404
1680 0.000103084
1704 9.81708e-05
1728 9.35258e-05
1752 8.92544e-05
1777 8.50175e-05
1803 8.09193e-05
1828 7.72039e-05
1854 7.361e-05
1881 7.00701e-05
1907 6.68904e-05
1934 6.38067e-05
1962 6.07869e-05
1990 5.79762e-05
2018 5.53017e-05
2047 5.27357e-05
2076 5.03249e-05
2105 4.80652e-05
2135 4.5881e-05
2166 4.37559e-05
2197 4.17656e-05
2228 3.98682e-05
2259 3.81258e-05
2292 3.6364e-05
2324 3.47434e-05
2357 3.32e-05
2391 3.16973e-05
2425 3.02666e-05
2459 2.89391e-05
2494 2.76715e-05
2530 2.63987e-05
2566 2.52117e-05
2602 2.41141e-05
2639 2.3046e-05
2676 2.20364e-05
2715 2.1027e-05
2753 2.01024e-05
2792 1.92181e-05
2832 1.83569e-05
2872 1.75524e-05
2913 1.67578e-05
2954 1.60228e-05
2996 1.53267e-05
3039 1.46454e-05
3082 1.39985e-05
3126 1.33932e-05
3171 1.2787e-05
3216 1.22337e-05
3261 1.17013e-05
3308 1.11771e-05
3355 1.06885e-05
3402 1.02368e-05
3451 9.78671e-06
3500 9.3572e-06
3550 8.93789e-06
3600 8.56363e-06
3651 8.19349e-06
3703 7.82384e-06
3756 7.4812e-06
3809 7.15723e-06
3863 6.84048e-06
3918 6.54812e-06
3974 6.25676e-06
4030 5.98506e-06
4088 5.72257e-06
4146 5.47726e-06
4205 5.23357e-06
4265 5.0012e-06
4325 4.78763e-06
4387 4.57567e-06
4449 4.38064e-06
4512 4.18499e-06
4576 4.00776e-06
4641 3.83015e-06
4707 3.66885e-06
4774 3.51029e-06
4842 3.35745e-06
4911 3.21768e-06
4981 3.07131e-06
5052 2.94026e-06
5124 2.81405e-06
5196 2.69158e-06
5270 2.57434e-06
5345 2.47042e-06
5421 2.3655e-06
5498 2.26319e-06
5576 2.16549e-06
5656 2.07762e-06
5736 1.99361e-06
5818 1.90562e-06
5900 1.82235e-06
5984 1.74494e-06
6069 1.67288e-06
6155 1.59621e-06
6243 1.52265e-06
6332 1.45171e-06
6422 1.3896e-06
6513 1.32638e-06
6606 1.27049e-06
6700 1.212e-06
6795 1.15686e-06
6891 1.10869e-06
6989 1.05692e-06
7089 1.01162e-06
7189 9.67059e-07
7292 9.22004e-07
7395 8.84417e-07
7500 8.47203e-07
7608 8.11483e-07
7715 7.74767e-07
7825 7.39296e-07
7936 7.08554e-07
8049 6.77315e-07
8163 6.48191e-07
8279 6.19316e-07
8397 5.90939e-07
8518 5.64429e-07
8638 5.3991e-07
8761 5.13649e-07
8886 4.89504e-07
9013 4.65856e-07
9139 4.42706e-07
9269 4.22544e-07
9401 4.02879e-07
9535 3.85205e-07
9670 3.69648e-07
9808 3.5521e-07
9947 3.38782e-07
10089 3.23224e-07
10238 3.07542e-07
10379 2.94474e-07
10528 2.82401e-07
10675 2.67715e-07
10828 2.54522e-07
10983 2.43818e-07
11137 2.33861e-07
11295 2.23531e-07
11456 2.1345e-07
11619 2.04115e-07
11788 1.9615e-07
11956 1.87562e-07
12120 1.78228e-07
12293 1.70138e-07
12473 1.60554e-07
12647 1.52838e-07
12825 1.46863e-07
13012 1.41138e-07
13198 1.35911e-07
13382 1.31555e-07
13572 1.27199e-07
13765 1.21598e-07
13960 1.17117e-07
14171 1.12886e-07
14364 1.08405e-07
14580 1.04174e-07
14776 1.00066e-07
14978 9.50879e-08
15191 9.07318e-08
15409 8.65001e-08
15632 8.25174e-08
15866 8.00282e-08
16076 7.729e-08
16325 7.46763e-08
16536 7.16893e-08
16775 6.90756e-08
17019 6.6462e-08
17278 6.24792e-08
17526 5.98655e-08
17750 5.72519e-08
18009 5.40159e-08
18252 5.2149e-08
18518 4.97842e-08
18789 4.71706e-08
19043 4.40591e-08
19321 4.25655e-08
19627 4.09475e-08
19907 3.93295e-08
20213 3.75871e-08
20467 3.65914e-08
20724 3.50979e-08
21024 3.31065e-08
21346 3.1613e-08
21809 3.04928e-08
21946 2.97461e-08
22237 2.82526e-08
22629 2.70079e-08
22883 2.62612e-08
23217 2.52655e-08
23542 2.38964e-08
23951 2.27763e-08
24241 2.16561e-08
24561 2.09094e-08
24940 1.99137e-08
25270 1.94158e-08
25612 1.85446e-08
26023 1.76734e-08
26384 1.68022e-08
26716 1.58065e-08
27097 1.49353e-08
27494 1.39396e-08
27919 1.30684e-08
28377 1.24461e-08
28782 1.20727e-08
29104 1.18238e-08
29518 1.1077e-08
29935 1.07036e-08
30427 1.02058e-08
30990 9.70793e-09
31322 9.58346e-09
31677 9.21008e-09
32229 8.71224e-09
32866 8.2144e-09
33061 7.96548e-09
33648 7.84102e-09
34223 7.71656e-09
34858 7.5921e-09
35634 7.34318e-09
36042 6.84533e-09
36796 6.47195e-09
37126 6.09857e-09
37658 5.97411e-09
38072 5.47627e-09
39082 5.10288e-09
39222 4.85396e-09
39858 4.7295e-09
40445 4.60504e-09
40991 4.35612e-09
41608 4.23166e-09
43497 4.1072e-09
44022 3.85828e-09
44844 3.60936e-09
45220 3.36044e-09
48366 3.23597e-09
49382 2.98705e-09
50227 2.86259e-09
51341 2.73813e-09
51868 2.61367e-09
54381 2.36475e-09
55911 2.11583e-09
59055 1.86691e-09
62340 1.61799e-09
65969 1.49353e-09
69858 1.24461e-09
73311 1.12014e-09
75292 9.95685e-10
81790 8.71224e-10
83025 7.46763e-10
84811 6.22303e-10
107110 4.97842e-10
203383 2.48921e-10
329503 1.24461e-10


==> comp-bistack-r13-odp-7db.txt <==
243 1
245 0.998317
247 0.986425
249 0.955334
251 0.904681
253 0.840211
255 0.768595
257 0.695237
259 0.623893
261 0.556879
263 0.495405
265 0.439937
268 0.368625
270 0.327416
272 0.291175
274 0.259371
277 0.218356
279 0.195529
281 0.175507
283 0.157924
286 0.13577
288 0.122927
291 0.106111
293 0.0966504
295 0.0882341
298 0.0774837
300 0.0711193
303 0.0626122
305 0.0577528
308 0.0514689
310 0.0476868
313 0.0425476
315 0.0395792
318 0.0356993
321 0.0321331
323 0.0300576
326 0.0273252
329 0.0247759
331 0.0232826
334 0.0213061
337 0.0194378
340 0.017862
342 0.0168716
345 0.0154691
348 0.0142825
351 0.0131381
354 0.0121671
357 0.0112231
360 0.010422
363 0.00963554
366 0.00896754
369 0.00830737
372 0.00774659
375 0.00718876
378 0.00671426
381 0.00623915
384 0.0058355
387 0.0054283
390 0.00508268
394 0.0046406
397 0.00432192
400 0.00405175
403 0.00377464
407 0.00345012
410 0.00323648
413 0.003015
417 0.00275549
420 0.00258426
424 0.00236017
427 0.00219525
431 0.0020018
434 0.00187467
438 0.00170631
442 0.00155108
445 0.00143567
449 0.00130058
453 0.001176
456 0.00109451
460 0.00098561
464 0.000885095
468 0.000792969
472 0.000708519
475 0.000647259
479 0.000577106
483 0.000514326
487 0.000458615
491 0.000409345
495 0.000366001
499 0.000327905
504 0.000286494
508 0.000257742
512 0.000232525
516 0.000210368
520 0.000190746
525 0.000169761
529 0.000154747
533 0.000141468
538 0.000126502
542 0.000116118
547 0.000104992
551 9.68227e-05
556 8.75623e-05
560 8.11202e-05
565 7.40722e-05
569 6.88397e-05
574 6.28485e-05
579 5.77705e-05
584 5.29397e-05
588 4.95449e-05
593 4.57834e-05
598 4.22072e-05
603 3.91523e-05
608 3.62305e-05
613 3.36912e-05
618 3.12959e-05
623 2.91846e-05
628 2.71834e-05
634 2.50721e-05
639 2.34821e-05
644 2.19671e-05
649 2.06293e-05
655 1.91117e-05
660 1.79667e-05
665 1.69205e-05
671 1.57526e-05
676 1.48611e-05
682 1.38697e-05
688 1.29598e-05
693 1.22826e-05
699 1.14933e-05
705 1.0786e-05
711 1.01236e-05
716 9.60788e-06
722 9.04326e-06
728 8.51736e-06
734 8.03027e-06
740 7.58219e-06
746 7.14843e-06
753 6.69057e-06
759 6.33159e-06
765 5.99585e-06
771 5.67799e-06
778 5.34247e-06
784 5.06794e-06
791 4.77943e-06
797 4.53047e-06
804 4.26878e-06
810 4.06231e-06
817 3.84248e-06
824 3.63464e-06
830 3.46877e-06
837 3.28439e-06
844 3.106e-06
851 2.94497e-06
858 2.78898e-06
865 2.63836e-06
872 2.50531e-06
880 2.35532e-06
887 2.24173e-06
894 2.13307e-06
901 2.02674e-06
909 1.91913e-06
916 1.83531e-06
924 1.73517e-06
932 1.64524e-06
939 1.56699e-06
947 1.49084e-06
955 1.41879e-06
963 1.352e-06
971 1.28637e-06
978 1.23483e-06
987 1.16677e-06
995 1.11439e-06
1003 1.06685e-06
1011 1.01952e-06
1019 9.7545e-07
1028 9.26225e-07
1036 8.8836e-07
1045 8.46182e-07
1053 8.07897e-07
1062 7.66665e-07
1071 7.29957e-07
1080 6.94721e-07
1089 6.61484e-07
1098 6.28352e-07
1107 6.009e-07
1116 5.74394e-07
1125 5.50518e-07
1134 5.26537e-07
1143 5.05501e-07
1153 4.8173e-07
1162 4.61114e-07
1172 4.40078e-07
1182 4.2104e-07
1191 4.04527e-07
1201 3.88644e-07
1211 3.69291e-07
1221 3.53093e-07
1231 3.37842e-07
1241 3.23537e-07
1251 3.11757e-07
1262 2.97873e-07
1272 2.88828e-07
1283 2.75469e-07
1293 2.65582e-07
1304 2.53276e-07
1315 2.41917e-07
1325 2.33818e-07
1336 2.25508e-07
1347 2.17094e-07
1358 2.10257e-07
1370 2.01001e-07
1381 1.93849e-07
1392 1.85434e-07
1404 1.75968e-07
1415 1.69131e-07
1427 1.61138e-07
1439 1.54196e-07
1450 1.48516e-07
1462 1.41153e-07
1474 1.3642e-07
1487 1.3032e-07
1499 1.25271e-07
1511 1.20643e-07
1524 1.15068e-07
1536 1.10861e-07
1549 1.07074e-07
1562 1.02236e-07
1575 9.80288e-08
1587 9.41371e-08
1600 9.02454e-08
1614 8.65641e-08
1627 8.34087e-08
1640 8.0148e-08
1654 7.69926e-08
1667 7.40475e-08
1681 7.09973e-08
1695 6.83678e-08
1709 6.63693e-08
1723 6.34242e-08
1738 6.04792e-08
1751 5.806e-08
1766 5.59564e-08
1780 5.4589e-08
1795 5.25906e-08
1810 5.03818e-08
1825 4.89092e-08
1840 4.68056e-08
1856 4.50175e-08
1872 4.39657e-08
1887 4.29139e-08
1902 4.1231e-08
1919 3.96533e-08
1933 3.87067e-08
1948 3.72341e-08
1965 3.58668e-08
1981 3.43942e-08
1997 3.29217e-08
2013 3.11336e-08
2030 2.95559e-08
2047 2.83989e-08
2066 2.72419e-08
2082 2.61901e-08
2101 2.51383e-08
2116 2.41917e-08
2135 2.36658e-08
2150 2.29295e-08
2168 2.18777e-08
2185 2.13518e-08
2205 2.03e-08
2228 1.97741e-08
2242 1.9143e-08
2266 1.87223e-08
2277 1.80912e-08
2304 1.72497e-08
2321 1.69342e-08
2337 1.66186e-08
2356 1.63031e-08
2376 1.55668e-08
2393 1.48305e-08
2420 1.40943e-08
2432 1.37787e-08
2452 1.31476e-08
2474 1.2201e-08
2492 1.15699e-08
2517 1.12544e-08
2546 1.1044e-08
2557 1.07285e-08
2587 1.02026e-08
2598 9.88703e-09
2621 9.4663e-09
2668 9.15076e-09
2699 8.9404e-09
2706 8.73004e-09
2730 8.30931e-09
2749 7.99377e-09
2773 7.57304e-09
2800 6.94196e-09
2821 6.73159e-09
2842 6.62641e-09
2877 6.31087e-09
2898 6.20569e-09
2984 6.10051e-09
3019 5.5746e-09
3040 5.46942e-09
3060 5.25906e-09
3092 5.04869e-09
3171 4.83833e-09
3203 4.62797e-09
3215 4.41761e-09
3239 4.20725e-09
3273 4.10207e-09
3300 3.57616e-09
3345 3.47098e-09
3355 3.3658e-09
3386 3.26062e-09
3406 3.15544e-09
3478 3.05025e-09
3499 2.83989e-09
3521 2.73471e-09
3614 2.52435e-09
3638 2.41917e-09
3707 2.31398e-09
3764 2.2088e-09
3790 2.10362e-09
3851 1.99844e-09
3921 1.89326e-09
3991 1.78808e-09
4033 1.57772e-09
4061 1.26217e-09
4076 1.15699e-09
4125 1.05181e-09
4251 9.4663e-10
4419 8.41449e-10
4464 7.36268e-10
4632 6.31087e-10
4901 5.25906e-10
5286 4.20725e-10
5399 2.10362e-10
16021 1.05181e-10


==> comp-bistack-r14-obdp-4db.txt <==
247 1
251 1
255 0.999998
260 0.999985
265 0.999939
269 0.999855
274 0.999656
279 0.999311
284 0.998773
289 0.998008
294 0.996978
299 0.995669
305 0.993706
310 0.991735
315 0.989457
321 0.986321
327 0.982765
333 0.978809
339 0.974476
345 0.969792
351 0.964776
357 0.959465
363 0.953877
370 0.947051
376 0.94096
383 0.933607
390 0.926027
397 0.91824
404 0.910286
411 0.902185
418 0.893961
426 0.884445
433 0.876032
441 0.866343
449 0.856599
457 0.846823
465 0.837027
473 0.827232
481 0.817447
490 0.806465
499 0.795533
508 0.784661
517 0.773858
526 0.763137
535 0.752516
545 0.740838
554 0.730437
564 0.719037
574 0.707802
584 0.696744
595 0.684791
605 0.674123
616 0.662616
627 0.65135
638 0.640336
650 0.628601
661 0.618109
673 0.606946
685 0.596079
697 0.585502
709 0.575218
722 0.564384
735 0.553875
748 0.543677
761 0.533789
775 0.523466
788 0.514172
802 0.504469
817 0.494422
831 0.485349
846 0.475946
861 0.466853
876 0.458061
892 0.449005
908 0.440262
924 0.431817
940 0.423664
957 0.415298
974 0.40722
991 0.399421
1009 0.391458
1027 0.383778
1045 0.376368
1063 0.369216
1082 0.36193
1101 0.354902
1121 0.34778
1141 0.340915
1161 0.334294
1182 0.327591
1203 0.321132
1224 0.314907
1246 0.308627
1268 0.302566
1290 0.296729
1313 0.290845
1337 0.284928
1360 0.279465
1385 0.273747
1409 0.268457
1434 0.263145
1460 0.257822
1486 0.2527
1512 0.247762
1539 0.242819
1566 0.238058
1594 0.233298
1622 0.228718
1651 0.224145
1680 0.219737
1710 0.215344
1740 0.211111
1771 0.206901
1803 0.202716
1835 0.198681
1867 0.194793
1901 0.190813
1934 0.187091
1969 0.183288
2004 0.179626
2039 0.176097
2075 0.172596
2112 0.16913
2150 0.1657
2188 0.162399
2227 0.159135
2266 0.155984
2306 0.152872
2347 0.1498
2389 0.146765
2431 0.143842
2475 0.140894
2519 0.138053
2563 0.135315
2609 0.132556
2655 0.129899
2702 0.127284
2750 0.124709
2799 0.122173
2849 0.119683
2899 0.117286
2951 0.114877
3003 0.11256
3056 0.110281
3111 0.108006
3166 0.105815
3222 0.103661
3279 0.101551
3337 0.0994788
3397 0.0974136
3457 0.0954229
3518 0.0934722
3581 0.091532
3644 0.0896605
3709 0.0878006
3775 0.0859811
3842 0.0842012
3910 0.0824567
3980 0.0807304
4050 0.0790665
4122 0.0774166
4195 0.0758018
4270 0.0742039
4345 0.0726627
4423 0.0711183
4501 0.0696316
4581 0.0681624
4662 0.0667268
4745 0.0653083
4829 0.0639252
4915 0.0625615
5002 0.0612314
5091 0.05992
5181 0.0586409
5273 0.0573798
5367 0.0561389
5462 0.0549306
5559 0.0537435
5658 0.0525737
5758 0.0514363
5861 0.0503059
5965 0.0492048
6070 0.0481353
6178 0.0470738
6288 0.0460343
6399 0.0450234
6513 0.0440199
6629 0.0430376
6746 0.0420843
6866 0.0411408
6988 0.0402171
7112 0.0393103
7238 0.0384244
7367 0.0375515
7497 0.0367037
7631 0.0358592
7766 0.0350407
7904 0.0342346
8044 0.0334456
8187 0.0326716
8332 0.0319132
8480 0.031168
8631 0.0304366
8784 0.0297223
8940 0.029021
9098 0.0283361
9260 0.0276612
9424 0.0270012
9591 0.0263561
9762 0.0257191
9935 0.0250991
10111 0.0244897
10291 0.0238899
10473 0.0233063
10659 0.022732
10849 0.0221681
11041 0.0216207
11237 0.0210831
11436 0.0205576
11639 0.0200409
11846 0.019531
12056 0.019037
12270 0.0185517
12488 0.0180757
12710 0.01761
12935 0.0171554
13165 0.0167076
13399 0.0162715
13636 0.0158465
13878 0.0154279
14125 0.0150185
14375 0.0146186
14631 0.0142247
14890 0.0138427
15155 0.0134665
15424 0.0130994
15697 0.0127425
15976 0.0123907
16259 0.0120474
16548 0.0117134
16842 0.0113863
17141 0.0110659
17445 0.0107529
17755 0.010447
18070 0.0101487
18390 0.00985764
18717 0.00957288
19049 0.00929516
19387 0.00902425
19731 0.00875973
20081 0.00850067
20438 0.00824766
20801 0.00800105
21170 0.00776135
21546 0.00752727
21928 0.00729961
22317 0.00707749
22713 0.00686045
23116 0.0066502
23527 0.0064438
23944 0.00624457
24369 0.00604976
24802 0.00585966
25242 0.00567535
25690 0.00549469
26146 0.00531954
26610 0.00514949
27082 0.00498352
27563 0.00482265
28052 0.00466527
28550 0.0045129
29057 0.00436544
29572 0.00422212
30097 0.00408289
30632 0.00394668
31175 0.00381548
31729 0.00368737
32292 0.00356356
32865 0.00344384
33448 0.00332668
34042 0.00321318
34646 0.00310364
35261 0.00299692
35887 0.00289452
36524 0.00279439
37172 0.00269683
37832 0.00260352
38503 0.0025128
39187 0.00242501
39882 0.00234024
40590 0.00225795
41310 0.00217849
42043 0.0021009
42790 0.00202662
43549 0.00195493
44322 0.00188478
45109 0.00181723
45909 0.00175207
46724 0.00168908
47553 0.00162815
48397 0.00156965
49256 0.00151288
50131 0.00145753
51020 0.00140472
51926 0.00135323
52848 0.00130361
53786 0.00125595
54740 0.00121006
55712 0.00116539
56701 0.00112235
57707 0.00108066
58731 0.00104016
59774 0.00100123
60834 0.000963843
61914 0.00092796
63013 0.000893431
64131 0.000859482
65270 0.000826878
66428 0.000795302
67607 0.000765058
68807 0.00073622
70028 0.000708426
71271 0.000681391
72536 0.000655406
73824 0.000630192
75134 0.000605916
76467 0.000582277
77824 0.00055953
79206 0.000537555
80612 0.000516448
82042 0.000496074
83498 0.000476268
84980 0.000457471
86489 0.000439418
88024 0.000422077
89586 0.000405463
91176 0.000389164
92794 0.000373342
94441 0.000358133
96117 0.000343756
97823 0.000329764
99560 0.000316248
101327 0.000303122
103125 0.000290607
104955 0.000278508
106818 0.000266845
108714 0.000255518
110643 0.000244754
112607 0.000234504
114606 0.000224545
116640 0.000215035
118710 0.00020564
120817 0.000196603
122962 0.000188109
125144 0.000180003
127365 0.000172025
129625 0.000164517
131926 0.000157124
134268 0.000150155
136651 0.00014359
139076 0.000137244
141544 0.000130982
144056 0.000125044
146613 0.000119344
149215 0.000113983
151864 0.000108779
154560 0.000103829
157303 9.89497e-05
160097 9.43097e-05
162936 8.99206e-05
165828 8.56909e-05
168772 8.15075e-05
171766 7.77137e-05
174817 7.39792e-05
177918 7.04105e-05
181076 6.69717e-05
184289 6.38351e-05
187560 6.07037e-05
190889 5.77085e-05
194279 5.48266e-05
197726 5.19613e-05
201234 4.93687e-05
204810 4.67388e-05
208442 4.43327e-05
212140 4.20693e-05
215905 3.98368e-05
219738 3.78088e-05
223637 3.57833e-05
227606 3.39083e-05
231646 3.20654e-05
235761 3.03923e-05
239942 2.87835e-05
244202 2.72506e-05
248535 2.57858e-05
252948 2.43455e-05
257441 2.29965e-05
262007 2.17246e-05
266655 2.05119e-05
271403 1.93326e-05
276204 1.82627e-05
281109 1.72802e-05
286095 1.62719e-05
291184 1.52907e-05
296351 1.44021e-05
301603 1.36047e-05
306959 1.28177e-05
312411 1.20576e-05
317947 1.13452e-05
323603 1.06713e-05
329349 1.00592e-05
335187 9.47148e-06
341186 8.89921e-06
347184 8.29478e-06
353367 7.74822e-06
359615 7.25954e-06
366035 6.83258e-06
372509 6.39148e-06
379104 6.02368e-06
385832 5.6456e-06
392734 5.29709e-06
399680 4.94343e-06
406748 4.63993e-06
413963 4.312e-06
421327 4.03551e-06
428820 3.72301e-06
436398 3.48381e-06
444167 3.24461e-06
452052 2.99898e-06
460089 2.77264e-06
468242 2.57974e-06
476582 2.39198e-06
484990 2.25952e-06
493654 2.10006e-06
502386 1.93673e-06
511381 1.79141e-06
520362 1.65381e-06
529835 1.51878e-06
539071 1.38503e-06
548668 1.26801e-06
558526 1.15613e-06
568231 1.05967e-06
578731 9.73511e-07
588589 9.06639e-07
598987 8.37194e-07
609760 7.58747e-07
620463 6.94447e-07
631527 6.34004e-07
643053 5.91566e-07
654669 5.65846e-07
666584 5.18263e-07
678022 4.83541e-07
689934 4.52676e-07
701790 4.2567e-07
714255 4.01236e-07
728701 3.70372e-07
740138 3.43365e-07
753146 3.12501e-07
766656 2.79065e-07
781356 2.57203e-07
793717 2.2248e-07
810347 2.00618e-07
823773 1.92902e-07
837709 1.7747e-07
853351 1.63324e-07
866895 1.5175e-07
882599 1.35031e-07
897887 1.26029e-07
914219 1.09311e-07
932909 1.02881e-07
947548 9.25929e-08
969008 8.74489e-08
980849 7.97328e-08
1001860 7.33027e-08
1021196 6.55866e-08
1033559 6.30146e-08
1053377 5.27265e-08
1073448 4.62964e-08
1101450 3.98664e-08
1109709 3.72944e-08
1134803 3.21503e-08
1148710 2.82923e-08
1182228 2.57203e-08
1194768 2.44342e-08
1228164 2.05762e-08
1243253 1.92902e-08
1261340 1.67182e-08
1366165 1.41461e-08
1415355 1.15741e-08
1422630 1.02881e-08
1464265 7.71608e-09
1473055 6.43006e-09
1539534 3.85804e-09
1720620 2.57202e-09
1981340 1.28601e-09


==> comp-bistack-r14-obdp-5db.txt <==
245 1
249 0.999974
253 0.999653
258 0.997825
262 0.994301
267 0.986462
271 0.977211
276 0.962055
281 0.943389
286 0.921878
291 0.898221
296 0.873071
301 0.846988
307 0.815101
312 0.788459
318 0.75681
323 0.73093
329 0.700679
335 0.67145
341 0.643338
347 0.616385
353 0.590614
359 0.566006
365 0.542547
372 0.516573
378 0.495457
385 0.472098
391 0.453108
398 0.432089
405 0.412221
412 0.393426
420 0.373172
427 0.356452
435 0.338401
442 0.323468
450 0.307316
458 0.292073
466 0.277666
474 0.264041
483 0.249577
491 0.237436
500 0.224532
508 0.213701
517 0.202203
526 0.191407
536 0.1802
545 0.170791
555 0.161042
564 0.152868
574 0.144414
584 0.136572
595 0.128599
605 0.121893
616 0.115064
627 0.108763
638 0.10294
649 0.0975538
660 0.092562
672 0.0875297
684 0.0828836
696 0.0785873
708 0.0746123
720 0.0709248
733 0.0672262
746 0.0638055
759 0.0606366
772 0.0576957
786 0.05476
800 0.0520436
814 0.0495216
828 0.0471782
842 0.0449979
857 0.0428259
872 0.040807
888 0.0388076
903 0.0370645
919 0.0353312
935 0.0337174
952 0.032122
968 0.0307211
985 0.0293332
1003 0.0279647
1020 0.0267579
1038 0.0255643
1057 0.0243898
1075 0.0233507
1094 0.0223243
1113 0.0213658
1133 0.0204232
1153 0.0195414
1173 0.0187168
1193 0.0179439
1214 0.0171824
1236 0.0164368
1257 0.0157702
1280 0.0150859
1302 0.014473
1325 0.0138713
1348 0.0133077
1372 0.0127557
1396 0.0122376
1420 0.0117509
1445 0.0112747
1471 0.0108097
1497 0.0103733
1523 0.00996334
1550 0.00956348
1577 0.009187
1605 0.00882021
1633 0.00847475
1661 0.00815042
1691 0.0078228
1720 0.007525
1751 0.00722524
1781 0.00695229
1813 0.00667779
1844 0.00642785
1877 0.00617694
1910 0.00594025
1943 0.00571704
1977 0.00550028
2012 0.00529002
2047 0.00509177
2083 0.0048993
2120 0.00471285
2157 0.00453748
2195 0.00436713
2234 0.00420232
2273 0.00404657
2313 0.00389586
2353 0.00375375
2395 0.0036128
2437 0.00347951
2480 0.00335051
2523 0.00322903
2567 0.00311118
2612 0.0029975
2658 0.00288742
2705 0.00278157
2753 0.0026792
2801 0.00258226
2850 0.00248887
2900 0.00239855
2951 0.00231163
3003 0.00222784
3056 0.0021468
3109 0.00207034
3164 0.00199529
3219 0.00192406
3276 0.00185435
3333 0.00178853
3392 0.00172382
3452 0.00166149
3512 0.00160252
3574 0.00154498
3637 0.00148952
3700 0.00143712
3765 0.00138591
3831 0.00133656
3899 0.00128866
3967 0.0012431
4037 0.00119879
4108 0.00115603
4180 0.00111505
4253 0.00107563
4328 0.00103734
4404 0.00100059
4481 0.000965348
4560 0.000931139
4640 0.000898183
4722 0.000866165
4804 0.000835908
4889 0.000806031
4975 0.000777592
5062 0.000750177
5151 0.000723626
5241 0.000698169
5333 0.000673457
5427 0.000649437
5522 0.000626486
5619 0.00060432
5718 0.000582904
5818 0.000562315
5920 0.000542444
6024 0.000523182
6130 0.000504773
6238 0.000486886
6347 0.000469659
6459 0.000452944
6572 0.000437023
6688 0.000421389
6805 0.000406416
6924 0.00039196
7046 0.000377947
7170 0.000364389
7296 0.000351351
7424 0.000338842
7554 0.000326706
7687 0.000314921
7822 0.00030362
7959 0.000292784
8099 0.000282163
8241 0.000272014
8386 0.000262293
8533 0.000252854
8683 0.00024372
8835 0.00023491
8990 0.000226329
9148 0.000218075
9309 0.000210133
9472 0.000202519
9638 0.000195174
9808 0.000187951
9980 0.000181034
10155 0.00017435
10333 0.00016795
10515 0.000161745
10699 0.000155839
10887 0.000150031
11078 0.000144501
11273 0.000139163
11471 0.000133977
11672 0.000128927
11877 0.00012411
12086 0.000119467
12298 0.000114978
12514 0.00011063
12734 0.000106411
12957 0.000102398
13185 9.85576e-05
13416 9.48442e-05
13652 9.12821e-05
13891 8.78468e-05
14135 8.45163e-05
14383 8.12999e-05
14636 7.81829e-05
14893 7.5192e-05
15154 7.22834e-05
15420 6.94812e-05
15691 6.68112e-05
15967 6.4189e-05
16247 6.17548e-05
16532 5.93687e-05
16823 5.70492e-05
17118 5.48351e-05
17418 5.27107e-05
17724 5.06571e-05
18035 4.864e-05
18352 4.67096e-05
18674 4.48647e-05
19002 4.30896e-05
19336 4.13966e-05
19675 3.9719e-05
20021 3.81426e-05
20372 3.66225e-05
20730 3.51145e-05
21094 3.36952e-05
21464 3.23694e-05
21841 3.1069e-05
22225 2.98357e-05
22615 2.86398e-05
23012 2.74695e-05
23416 2.63425e-05
23827 2.52914e-05
24245 2.42565e-05
24671 2.3271e-05
25104 2.23346e-05
25545 2.14188e-05
25993 2.05397e-05
26450 1.97122e-05
26914 1.88941e-05
27387 1.80868e-05
27867 1.73524e-05
28357 1.66412e-05
28854 1.59514e-05
29361 1.5294e-05
29877 1.46627e-05
30401 1.40455e-05
30935 1.34813e-05
31478 1.29062e-05
32031 1.23773e-05
32593 1.18726e-05
33165 1.13837e-05
33747 1.09076e-05
34340 1.04733e-05
34943 1.00283e-05
35556 9.61452e-06
36181 9.20342e-06
36816 8.82656e-06
37462 8.46049e-06
38121 8.1189e-06
38789 7.78853e-06
39472 7.48139e-06
40163 7.17571e-06
40868 6.88684e-06
41586 6.59756e-06
42316 6.33504e-06
43060 6.06983e-06
43816 5.81914e-06
44584 5.57551e-06
45367 5.35616e-06
46164 5.13909e-06
46974 4.92306e-06
47800 4.7257e-06
48638 4.53665e-06
49492 4.34096e-06
50361 4.16435e-06
51246 3.99834e-06
52146 3.83875e-06
53061 3.67751e-06
53993 3.52311e-06
54940 3.37349e-06
55907 3.23756e-06
56887 3.10516e-06
57888 2.96882e-06
58901 2.8524e-06
59939 2.74345e-06
60989 2.62682e-06
62058 2.51393e-06
63149 2.41743e-06
64256 2.31823e-06
65387 2.22257e-06
66539 2.1298e-06
67700 2.04057e-06
68896 1.96088e-06
70100 1.87891e-06
71339 1.80005e-06
72581 1.72763e-06
73855 1.66246e-06
75155 1.59398e-06
76471 1.52986e-06
77817 1.46096e-06
79181 1.39891e-06
80575 1.34246e-06
81991 1.28892e-06
83424 1.22895e-06
84898 1.16897e-06
86384 1.12457e-06
87908 1.076e-06
89440 1.03761e-06
91015 9.876e-07
92615 9.45888e-07
94234 9.08741e-07
95896 8.69312e-07
97572 8.34033e-07
99288 8.04565e-07
101073 7.74266e-07
102802 7.3878e-07
104630 7.07444e-07
106450 6.80466e-07
108337 6.52866e-07
110228 6.26096e-07
112158 6.01608e-07
114124 5.7546e-07
116133 5.5201e-07
118160 5.28352e-07
120255 5.04695e-07
122389 4.82282e-07
124572 4.64228e-07
126681 4.43683e-07
128934 4.24384e-07
131193 4.05291e-07
133520 3.86407e-07
135813 3.66692e-07
138214 3.49468e-07
140648 3.36187e-07
143099 3.2249e-07
145678 3.09001e-07
148263 2.94682e-07
150797 2.7974e-07
153426 2.68327e-07
156145 2.58158e-07
158873 2.45707e-07
161694 2.3533e-07
164503 2.25162e-07
167369 2.15201e-07
170381 2.06485e-07
173355 1.96316e-07
176378 1.87393e-07
179508 1.78677e-07
182592 1.70376e-07
185953 1.62698e-07
189112 1.54812e-07
192358 1.49416e-07
195798 1.43813e-07
199364 1.38003e-07
202747 1.31569e-07
206432 1.26589e-07
210064 1.21193e-07
213568 1.15382e-07
217378 1.11232e-07
221334 1.05214e-07
225078 9.91958e-08
228942 9.33851e-08
233146 9.00648e-08
237213 8.50842e-08
241270 8.19714e-08
245499 7.92736e-08
251031 7.57457e-08
254127 7.22178e-08
258809 6.70298e-08
263489 6.49545e-08
268069 6.20492e-08
273422 5.85213e-08
277743 5.64461e-08
282619 5.39559e-08
288934 4.95979e-08
292393 4.83528e-08
297260 4.66926e-08
302736 4.54474e-08
308443 4.31647e-08
313251 4.23346e-08
319152 4.04669e-08
324274 3.83917e-08
330796 3.63164e-08
337644 3.44487e-08
341668 3.27886e-08
347939 3.11284e-08
357512 2.92607e-08
360306 2.86381e-08
366503 2.7808e-08
375442 2.53177e-08
380090 2.40726e-08
387925 2.19974e-08
393214 2.13748e-08
403772 2.03372e-08
407100 1.95071e-08
415968 1.8677e-08
422126 1.80545e-08
429024 1.70169e-08
439613 1.59792e-08
444439 1.53567e-08
451506 1.41115e-08
459717 1.3489e-08
468412 1.28664e-08
477438 1.16213e-08
487337 1.09987e-08
492621 1.07912e-08
502562 1.05836e-08
510796 1.03761e-08
523491 9.75356e-09
528671 9.33851e-09
537401 8.09338e-09
549721 7.47081e-09
558139 7.26329e-09
570557 7.05577e-09
578753 6.64072e-09
596997 6.4332e-09
607776 6.22568e-09
623756 6.01815e-09
628354 5.81063e-09
647211 5.39559e-09
666081 5.18806e-09
682358 4.77302e-09
688432 4.5655e-09
702241 4.35797e-09
742890 3.73541e-09
769596 3.52788e-09
775634 3.11284e-09
804943 2.90532e-09
821857 2.69779e-09
838029 2.49027e-09
918136 2.28275e-09
927755 1.8677e-09
942656 1.66018e-09
1007904 1.45266e-09
1038499 1.24513e-09
1089282 1.03761e-09
1220058 8.3009e-10
1335816 6.22568e-10
1751996 4.15045e-10
1784873 2.07522e-10


==> comp-bistack-r14-obdp-6db.txt <==
245 1
247 0.999413
250 0.993002
252 0.982199
255 0.954473
258 0.914457
261 0.865686
263 0.830194
266 0.77493
269 0.719483
272 0.665637
275 0.614502
278 0.566669
281 0.5224
284 0.481723
287 0.444524
290 0.410608
293 0.379741
296 0.351669
300 0.31815
303 0.295639
306 0.275133
309 0.25643
313 0.233984
316 0.218815
319 0.204912
323 0.188125
326 0.176705
330 0.162858
333 0.153393
337 0.141866
341 0.131443
344 0.124274
348 0.115482
352 0.107477
355 0.101937
359 0.0951016
363 0.0888358
367 0.0830801
371 0.0777835
375 0.0728952
379 0.0683785
383 0.0641961
387 0.0603151
391 0.0567096
395 0.0533544
400 0.0494784
404 0.046609
408 0.0439251
413 0.0408089
417 0.0384879
422 0.0357847
426 0.0337663
431 0.0314085
435 0.0296424
440 0.0275743
445 0.025647
449 0.0241991
454 0.0224964
459 0.0209049
464 0.0194155
469 0.018021
474 0.0167141
479 0.0154907
484 0.0143473
490 0.0130784
495 0.012106
500 0.011207
505 0.0103812
511 0.0094793
516 0.00879712
522 0.00805578
528 0.00739053
533 0.00688919
539 0.00634324
545 0.00585271
551 0.00541019
556 0.00507446
562 0.00470762
568 0.00437503
575 0.00402604
581 0.00375578
587 0.00351007
593 0.00328504
600 0.00304658
606 0.00286042
613 0.00266248
619 0.00250686
626 0.00234087
633 0.00218948
639 0.00206998
646 0.00194144
653 0.00182349
660 0.00171521
667 0.00161551
674 0.00152343
682 0.00142676
689 0.00134884
696 0.00127673
704 0.00120053
711 0.00113875
719 0.00107328
727 0.00101261
734 0.000963308
742 0.000910924
750 0.00086233
758 0.000817315
766 0.000775252
775 0.000731545
783 0.000695478
791 0.00066153
800 0.000625996
808 0.000596582
817 0.00056582
826 0.000537027
835 0.000510155
844 0.00048506
853 0.000461769
862 0.000439922
871 0.000419335
881 0.000398004
890 0.000380065
900 0.00036132
909 0.00034553
919 0.000329131
929 0.00031368
939 0.000299226
949 0.000285682
959 0.000272931
969 0.000260934
980 0.000248558
990 0.000238033
1001 0.000226982
1012 0.000216722
1022 0.000207915
1033 0.000198768
1044 0.000190113
1056 0.000181285
1067 0.000173674
1078 0.000166471
1090 0.000159088
1102 0.000152082
1114 0.000145537
1125 0.000139884
1138 0.000133566
1150 0.000128046
1162 0.000122856
1175 0.000117571
1187 0.000112913
1200 0.000108164
1213 0.000103728
1226 9.94919e-05
1239 9.55288e-05
1252 9.1776e-05
1266 8.78982e-05
1279 8.45215e-05
1293 8.10605e-05
1307 7.77886e-05
1321 7.46697e-05
1335 7.17104e-05
1349 6.89352e-05
1364 6.61349e-05
1378 6.36338e-05
1393 6.1111e-05
1408 5.87051e-05
1423 5.64546e-05
1439 5.41542e-05
1454 5.21238e-05
1470 5.00899e-05
1485 4.82547e-05
1501 4.63935e-05
1517 4.4643e-05
1534 4.28383e-05
1550 4.12274e-05
1567 3.96183e-05
1583 3.81896e-05
1600 3.67694e-05
1618 3.53133e-05
1635 3.39948e-05
1653 3.26988e-05
1670 3.15362e-05
1688 3.03452e-05
1706 2.92349e-05
1725 2.81077e-05
1743 2.71097e-05
1762 2.60826e-05
1781 2.51259e-05
1800 2.41924e-05
1819 2.3299e-05
1839 2.24205e-05
1858 2.16342e-05
1878 2.0842e-05
1898 2.00838e-05
1919 1.93316e-05
1939 1.8657e-05
1960 1.79762e-05
1981 1.73393e-05
2002 1.67233e-05
2024 1.61014e-05
2046 1.55147e-05
2067 1.4971e-05
2090 1.44047e-05
2112 1.38948e-05
2135 1.34065e-05
2158 1.29167e-05
2181 1.24572e-05
2204 1.20249e-05
2228 1.16117e-05
2252 1.11945e-05
2276 1.08077e-05
2300 1.04212e-05
2325 1.00604e-05
2350 9.71081e-06
2375 9.37138e-06
2400 9.04038e-06
2426 8.72392e-06
2452 8.41874e-06
2479 8.12154e-06
2505 7.8536e-06
2532 7.57638e-06
2559 7.32341e-06
2587 7.06945e-06
2614 6.84645e-06
2642 6.60975e-06
2671 6.3739e-06
2699 6.16389e-06
2728 5.95272e-06
2758 5.74613e-06
2787 5.55509e-06
2817 5.35976e-06
2847 5.17343e-06
2878 4.98909e-06
2909 4.81802e-06
2940 4.65594e-06
2971 4.50128e-06
3003 4.34063e-06
3035 4.1981e-06
3068 4.05014e-06
3101 3.91018e-06
3134 3.77635e-06
3168 3.64494e-06
3202 3.52481e-06
3236 3.41024e-06
3271 3.29325e-06
3306 3.18809e-06
3341 3.08465e-06
3377 2.98706e-06
3413 2.88448e-06
3450 2.78775e-06
3487 2.69629e-06
3524 2.59941e-06
3562 2.51024e-06
3600 2.42635e-06
3639 2.3396e-06
3678 2.2627e-06
3717 2.18237e-06
3757 2.11203e-06
3798 2.04569e-06
3838 1.97492e-06
3879 1.90972e-06
3921 1.84109e-06
3963 1.77574e-06
4006 1.71511e-06
4049 1.65418e-06
4092 1.59868e-06
4136 1.54333e-06
4180 1.49738e-06
4225 1.44887e-06
4270 1.40036e-06
4316 1.35342e-06
4362 1.30891e-06
4409 1.26368e-06
4456 1.2233e-06
4504 1.17979e-06
4553 1.13898e-06
4601 1.09818e-06
4651 1.06194e-06
4701 1.02541e-06
4751 9.91883e-07
4802 9.55073e-07
4853 9.24112e-07
4906 8.95292e-07
4958 8.70181e-07
5011 8.41645e-07
5065 8.17818e-07
5119 7.85859e-07
5174 7.61033e-07
5230 7.33069e-07
5286 7.08101e-07
5342 6.83846e-07
5400 6.60304e-07
5458 6.38332e-07
5516 6.20498e-07
5575 6.00666e-07
5635 5.81404e-07
5697 5.63427e-07
5757 5.45022e-07
5818 5.28614e-07
5881 5.13919e-07
5944 4.96512e-07
6008 4.82102e-07
6073 4.66836e-07
6137 4.53281e-07
6203 4.39727e-07
6269 4.22463e-07
6337 4.08766e-07
6405 3.95926e-07
6474 3.85082e-07
6543 3.71385e-07
6613 3.59971e-07
6684 3.48415e-07
6756 3.36715e-07
6828 3.24873e-07
6901 3.15599e-07
6977 3.0604e-07
7050 2.98478e-07
7126 2.89347e-07
7204 2.79217e-07
7279 2.68516e-07
7360 2.60098e-07
7436 2.52536e-07
7517 2.45545e-07
7598 2.38126e-07
7678 2.31848e-07
7760 2.2343e-07
7846 2.15583e-07
7928 2.10304e-07
8016 2.02885e-07
8099 1.95609e-07
8185 1.88475e-07
8273 1.81912e-07
8364 1.77061e-07
8451 1.70355e-07
8542 1.62936e-07
8634 1.59084e-07
8728 1.53377e-07
8825 1.48526e-07
8914 1.44103e-07
9013 1.39965e-07
9109 1.36113e-07
9207 1.3169e-07
9308 1.27552e-07
9403 1.23415e-07
9504 1.19705e-07
9606 1.15282e-07
9716 1.12001e-07
9814 1.08291e-07
9922 1.04582e-07
10029 1.013e-07
10143 9.6877e-08
10244 9.44515e-08
10362 9.14553e-08
10467 8.98858e-08
10587 8.57482e-08
10689 8.28947e-08
10804 7.88998e-08
10926 7.53329e-08
11060 7.31928e-08
11161 7.10526e-08
11292 6.87698e-08
11400 6.62016e-08
11518 6.30628e-08
11639 6.1208e-08
11768 5.82118e-08
11898 5.62143e-08
12023 5.42169e-08
12164 5.17914e-08
12299 5.02219e-08
12448 4.86525e-08
12557 4.6655e-08
12676 4.55136e-08
12823 4.30881e-08
12965 4.19467e-08
13137 4.08053e-08
13235 4.00919e-08
13396 3.80945e-08
13550 3.59543e-08
13658 3.46702e-08
13809 3.31008e-08
13952 3.19594e-08
14119 2.99619e-08
14260 2.89632e-08
14434 2.81072e-08
14588 2.73938e-08
14725 2.65377e-08
14907 2.61097e-08
15041 2.5111e-08
15258 2.45403e-08
15373 2.33988e-08
15529 2.26855e-08
15693 2.22574e-08
15897 2.15441e-08
16032 2.0688e-08
16222 2.01173e-08
16410 1.88332e-08
16788 1.75491e-08
16928 1.72638e-08
17170 1.64077e-08
17299 1.62651e-08
17459 1.56944e-08
17669 1.4981e-08
17899 1.41249e-08
18028 1.35542e-08
18252 1.26982e-08
18415 1.22701e-08
18726 1.19848e-08
18897 1.15568e-08
19017 1.08434e-08
19258 1.04153e-08
19620 9.98731e-09
19905 9.84464e-09
20254 9.41661e-09
20374 9.27393e-09
20562 8.84591e-09
20778 8.70323e-09
20971 8.41788e-09
21206 8.13253e-09
21415 7.27647e-09
21892 6.84844e-09
22162 6.56309e-09
22529 6.42042e-09
22676 6.27774e-09
22840 5.84971e-09
23767 5.70704e-09
24136 5.56436e-09
24934 5.42169e-09
25090 4.85098e-09
25397 4.56563e-09
25811 4.1376e-09
26118 3.99493e-09
26436 3.85225e-09
27339 3.70957e-09
27729 3.5669e-09
27920 3.42422e-09
28399 3.28155e-09
28951 2.85352e-09
30090 2.71084e-09
31282 2.56817e-09
31747 2.42549e-09
32816 2.28281e-09
33583 2.14014e-09
34359 1.85479e-09
35730 1.56943e-09
36129 1.42676e-09
36457 1.28408e-09
37608 1.14141e-09
40593 9.98731e-10
44751 8.56056e-10
51913 7.1338e-10
55753 4.28028e-10
56584 2.85352e-10
57025 1.42676e-10


==> comp-bistack-r14-obdp-7db.txt <==
245 1
246 0.993376
247 0.976225
249 0.908515
250 0.862147
252 0.757838
253 0.704274
255 0.601482
256 0.553834
258 0.467835
259 0.429637
261 0.362453
262 0.333147
264 0.28214
265 0.260035
267 0.22165
268 0.205017
270 0.176091
272 0.152053
273 0.141576
275 0.123227
276 0.11519
278 0.101029
280 0.0890467
281 0.0837459
283 0.0743243
285 0.0662439
286 0.0626358
288 0.0561618
290 0.0505454
291 0.0480155
293 0.0434391
295 0.0394242
296 0.0376011
298 0.034278
300 0.0313335
302 0.0287164
304 0.0263823
305 0.0253091
307 0.02333
309 0.0215515
311 0.0199473
313 0.0184964
314 0.0178227
316 0.0165698
318 0.01543
320 0.0143911
322 0.0134406
324 0.012571
326 0.011772
327 0.0113976
329 0.0106925
331 0.0100422
333 0.00944208
335 0.00888715
337 0.00837225
339 0.00789468
341 0.0074511
343 0.00703786
345 0.00665235
347 0.0062927
349 0.00595749
351 0.00564343
353 0.00534966
355 0.00507409
357 0.00481528
360 0.0044556
362 0.00423362
364 0.00402493
366 0.00382783
368 0.00364204
370 0.00346642
372 0.00330027
375 0.0030681
377 0.00292348
379 0.00278661
381 0.00265653
383 0.00253326
386 0.00235979
388 0.00225131
390 0.0021481
392 0.00205009
395 0.00191154
397 0.00182444
399 0.00174138
402 0.00162382
404 0.0015501
406 0.00147963
409 0.00137966
411 0.00131657
414 0.00122711
416 0.00117064
418 0.00111659
421 0.0010396
423 0.000990988
426 0.000921737
428 0.000877885
431 0.0008155
433 0.000775774
436 0.00071934
438 0.000683653
441 0.000632466
444 0.000584368
446 0.00055386
449 0.000510409
451 0.000482712
454 0.000443182
457 0.000405937
459 0.000382154
462 0.000348244
465 0.000316426
468 0.000286507
470 0.000267698
473 0.000241162
476 0.000216537
479 0.000194071
481 0.000180097
484 0.000160828
487 0.00014381
490 0.000128564
493 0.000115225
496 0.000103403
499 9.31746e-05
502 8.41305e-05
504 7.87807e-05
507 7.15179e-05
510 6.50786e-05
513 5.94811e-05
516 5.44717e-05
519 5.00657e-05
522 4.60784e-05
525 4.2562e-05
529 3.8415e-05
532 3.56214e-05
535 3.3145e-05
538 3.09044e-05
541 2.88261e-05
544 2.69427e-05
547 2.52585e-05
551 2.32079e-05
554 2.18465e-05
557 2.05499e-05
560 1.93576e-05
564 1.79032e-05
567 1.6905e-05
570 1.5971e-05
574 1.48446e-05
577 1.4063e-05
580 1.33304e-05
584 1.24325e-05
587 1.18302e-05
591 1.10654e-05
594 1.0537e-05
598 9.89696e-06
601 9.45123e-06
605 8.88448e-06
608 8.48817e-06
612 7.999e-06
615 7.64613e-06
619 7.22957e-06
622 6.93071e-06
626 6.54995e-06
630 6.19887e-06
633 5.95492e-06
637 5.64358e-06
641 5.35033e-06
645 5.08332e-06
648 4.8902e-06
652 4.64396e-06
656 4.4167e-06
660 4.20485e-06
664 4.00612e-06
668 3.81899e-06
671 3.68345e-06
675 3.51822e-06
679 3.36256e-06
683 3.20472e-06
687 3.06154e-06
691 2.93351e-06
695 2.81351e-06
699 2.69478e-06
704 2.55529e-06
708 2.44497e-06
712 2.34548e-06
716 2.25542e-06
720 2.16446e-06
724 2.07121e-06
729 1.96459e-06
733 1.88625e-06
737 1.81644e-06
742 1.72968e-06
746 1.66077e-06
750 1.59835e-06
755 1.52637e-06
759 1.46726e-06
763 1.40828e-06
768 1.34637e-06
772 1.30039e-06
777 1.24663e-06
782 1.1893e-06
786 1.15007e-06
791 1.10051e-06
795 1.0651e-06
800 1.01605e-06
805 9.74015e-07
809 9.42932e-07
814 9.0548e-07
819 8.71594e-07
824 8.34524e-07
828 8.06244e-07
833 7.75416e-07
838 7.4739e-07
843 7.18982e-07
848 6.89938e-07
853 6.66116e-07
858 6.39619e-07
863 6.13632e-07
868 5.91339e-07
873 5.69301e-07
878 5.48536e-07
883 5.30065e-07
889 5.11593e-07
894 4.91593e-07
899 4.75797e-07
904 4.58982e-07
910 4.37963e-07
915 4.23568e-07
920 4.07135e-07
926 3.89937e-07
931 3.78217e-07
937 3.63695e-07
942 3.52485e-07
947 3.43313e-07
953 3.2879e-07
959 3.1758e-07
964 3.08918e-07
970 2.97071e-07
976 2.87134e-07
981 2.78854e-07
987 2.68153e-07
993 2.57198e-07
999 2.47389e-07
1004 2.39873e-07
1010 2.30446e-07
1016 2.23567e-07
1022 2.17707e-07
1028 2.10446e-07
1034 2.02293e-07
1040 1.94905e-07
1046 1.88153e-07
1052 1.82293e-07
1059 1.74523e-07
1065 1.693e-07
1071 1.65223e-07
1077 1.59363e-07
1084 1.53376e-07
1090 1.48663e-07
1096 1.43058e-07
1103 1.3758e-07
1109 1.32994e-07
1116 1.27644e-07
1122 1.24714e-07
1129 1.20255e-07
1135 1.16179e-07
1142 1.12102e-07
1149 1.08663e-07
1155 1.04841e-07
1162 1.01656e-07
1169 9.74524e-08
1176 9.43951e-08
1183 9.1083e-08
1190 8.84078e-08
1197 8.57327e-08
1204 8.38218e-08
1211 8.07645e-08
1218 7.78346e-08
1225 7.5032e-08
1232 7.17199e-08
1239 6.96817e-08
1246 6.59874e-08
1254 6.4204e-08
1261 6.24205e-08
1268 6.06371e-08
1276 5.85988e-08
1284 5.69428e-08
1291 5.51593e-08
1298 5.38855e-08
1306 5.24842e-08
1315 5.12103e-08
1322 5.00638e-08
1330 4.8153e-08
1337 4.67517e-08
1345 4.5223e-08
1353 4.39491e-08
1360 4.30574e-08
1368 4.15288e-08
1377 4.03822e-08
1384 3.92358e-08
1393 3.82166e-08
1402 3.70701e-08
1410 3.63058e-08
1419 3.50319e-08
1427 3.41402e-08
1434 3.27389e-08
1443 3.18472e-08
1451 3.12103e-08
1463 3.04459e-08
1468 2.9809e-08
1476 2.87899e-08
1485 2.72612e-08
1494 2.66243e-08
1502 2.53504e-08
1514 2.43313e-08
1521 2.36943e-08
1530 2.30574e-08
1540 2.25478e-08
1547 2.16561e-08
1556 2.11465e-08
1566 2.08918e-08
1574 2e-08
1583 1.96179e-08
1593 1.87261e-08
1602 1.74523e-08
1613 1.69427e-08
1622 1.66879e-08
1631 1.61784e-08
1640 1.56688e-08
1650 1.50319e-08
1664 1.46497e-08
1669 1.41402e-08
1680 1.35032e-08
1689 1.32484e-08
1702 1.22293e-08
1719 1.18472e-08
1729 1.15924e-08
1739 1.13376e-08
1748 1.07007e-08
1770 1.00637e-08
1782 9.55416e-09
1793 9.42677e-09
1800 9.04461e-09
1816 8.66244e-09
1836 8.40766e-09
1852 8.02549e-09
1857 7.89811e-09
1888 7.64333e-09
1905 7.13377e-09
1911 7.00638e-09
1927 6.87899e-09
1935 6.75161e-09
1948 6.49683e-09
1953 6.24205e-09
1970 5.85988e-09
1993 5.60511e-09
2001 5.09555e-09
2030 4.96816e-09
2043 4.84077e-09
2054 4.71339e-09
2063 4.45861e-09
2090 4.33122e-09
2119 4.20383e-09
2160 4.07644e-09
2176 3.94905e-09
2192 3.82166e-09
2221 3.56689e-09
2236 3.4395e-09
2275 3.18472e-09
2299 3.05733e-09
2319 2.92994e-09
2357 2.80255e-09
2375 2.67517e-09
2383 2.54778e-09
2401 2.293e-09
2479 2.16561e-09
2501 2.03822e-09
2548 1.91083e-09
2558 1.65605e-09
2600 1.52867e-09
2680 1.40128e-09
2700 1.27389e-09
2875 1.1465e-09
2996 1.01911e-09
3119 8.91722e-10
3286 7.64333e-10
3345 6.36944e-10
3406 3.82166e-10
4160 2.54778e-10
4825 1.27389e-10


==> comp-bistack-r14-odp-4db.txt <==
249 1
253 1
258 1
262 1
267 0.999999
272 0.999998
277 0.999994
282 0.999987
287 0.999972
292 0.999947
297 0.999905
303 0.999824
308 0.999727
314 0.999556
320 0.999313
325 0.999037
331 0.998624
337 0.998098
343 0.997446
350 0.996541
356 0.995581
362 0.99446
369 0.992889
376 0.99119
383 0.989121
390 0.98695
397 0.984365
404 0.981733
411 0.97865
419 0.974957
426 0.971626
434 0.96741
442 0.962923
450 0.958181
458 0.953193
466 0.947977
475 0.941652
483 0.936002
492 0.929673
501 0.922672
510 0.915978
519 0.908616
529 0.900548
538 0.893432
548 0.885115
558 0.876688
568 0.868191
578 0.859651
589 0.849913
599 0.841322
610 0.832173
621 0.822464
633 0.812255
644 0.803251
656 0.793202
668 0.783262
680 0.773434
692 0.763728
705 0.75311
717 0.743691
730 0.733895
744 0.723283
757 0.713368
771 0.703156
785 0.693148
799 0.683347
814 0.673267
828 0.663869
843 0.653847
859 0.643609
874 0.634398
890 0.624628
906 0.615093
923 0.605082
939 0.596029
956 0.586788
974 0.577116
991 0.5681
1009 0.558936
1027 0.550021
1046 0.54097
1065 0.531968
1084 0.523413
1104 0.51456
1124 0.505962
1144 0.497597
1165 0.489009
1186 0.480805
1208 0.472396
1230 0.464238
1252 0.456325
1275 0.448243
1298 0.440516
1321 0.432922
1345 0.425286
1369 0.417887
1394 0.410452
1420 0.402932
1445 0.395896
1471 0.388833
1498 0.381765
1525 0.374866
1553 0.367968
1581 0.361294
1610 0.354629
1639 0.348132
1668 0.34189
1699 0.335401
1729 0.329348
1761 0.323099
1793 0.317058
1825 0.311216
1858 0.305406
1892 0.299606
1926 0.294
1961 0.28841
1997 0.282867
2033 0.277512
2070 0.272202
2107 0.267052
2145 0.261958
2184 0.256913
2224 0.251911
2264 0.247077
2305 0.242279
2347 0.237548
2389 0.232984
2433 0.228362
2477 0.223909
2521 0.219604
2567 0.215263
2614 0.210984
2661 0.206846
2709 0.202775
2758 0.198766
2808 0.194811
2859 0.190919
2911 0.187097
2964 0.183339
3017 0.179714
3072 0.176081
3128 0.172516
3184 0.169076
3242 0.16564
3301 0.16227
3360 0.159019
3421 0.155771
3483 0.152594
3546 0.149478
3611 0.146376
3676 0.143391
3742 0.140464
3810 0.137554
3879 0.13471
3950 0.131889
4021 0.12917
4094 0.12647
4168 0.123835
4244 0.121223
4320 0.118704
4399 0.11618
4478 0.113749
4559 0.111341
4642 0.108973
4726 0.106661
4812 0.104379
4899 0.102153
4988 0.0999617
5078 0.0978254
5170 0.0957186
5264 0.0936411
5359 0.0916202
5456 0.0896298
5555 0.0876731
5655 0.0857685
5758 0.0838809
5862 0.0820434
5968 0.080236
6076 0.0784629
6186 0.0767257
6298 0.075021
6413 0.073334
6529 0.0716951
6647 0.0700905
6767 0.0685158
6890 0.066962
7015 0.0654404
7142 0.0639499
7271 0.0624931
7403 0.0610584
7537 0.0596523
7673 0.0582827
7812 0.0569286
7954 0.0556004
8098 0.0543038
8245 0.0530287
8394 0.0517843
8546 0.0505607
8701 0.0493613
8858 0.0481912
9019 0.0470335
9182 0.0459057
9348 0.0448038
9518 0.043715
9690 0.0426572
9865 0.0416197
10044 0.0405996
10226 0.0396007
10411 0.0386217
10600 0.0376594
10792 0.0367211
10987 0.0358036
11186 0.0349027
11389 0.0340189
11595 0.0331565
11805 0.0323114
12019 0.0314834
12237 0.0306708
12458 0.0298792
12684 0.0290998
12914 0.0283368
13147 0.0275954
13386 0.0268653
13628 0.0261532
13875 0.0254555
14126 0.0247733
14382 0.0241041
14642 0.02345
14908 0.0228098
15178 0.0221848
15452 0.0215769
15732 0.0209802
16017 0.0203986
16307 0.0198293
16603 0.0192706
16903 0.0187273
17209 0.0181963
17521 0.0176761
17838 0.0171713
18162 0.0166761
18490 0.0161951
18825 0.0157241
19166 0.0152644
19513 0.0148162
19867 0.0143767
20227 0.0139492
20593 0.0135331
20966 0.0131258
21346 0.0127289
21732 0.0123427
22126 0.0119653
22526 0.011597
22934 0.0112379
23350 0.0108892
23773 0.0105506
24203 0.0102205
24642 0.00989951
25088 0.00958654
25542 0.00928329
26005 0.00898884
26476 0.00870236
26955 0.00842272
27443 0.00815172
27940 0.00788773
28446 0.00762945
28962 0.00737907
29486 0.00713706
30020 0.00690092
30564 0.00667122
31117 0.00644947
31681 0.00623395
32255 0.0060258
32839 0.00582268
33434 0.00562606
34039 0.00543577
34656 0.00525105
35283 0.00507228
35922 0.00489841
36573 0.00473012
37235 0.00456716
37909 0.00440947
38596 0.00425681
39295 0.00410891
40007 0.00396578
40731 0.00382804
41469 0.00369342
42220 0.00356357
42984 0.00343799
43763 0.00331704
44556 0.0032
45362 0.00308723
46184 0.00297745
47020 0.00287077
47872 0.00276824
48739 0.00266922
49622 0.0025734
50520 0.0024817
51435 0.00239183
52367 0.00230518
53315 0.00222206
54281 0.00214163
55264 0.00206397
56265 0.00198869
57284 0.00191561
58321 0.00184503
59377 0.00177662
60453 0.00171164
61547 0.00164866
62662 0.00158775
63797 0.00152917
64952 0.00147225
66129 0.00141763
67326 0.00136403
68546 0.00131263
69787 0.00126323
71051 0.0012152
72338 0.00116981
73648 0.00112585
74981 0.00108332
76339 0.00104209
77722 0.00100256
79130 0.000963517
80563 0.000925956
82022 0.00089054
83507 0.000856202
85019 0.000822887
86559 0.000790431
88127 0.000759309
89723 0.000729501
91348 0.000700615
93002 0.000672701
94686 0.00064578
96401 0.000619917
98147 0.000595112
99924 0.000571011
101734 0.000547972
103577 0.000525449
105452 0.000504081
107362 0.000483368
109307 0.00046344
111286 0.000444015
113302 0.000425655
115354 0.0004079
117443 0.000390863
119570 0.000374726
121735 0.000358733
123940 0.000343637
126184 0.00032914
128469 0.000315144
130796 0.000301663
133165 0.000288717
135578 0.000276246
138032 0.000264283
140532 0.000252773
143077 0.000241733
145668 0.000230953
148306 0.000220563
150992 0.000210656
153726 0.00020119
156511 0.000191999
159346 0.000183193
162232 0.000174806
165169 0.000166701
168160 0.000159036
171209 0.000151809
174306 0.000144859
177463 0.00013816
180677 0.000131589
183949 0.000125296
187280 0.00011917
190674 0.000113608
194125 0.000108241
197641 0.000103036
201226 9.79407e-05
204864 9.30705e-05
208576 8.86529e-05
212352 8.4189e-05
216200 7.99254e-05
220113 7.59026e-05
224104 7.19799e-05
228158 6.8217e-05
232290 6.48508e-05
236497 6.13807e-05
240781 5.81609e-05
245144 5.51625e-05
249580 5.2245e-05
254100 4.93834e-05
258709 4.67663e-05
263387 4.42205e-05
268158 4.19597e-05
273014 3.97547e-05
277962 3.7519e-05
282993 3.5497e-05
288118 3.35712e-05
293336 3.17822e-05
298651 2.99451e-05
304073 2.82273e-05
309571 2.65905e-05
315178 2.50249e-05
320878 2.35728e-05
326688 2.22614e-05
332606 2.09943e-05
338627 1.97676e-05
344769 1.86141e-05
351012 1.75453e-05
357393 1.64746e-05
363845 1.55156e-05
370422 1.46317e-05
377139 1.37304e-05
383967 1.29544e-05
390931 1.21109e-05
398047 1.13676e-05
405278 1.06859e-05
412567 1.00446e-05
420144 9.42259e-06
427622 8.86413e-06
435368 8.27486e-06
443252 7.70677e-06
451389 7.18875e-06
459466 6.71502e-06
467795 6.2875e-06
476339 5.86962e-06
484866 5.48833e-06
493674 5.05119e-06
502621 4.71996e-06
511770 4.40799e-06
521042 4.11143e-06
530421 3.80717e-06
540049 3.56838e-06
549870 3.3007e-06
559843 3.04265e-06
570050 2.82504e-06
580274 2.62284e-06
590768 2.42449e-06
601465 2.22807e-06
612292 2.04705e-06
623731 1.89877e-06
634770 1.76589e-06
646314 1.66383e-06
658085 1.54058e-06
669881 1.3923e-06
682205 1.29024e-06
694630 1.1978e-06
707550 1.08804e-06
719637 1.00716e-06
732669 9.26276e-07
746097 8.43469e-07
760273 7.7992e-07
774636 7.33703e-07
787595 6.74005e-07
801954 6.37416e-07
816427 5.79644e-07
830741 5.37278e-07
846104 4.96838e-07
862148 4.44843e-07
877281 3.94774e-07
892829 3.5626e-07
908980 3.10042e-07
926351 2.81156e-07
946743 2.5227e-07
959889 2.29162e-07
977578 2.06053e-07
997436 1.79093e-07
1012612 1.67538e-07
1032854 1.52133e-07
1053409 1.38653e-07
1068291 1.32875e-07
1095461 1.21321e-07
1109371 1.13618e-07
1131148 1.03989e-07
1151459 9.62864e-08
1174158 8.47321e-08
1193192 7.31777e-08
1215247 6.35491e-08
1248693 5.77719e-08
1256324 5.58461e-08
1280304 4.81432e-08
1304782 4.2366e-08
1357418 3.85146e-08
1382989 3.46631e-08
1413294 3.27374e-08
1440357 3.08117e-08
1477772 2.69602e-08
1526520 2.31087e-08
1530875 2.1183e-08
1566307 1.92573e-08
1591500 1.54058e-08
1622353 1.34801e-08
1699369 7.70292e-09
1716786 5.77719e-09
2395299 1.92573e-09


==> comp-bistack-r14-odp-5db.txt <==
245 1
249 1
253 0.999997
258 0.999974
263 0.999884
268 0.999641
272 0.999243
277 0.998333
282 0.996864
288 0.994035
293 0.990531
298 0.986147
304 0.979233
309 0.971922
315 0.961798
321 0.950016
326 0.939421
332 0.924989
338 0.909298
345 0.889062
351 0.871209
357 0.852662
364 0.831072
370 0.811588
377 0.787794
384 0.765418
391 0.741471
398 0.719325
405 0.695784
413 0.67028
420 0.649269
428 0.624892
436 0.601207
444 0.578254
452 0.55606
460 0.534626
468 0.513955
477 0.490853
485 0.471803
494 0.451962
503 0.431596
512 0.413521
522 0.393717
531 0.376218
541 0.358495
551 0.34181
561 0.326116
571 0.311355
581 0.297484
592 0.283564
603 0.269811
614 0.257628
625 0.245608
636 0.234905
648 0.223696
660 0.213233
672 0.20345
684 0.194297
696 0.185719
709 0.176893
722 0.168902
735 0.16119
748 0.154172
762 0.146992
776 0.140282
790 0.133998
804 0.128108
819 0.122149
834 0.116676
849 0.11146
864 0.106645
880 0.101792
896 0.0972498
912 0.0929925
929 0.0887354
946 0.0847904
963 0.0810608
981 0.0773798
998 0.0741293
1017 0.0707035
1035 0.0676757
1054 0.0646846
1073 0.0618689
1093 0.0590992
1112 0.0566362
1133 0.0540759
1153 0.0517944
1174 0.0495483
1196 0.0473418
1217 0.0453673
1240 0.0433426
1262 0.041527
1285 0.039745
1308 0.038074
1332 0.0364379
1356 0.0349033
1381 0.0334055
1406 0.0319991
1432 0.0306286
1458 0.0293435
1484 0.0281366
1511 0.0269592
1539 0.0258147
1567 0.0247412
1595 0.0237326
1624 0.0227496
1654 0.0217967
1684 0.0209016
1715 0.0200338
1746 0.0192178
1777 0.0184513
1810 0.0176836
1843 0.0169642
1876 0.0162862
1910 0.0156294
1945 0.0149948
1980 0.0143967
2017 0.0138035
2053 0.013261
2091 0.0127229
2129 0.0122167
2167 0.0117395
2207 0.0112669
2247 0.0108224
2288 0.0103935
2329 0.00999052
2372 0.00959106
2415 0.00921634
2459 0.00885455
2503 0.00851392
2549 0.00817866
2595 0.00786225
2642 0.00755804
2690 0.00726499
2739 0.00698397
2789 0.0067129
2840 0.00645253
2892 0.0062022
2944 0.00596666
2998 0.00573563
3052 0.00551764
3108 0.00530488
3164 0.00510428
3222 0.00490796
3280 0.00472284
3340 0.00454202
3401 0.00436913
3463 0.00420265
3526 0.00404344
3590 0.00389073
3655 0.00374402
3721 0.00360397
3789 0.00346741
3858 0.003336
3928 0.00321048
4000 0.00308881
4072 0.00297387
4146 0.00286234
4222 0.00275414
4298 0.00265205
4377 0.00255173
4456 0.0024567
4537 0.00236483
4620 0.00227599
4704 0.00219102
4789 0.0021095
4876 0.00203077
4965 0.00195462
5055 0.00188179
5147 0.0018115
5241 0.00174346
5336 0.00167873
5433 0.00161614
5532 0.00155579
5633 0.00149753
5735 0.0014418
5839 0.00138794
5945 0.00133622
6053 0.00128633
6164 0.00123794
6276 0.00119173
6390 0.00114726
6506 0.00110445
6624 0.00106316
6745 0.00102346
6867 0.000985388
6992 0.000948493
7119 0.000912927
7249 0.000878668
7381 0.000845646
7515 0.000814001
7651 0.000783596
7790 0.000754128
7932 0.000725718
8076 0.000698452
8223 0.000672077
8373 0.000646498
8525 0.000622074
8680 0.000598565
8838 0.000575966
8998 0.000554065
9162 0.00053289
9329 0.000512598
9498 0.000493071
9671 0.000474237
9847 0.000456072
10026 0.000438524
10208 0.000421845
10394 0.000405579
10583 0.000389829
10775 0.000374944
10971 0.000360416
11171 0.000346452
11374 0.000333033
11581 0.000320102
11791 0.000307759
12005 0.000295799
12224 0.000284139
12446 0.000273089
12672 0.000262389
12903 0.000252022
13137 0.000242059
13376 0.00023253
13619 0.000223374
13867 0.000214492
14119 0.000205966
14376 0.00019775
14637 0.00018981
14903 0.000182286
15174 0.000174938
15450 0.000167923
15731 0.000161246
16017 0.000154736
16308 0.000148494
16605 0.000142442
16907 0.000136727
17214 0.000131142
17527 0.000125828
17846 0.000120691
18170 0.000115692
18501 0.00011096
18837 0.000106406
19180 0.000102059
19528 9.78081e-05
19883 9.37799e-05
20245 8.98696e-05
20613 8.61518e-05
20988 8.25199e-05
21369 7.91603e-05
21758 7.58727e-05
22153 7.27476e-05
22556 6.96728e-05
22966 6.67892e-05
23384 6.40034e-05
23809 6.13045e-05
24242 5.87412e-05
24683 5.62752e-05
25132 5.38752e-05
25588 5.15934e-05
26054 4.94262e-05
26527 4.73672e-05
27010 4.53574e-05
27501 4.3404e-05
28001 4.15445e-05
28510 3.9788e-05
29028 3.81146e-05
29556 3.65118e-05
30093 3.49646e-05
30641 3.34806e-05
31198 3.20506e-05
31765 3.06992e-05
32342 2.94024e-05
32930 2.81528e-05
33529 2.6989e-05
34139 2.58287e-05
34759 2.47131e-05
35391 2.36805e-05
36035 2.26668e-05
36690 2.17266e-05
37357 2.07946e-05
38036 1.98976e-05
38728 1.90506e-05
39432 1.82363e-05
40149 1.74689e-05
40879 1.67362e-05
41622 1.60427e-05
42379 1.53467e-05
43151 1.47198e-05
43934 1.40998e-05
44733 1.35002e-05
45546 1.29257e-05
46374 1.23769e-05
47217 1.18598e-05
48076 1.13669e-05
48950 1.08794e-05
49840 1.04259e-05
50746 9.98319e-06
51669 9.55663e-06
52608 9.156e-06
53565 8.77442e-06
54539 8.40528e-06
55530 8.0462e-06
56540 7.70961e-06
57569 7.38307e-06
58615 7.06209e-06
59680 6.7718e-06
60765 6.49184e-06
61871 6.21108e-06
62995 5.93694e-06
64140 5.68264e-06
65306 5.44264e-06
66495 5.20607e-06
67703 4.99173e-06
68934 4.78295e-06
70187 4.57284e-06
71464 4.37253e-06
72762 4.1783e-06
74086 4.00418e-06
75443 3.83006e-06
76804 3.67605e-06
78205 3.51437e-06
79630 3.35349e-06
81072 3.20583e-06
82545 3.06426e-06
84050 2.93672e-06
85581 2.80044e-06
87128 2.67025e-06
88718 2.55064e-06
90331 2.44029e-06
91969 2.33365e-06
93641 2.22172e-06
95344 2.12778e-06
97076 2.02829e-06
98842 1.94043e-06
100642 1.8584e-06
102496 1.78669e-06
104330 1.71101e-06
106237 1.63533e-06
108161 1.5623e-06
110145 1.48926e-06
112132 1.42284e-06
114168 1.36569e-06
116244 1.30641e-06
118374 1.24687e-06
120508 1.18919e-06
122700 1.136e-06
124933 1.08308e-06
127202 1.04285e-06
129534 9.96546e-07
131873 9.54472e-07
134275 9.13721e-07
136765 8.72176e-07
139204 8.29044e-07
141761 7.92262e-07
144365 7.52041e-07
146924 7.19757e-07
149598 6.82182e-07
152338 6.51486e-07
155122 6.25024e-07
157917 6.00151e-07
160799 5.71043e-07
163716 5.4511e-07
166679 5.17325e-07
169728 4.89012e-07
172820 4.6943e-07
175949 4.46144e-07
179160 4.25504e-07
182440 4.05393e-07
185726 3.83694e-07
189230 3.61731e-07
192528 3.45589e-07
196038 3.29712e-07
199594 3.12777e-07
203302 2.97165e-07
206980 2.81817e-07
210762 2.6938e-07
214531 2.57207e-07
218434 2.45035e-07
222478 2.35773e-07
226567 2.25453e-07
230559 2.16986e-07
234993 2.04813e-07
239001 1.94758e-07
243621 1.84438e-07
247760 1.7597e-07
252321 1.67238e-07
257007 1.56918e-07
261607 1.47656e-07
266352 1.38395e-07
271162 1.32308e-07
276063 1.25428e-07
281186 1.19607e-07
286819 1.12727e-07
291407 1.07964e-07
296786 1.02936e-07
302228 9.73789e-08
307590 8.99697e-08
313190 8.57358e-08
319622 8.12373e-08
324759 7.67388e-08
331068 7.32988e-08
336784 6.98588e-08
342914 6.56249e-08
349198 6.24495e-08
355891 5.90095e-08
362153 5.68926e-08
368761 5.42464e-08
376839 5.26587e-08
382001 5.02772e-08
388763 4.84248e-08
395907 4.57787e-08
403004 4.28679e-08
410388 4.02217e-08
418294 3.88986e-08
427315 3.75756e-08
435220 3.62525e-08
443034 3.49294e-08
449026 3.30771e-08
457349 3.1754e-08
465892 3.04309e-08
477476 2.85786e-08
483241 2.75201e-08
492343 2.56678e-08
500512 2.4874e-08
509564 2.35509e-08
521751 2.22278e-08
528320 2.11693e-08
539142 2.03755e-08
549603 1.87878e-08
558460 1.85232e-08
568024 1.66708e-08
582392 1.50832e-08
597081 1.48185e-08
604797 1.45539e-08
612751 1.40247e-08
624495 1.37601e-08
636474 1.32308e-08
653571 1.27016e-08
656831 1.2437e-08
668003 1.13785e-08
685763 1.05847e-08
692264 1.03201e-08
716123 8.99697e-09
717911 8.73235e-09
733863 7.9385e-09
747328 7.67388e-09
772692 6.88003e-09
802082 6.61542e-09
817838 6.08618e-09
837416 5.55695e-09
854437 5.29233e-09
868586 5.02772e-09
875779 4.23387e-09
914522 3.96925e-09
927831 3.44002e-09
957227 3.1754e-09
988934 2.91078e-09
1002596 2.64617e-09
1029200 2.38155e-09
1083409 2.11693e-09
1096183 1.85232e-09
1172842 1.5877e-09
1703868 1.05847e-09
1949807 7.9385e-10
1968964 5.29233e-10
2442378 2.64617e-10


==> comp-bistack-r14-odp-6db.txt <==
245 1
248 0.999954
251 0.999689
254 0.99889
258 0.996168
261 0.992118
264 0.986084
268 0.973942
271 0.961256
275 0.940374
279 0.914897
282 0.893902
286 0.862105
290 0.827717
294 0.791547
297 0.762511
301 0.724902
305 0.68736
309 0.650346
313 0.614235
317 0.579294
322 0.538907
326 0.507207
330 0.477087
334 0.448573
339 0.413973
343 0.389071
348 0.361192
352 0.339572
357 0.313448
362 0.291359
366 0.274217
371 0.253474
376 0.236068
381 0.218487
386 0.203795
391 0.188874
396 0.176442
402 0.162047
407 0.1505
412 0.140923
418 0.129751
423 0.120726
429 0.111311
434 0.104498
440 0.0964687
446 0.0891026
452 0.0823386
457 0.0767924
463 0.0709981
470 0.0650843
476 0.060197
482 0.055684
488 0.0515228
495 0.0468803
501 0.0434397
508 0.0399644
514 0.0371214
521 0.0339972
528 0.031426
535 0.0289125
542 0.0268176
549 0.0247802
556 0.0230581
564 0.0212173
571 0.0197247
579 0.0182223
586 0.0170529
594 0.0158029
602 0.0146675
610 0.0136346
618 0.0126935
626 0.0118337
634 0.011046
642 0.0103236
651 0.00957685
659 0.0089727
668 0.00835107
677 0.00777988
685 0.00731389
694 0.00683098
704 0.00634062
713 0.00593719
722 0.00556456
732 0.00518576
741 0.00487283
751 0.00455203
761 0.00425763
771 0.00398736
781 0.00373824
791 0.00350899
802 0.00327595
812 0.00308215
823 0.00288693
834 0.00270483
845 0.00253922
856 0.00238454
867 0.00224385
878 0.00211186
890 0.00198026
901 0.00186948
913 0.00175659
925 0.00165272
937 0.00155672
950 0.00146037
962 0.00137863
975 0.00129707
988 0.00122076
1001 0.0011513
1014 0.0010861
1027 0.0010265
1040 0.000970434
1054 0.000914883
1068 0.000863381
1082 0.000815713
1096 0.000771455
1111 0.000727658
1125 0.000689649
1140 0.000651487
1155 0.000616502
1170 0.000583651
1185 0.000553299
1201 0.000523028
1217 0.00049486
1233 0.000468855
1249 0.000444684
1265 0.000422117
1282 0.000399592
1299 0.000378716
1316 0.000359218
1333 0.000341214
1350 0.000324286
1368 0.000307539
1386 0.00029203
1404 0.000277578
1423 0.000263286
1441 0.000250618
1460 0.000237999
1479 0.000226389
1499 0.000214979
1519 0.000204253
1538 0.000194726
1559 0.000184909
1579 0.000176152
1600 0.000167518
1621 0.000159465
1642 0.000151872
1664 0.000144493
1685 0.000137857
1708 0.000131043
1730 0.000124992
1753 0.000119024
1776 0.000113395
1799 0.000108154
1823 0.000103
1847 9.81718e-05
1871 9.36533e-05
1895 8.94615e-05
1920 8.53299e-05
1945 8.14168e-05
1971 7.76176e-05
1997 7.40248e-05
2023 7.0662e-05
2050 6.73601e-05
2076 6.43613e-05
2104 6.13444e-05
2131 5.86656e-05
2159 5.60466e-05
2188 5.34702e-05
2216 5.11298e-05
2245 4.88653e-05
2275 4.6648e-05
2305 4.45717e-05
2335 4.26305e-05
2366 4.07016e-05
2397 3.89355e-05
2428 3.72561e-05
2460 3.55845e-05
2492 3.40453e-05
2525 3.25462e-05
2558 3.11219e-05
2592 2.97488e-05
2626 2.84329e-05
2660 2.72131e-05
2695 2.60315e-05
2730 2.49333e-05
2766 2.38409e-05
2802 2.28299e-05
2839 2.18078e-05
2876 2.08781e-05
2914 1.9975e-05
2952 1.91184e-05
2991 1.83082e-05
3030 1.7545e-05
3070 1.67959e-05
3110 1.60843e-05
3151 1.54161e-05
3192 1.4791e-05
3234 1.41613e-05
3277 1.3557e-05
3320 1.29854e-05
3363 1.24585e-05
3407 1.19396e-05
3452 1.14393e-05
3497 1.09762e-05
3543 1.05084e-05
3590 1.00574e-05
3637 9.64614e-06
3685 9.24781e-06
3733 8.86349e-06
3782 8.49013e-06
3832 8.13884e-06
3882 7.79884e-06
3933 7.46431e-06
3984 7.1567e-06
4037 6.86632e-06
4090 6.58352e-06
4143 6.30717e-06
4198 6.04129e-06
4253 5.79007e-06
4309 5.55175e-06
4365 5.32969e-06
4422 5.11038e-06
4480 4.9059e-06
4539 4.70786e-06
4599 4.51272e-06
4659 4.33031e-06
4720 4.15563e-06
4782 3.98386e-06
4845 3.8253e-06
4908 3.67092e-06
4973 3.52509e-06
5038 3.37862e-06
5104 3.23697e-06
5171 3.1079e-06
5239 2.98511e-06
5308 2.86506e-06
5377 2.75194e-06
5448 2.63657e-06
5519 2.52603e-06
5592 2.42112e-06
5665 2.32251e-06
5739 2.22389e-06
5815 2.13526e-06
5891 2.05211e-06
5968 1.96735e-06
6047 1.88437e-06
6126 1.80605e-06
6206 1.73048e-06
6288 1.66441e-06
6370 1.60221e-06
6454 1.53228e-06
6538 1.47539e-06
6624 1.41722e-06
6711 1.35921e-06
6799 1.30088e-06
6888 1.24916e-06
6979 1.19791e-06
7070 1.14893e-06
7163 1.10332e-06
7257 1.05708e-06
7352 1.01341e-06
7449 9.69094e-07
7546 9.30743e-07
7646 8.93681e-07
7746 8.54685e-07
7847 8.22457e-07
7950 7.88618e-07
8055 7.58807e-07
8161 7.28674e-07
8267 6.98541e-07
8376 6.75498e-07
8485 6.50037e-07
8597 6.26028e-07
8710 5.96056e-07
8824 5.73013e-07
8940 5.47714e-07
9058 5.24671e-07
9176 5.0195e-07
9296 4.80035e-07
9418 4.60698e-07
9544 4.42812e-07
9667 4.26215e-07
9794 4.07522e-07
9922 3.88347e-07
10057 3.75455e-07
10184 3.6192e-07
10320 3.45645e-07
10454 3.3227e-07
10591 3.18734e-07
10729 3.06971e-07
10872 2.94402e-07
11012 2.82317e-07
11158 2.71843e-07
11304 2.61046e-07
11452 2.50733e-07
11606 2.39292e-07
11754 2.29302e-07
11913 2.19956e-07
12064 2.12704e-07
12225 2.04647e-07
12384 1.97396e-07
12547 1.88211e-07
12715 1.80638e-07
12877 1.74192e-07
13046 1.64362e-07
13222 1.57111e-07
13398 1.50504e-07
13566 1.44381e-07
13745 1.38419e-07
13929 1.33263e-07
14110 1.28428e-07
14296 1.23916e-07
14506 1.18438e-07
14671 1.12314e-07
14862 1.0748e-07
15064 1.03452e-07
15274 9.94232e-08
15461 9.4589e-08
15658 9.10439e-08
15864 8.6532e-08
16072 8.21812e-08
16281 7.78305e-08
16500 7.46077e-08
16726 7.21906e-08
16945 6.89678e-08
17162 6.5745e-08
17393 6.3489e-08
17609 5.92994e-08
17867 5.70435e-08
18072 5.52709e-08
18327 5.3015e-08
18580 5.01144e-08
18793 4.76973e-08
19038 4.52802e-08
19312 4.383e-08
19565 4.23797e-08
19836 4.09295e-08
20079 3.94792e-08
20337 3.83512e-08
20614 3.70621e-08
20890 3.56119e-08
21131 3.43228e-08
21425 3.28725e-08
21696 3.12611e-08
22009 2.96497e-08
22339 2.8844e-08
22632 2.69103e-08
22981 2.61046e-08
23212 2.52989e-08
23489 2.40098e-08
23991 2.25596e-08
24115 2.22373e-08
24463 2.11093e-08
24718 2.04647e-08
25063 1.94979e-08
25466 1.88533e-08
25695 1.83699e-08
26043 1.7242e-08
26388 1.64362e-08
26796 1.54694e-08
27072 1.45026e-08
28050 1.40191e-08
28204 1.3858e-08
28516 1.36969e-08
29054 1.30523e-08
29489 1.25689e-08
29679 1.16021e-08
30308 1.04741e-08
30846 1.03129e-08
31244 1.01518e-08
31767 9.66838e-09
32517 9.18496e-09
32931 8.37926e-09
33408 8.21812e-09
33853 7.89584e-09
34452 7.57357e-09
34819 7.09015e-09
35247 6.92901e-09
35813 6.60673e-09
36216 5.96217e-09
36583 5.63989e-09
37871 5.31761e-09
38247 5.15647e-09
39269 4.99533e-09
39590 4.83419e-09
40293 4.51191e-09
40606 4.35077e-09
41492 4.02849e-09
43370 3.86735e-09
43999 3.54507e-09
44900 3.38393e-09
45147 3.22279e-09
46227 3.06165e-09
47563 2.90051e-09
48971 2.73938e-09
51156 2.41709e-09
52577 2.25596e-09
56182 2.09482e-09
56967 1.93368e-09
59643 1.6114e-09
63861 1.45026e-09
65153 1.28912e-09
74163 1.12798e-09
79581 9.66838e-10
81698 8.05698e-10
82616 6.44559e-10
102679 4.83419e-10
120292 3.22279e-10
191186 1.6114e-10


==> comp-bistack-r14-odp-7db.txt <==
245 1
246 0.99935
248 0.996279
249 0.99332
251 0.983884
253 0.968744
254 0.959235
256 0.93501
258 0.904941
260 0.869796
261 0.849611
263 0.808612
265 0.765251
267 0.720602
268 0.699596
270 0.654817
272 0.610798
274 0.5681
276 0.527131
278 0.488185
279 0.467905
281 0.432324
283 0.399058
285 0.368097
287 0.339382
289 0.312846
291 0.288371
293 0.265846
295 0.245145
297 0.226143
299 0.208721
301 0.19275
303 0.178118
305 0.164711
307 0.152432
309 0.14118
311 0.130868
313 0.121412
315 0.112739
317 0.104779
319 0.097469
321 0.0907487
324 0.0821277
326 0.0766395
328 0.0715825
330 0.0669184
332 0.0626118
335 0.0564306
337 0.0529088
339 0.0496496
341 0.046626
344 0.0427459
346 0.0402223
348 0.0378743
351 0.0344473
353 0.0324925
355 0.0306687
358 0.0283287
360 0.0267812
362 0.0253334
365 0.0231891
367 0.0219648
370 0.0203961
372 0.0193456
375 0.0177719
377 0.0168748
380 0.0157255
382 0.0149471
385 0.013771
387 0.0131005
390 0.0122442
393 0.0112999
395 0.0107624
398 0.0100775
401 0.00931178
403 0.00887662
406 0.0083237
409 0.0076967
411 0.00734115
414 0.00689104
417 0.0063728
420 0.00598493
423 0.00553359
425 0.00527908
428 0.00495968
431 0.00458271
434 0.0043052
437 0.00397357
440 0.00373137
443 0.00343857
446 0.00322653
449 0.00296761
452 0.00278187
455 0.0025524
458 0.00238932
461 0.00218528
464 0.0020421
467 0.00186173
470 0.00173595
473 0.00157792
476 0.00146924
480 0.00131224
483 0.00119142
486 0.00110897
489 0.00100952
493 0.000906984
496 0.000846268
499 0.00077696
503 0.000703993
506 0.000659252
509 0.000610869
513 0.000557769
516 0.000523849
520 0.000480077
523 0.000449151
527 0.000413343
530 0.000389432
534 0.00035942
537 0.000338495
541 0.000313212
544 0.000295679
548 0.000274103
552 0.000254362
555 0.000240891
559 0.000224081
563 0.000208583
567 0.000194344
570 0.000184147
574 0.000171861
578 0.000160461
582 0.000149956
586 0.000140209
590 0.000131289
594 0.000122965
598 0.000115363
602 0.000108265
606 0.000101666
610 9.55463e-05
614 8.98964e-05
618 8.46526e-05
622 7.97127e-05
626 7.51508e-05
630 7.08502e-05
635 6.61041e-05
639 6.24273e-05
643 5.90091e-05
647 5.58069e-05
652 5.19554e-05
656 4.92358e-05
661 4.61418e-05
665 4.37742e-05
669 4.15242e-05
674 3.88534e-05
678 3.69398e-05
683 3.47997e-05
688 3.26305e-05
692 3.10913e-05
697 2.93448e-05
701 2.79829e-05
706 2.63407e-05
711 2.49136e-05
716 2.35002e-05
720 2.24607e-05
725 2.12457e-05
730 2.0082e-05
735 1.90468e-05
740 1.80114e-05
745 1.71109e-05
750 1.62175e-05
755 1.54254e-05
760 1.46386e-05
765 1.39269e-05
770 1.3242e-05
775 1.26211e-05
780 1.20111e-05
786 1.13199e-05
791 1.08202e-05
796 1.03172e-05
801 9.86305e-06
807 9.33087e-06
812 8.90595e-06
818 8.43586e-06
823 8.08544e-06
829 7.66829e-06
834 7.32292e-06
840 6.96159e-06
845 6.67694e-06
851 6.35408e-06
857 6.04842e-06
862 5.80171e-06
868 5.51283e-06
874 5.25875e-06
880 5.019e-06
886 4.79398e-06
892 4.56773e-06
898 4.35909e-06
904 4.15768e-06
910 3.9792e-06
916 3.8089e-06
922 3.64433e-06
928 3.49382e-06
934 3.34645e-06
941 3.18693e-06
947 3.05976e-06
953 2.93817e-06
959 2.81263e-06
966 2.67945e-06
972 2.57575e-06
979 2.45608e-06
985 2.36233e-06
992 2.25903e-06
999 2.16024e-06
1005 2.08096e-06
1012 1.99035e-06
1019 1.90534e-06
1026 1.82114e-06
1032 1.75974e-06
1039 1.68605e-06
1046 1.61837e-06
1053 1.55424e-06
1060 1.48696e-06
1067 1.42679e-06
1075 1.36388e-06
1082 1.31298e-06
1089 1.26904e-06
1096 1.22538e-06
1104 1.1753e-06
1111 1.13436e-06
1118 1.09233e-06
1126 1.04716e-06
1133 1.00855e-06
1141 9.7225e-07
1149 9.31586e-07
1156 8.98973e-07
1164 8.63085e-07
1172 8.27061e-07
1180 7.94857e-07
1188 7.63336e-07
1196 7.36318e-07
1204 7.11346e-07
1212 6.8501e-07
1220 6.59766e-07
1228 6.34931e-07
1236 6.09959e-07
1244 5.86079e-07
1253 5.65065e-07
1261 5.45279e-07
1269 5.26857e-07
1278 5.04615e-07
1286 4.89878e-07
1295 4.71865e-07
1304 4.53171e-07
1312 4.36523e-07
1321 4.20831e-07
1330 4.05548e-07
1339 3.90401e-07
1348 3.76755e-07
1357 3.62155e-07
1366 3.49055e-07
1375 3.36364e-07
1384 3.2381e-07
1394 3.10301e-07
1403 3.0225e-07
1412 2.9188e-07
1422 2.81373e-07
1431 2.70183e-07
1441 2.60904e-07
1450 2.5258e-07
1460 2.44802e-07
1470 2.37024e-07
1480 2.28428e-07
1490 2.19967e-07
1500 2.12872e-07
1510 2.05367e-07
1520 1.99226e-07
1530 1.93222e-07
1540 1.87354e-07
1550 1.8135e-07
1561 1.74391e-07
1571 1.69069e-07
1582 1.6211e-07
1592 1.56515e-07
1603 1.51603e-07
1614 1.45872e-07
1624 1.41778e-07
1635 1.38367e-07
1646 1.33591e-07
1657 1.28815e-07
1668 1.24721e-07
1679 1.21037e-07
1691 1.16397e-07
1702 1.1244e-07
1714 1.0821e-07
1725 1.04662e-07
1737 1.01933e-07
1749 9.86578e-08
1760 9.56558e-08
1771 9.25173e-08
1783 8.93788e-08
1795 8.69226e-08
1807 8.32383e-08
1820 8.02362e-08
1831 7.79165e-08
1847 7.45051e-08
1856 7.17759e-08
1868 6.89104e-08
1881 6.65906e-08
1893 6.49531e-08
1906 6.26334e-08
1919 6.08595e-08
1932 5.82668e-08
1945 5.60835e-08
1958 5.45825e-08
1971 5.22627e-08
1984 5.07617e-08
1997 4.89878e-08
2014 4.74868e-08
2025 4.63951e-08
2037 4.5167e-08
2051 4.27108e-08
2065 4.14827e-08
2080 4.06639e-08
2093 3.94358e-08
2107 3.83442e-08
2121 3.67067e-08
2135 3.46599e-08
2149 3.4114e-08
2164 3.30224e-08
2180 3.17943e-08
2195 3.07026e-08
2209 2.94745e-08
2222 2.82464e-08
2239 2.71548e-08
2257 2.64725e-08
2268 2.52444e-08
2284 2.36069e-08
2299 2.3334e-08
2312 2.22424e-08
2329 2.04684e-08
2345 1.99226e-08
2362 1.93768e-08
2376 1.89674e-08
2391 1.8558e-08
2419 1.80122e-08
2424 1.78758e-08
2441 1.7057e-08
2455 1.62383e-08
2483 1.58289e-08
2489 1.54196e-08
2508 1.51466e-08
2526 1.48737e-08
2539 1.41914e-08
2561 1.36456e-08
2593 1.30998e-08
2609 1.2554e-08
2632 1.15988e-08
2642 1.11894e-08
2664 1.09165e-08
2679 1.03707e-08
2699 9.41548e-09
2718 8.86965e-09
2744 8.32383e-09
2753 8.18737e-09
2778 7.91446e-09
2790 7.778e-09
2813 7.64155e-09
2831 7.36863e-09
2849 7.23218e-09
2862 7.09572e-09
2881 6.5499e-09
2901 6.14053e-09
2929 5.86762e-09
2950 5.73116e-09
2961 5.32179e-09
2985 5.04888e-09
3019 4.91242e-09
3058 4.77597e-09
3059 4.63951e-09
3111 4.23014e-09
3121 4.09368e-09
3159 3.68432e-09
3171 3.54786e-09
3214 3.27495e-09
3227 3.13849e-09
3263 3.00204e-09
3331 2.86558e-09
3414 2.72912e-09
3495 2.45621e-09
3587 2.1833e-09
3681 2.04684e-09
3756 1.91039e-09
3995 1.77393e-09
4113 1.50102e-09
4215 1.36456e-09
4317 1.22811e-09
4474 1.09165e-09
5244 9.55193e-10
5403 8.18737e-10
5800 6.82281e-10
5998 5.45825e-10
6945 2.72912e-10
7372 1.36456e-10


==> comp-bistack-r23-obdp-4db.txt <==
121 1
122 0.999999
123 0.999997
125 0.999987
127 0.999963
128 0.999944
130 0.999889
131 0.999852
133 0.999754
134 0.999694
136 0.999547
138 0.999364
140 0.999142
141 0.999018
143 0.998739
145 0.99842
146 0.998246
148 0.997868
150 0.997449
152 0.996991
154 0.996495
156 0.995961
158 0.995387
160 0.994775
161 0.994457
163 0.993793
165 0.993093
168 0.991977
170 0.991193
172 0.990376
174 0.989524
176 0.988641
178 0.987726
180 0.986785
182 0.985812
185 0.984305
187 0.983262
189 0.982194
192 0.980539
194 0.979405
196 0.978247
199 0.976466
201 0.975255
204 0.973391
206 0.972125
209 0.970186
211 0.968869
214 0.966847
216 0.965483
219 0.963402
222 0.961273
224 0.959836
227 0.957657
230 0.95544
233 0.9532
236 0.95092
239 0.948619
241 0.947066
244 0.944708
247 0.942342
250 0.939938
254 0.936712
257 0.934292
260 0.931834
263 0.929379
266 0.926901
269 0.924429
273 0.921112
276 0.91861
279 0.916122
283 0.912787
286 0.910272
290 0.906927
293 0.904431
297 0.901091
301 0.89776
304 0.89525
308 0.891925
312 0.888614
316 0.885312
320 0.882022
323 0.879573
327 0.876303
331 0.873044
335 0.869806
340 0.86577
344 0.862566
348 0.859374
352 0.856201
357 0.85227
361 0.849139
365 0.846024
370 0.842146
374 0.839069
379 0.835267
384 0.831471
388 0.828466
393 0.824749
398 0.821036
403 0.817373
408 0.813719
413 0.810108
418 0.806513
423 0.802965
428 0.799426
433 0.795931
439 0.791756
444 0.788309
449 0.784906
455 0.780849
460 0.777487
466 0.773498
472 0.769553
478 0.765652
483 0.762438
489 0.758598
495 0.754788
501 0.751026
507 0.747299
514 0.742993
520 0.739339
526 0.735722
533 0.731552
539 0.728008
546 0.723908
553 0.719864
559 0.716424
566 0.712451
573 0.708529
580 0.704636
587 0.700797
594 0.696988
602 0.692692
609 0.688974
617 0.684758
624 0.681114
632 0.676993
639 0.673432
647 0.669401
655 0.665416
663 0.661465
671 0.657568
680 0.653235
688 0.649427
696 0.645664
705 0.641475
713 0.637791
722 0.633684
731 0.629642
740 0.625626
749 0.62168
758 0.617765
768 0.613472
777 0.609657
786 0.605874
796 0.601727
806 0.597629
816 0.593577
826 0.589582
836 0.585634
846 0.581735
856 0.577873
867 0.573679
877 0.569913
888 0.565818
899 0.56177
910 0.557766
921 0.553817
932 0.549909
944 0.54571
955 0.541903
967 0.537803
979 0.533754
991 0.529759
1003 0.525812
1015 0.521912
1028 0.51774
1040 0.513945
1053 0.509882
1066 0.505867
1079 0.501904
1092 0.497986
1106 0.493826
1119 0.490012
1133 0.485962
1147 0.481963
1161 0.478011
1175 0.474112
1189 0.470261
1204 0.466188
1219 0.462172
1233 0.458473
1249 0.454297
1264 0.450439
1279 0.446626
1295 0.442616
1311 0.438658
1327 0.434753
1343 0.430897
1359 0.427094
1376 0.423105
1393 0.41917
1410 0.415288
1427 0.411464
1445 0.407467
1462 0.403736
1480 0.399844
1498 0.39601
1517 0.39202
1535 0.388288
1554 0.384406
1573 0.380576
1592 0.376801
1612 0.372879
1632 0.369021
1652 0.365216
1672 0.361466
1692 0.357759
1713 0.35393
1734 0.350153
1755 0.346435
1777 0.34259
1798 0.338975
1820 0.33524
1843 0.331403
1865 0.327781
1888 0.324043
1911 0.320363
1934 0.316742
1958 0.31302
1982 0.30935
2006 0.305739
2031 0.302031
2056 0.298384
2081 0.29479
2106 0.291243
2132 0.287621
2158 0.284053
2185 0.280408
2211 0.27695
2238 0.273416
2266 0.269807
2293 0.266379
2322 0.262758
2350 0.259321
2379 0.255821
2408 0.252368
2437 0.248978
2467 0.245522
2497 0.242131
2528 0.238682
2559 0.235287
2590 0.23195
2622 0.228567
2654 0.225239
2686 0.221965
2719 0.218646
2752 0.215385
2786 0.212083
2820 0.208842
2855 0.205564
2890 0.202349
2925 0.199186
2961 0.195987
2997 0.192851
3034 0.189685
3071 0.186586
3108 0.183537
3146 0.180463
3185 0.177363
3224 0.174327
3263 0.171347
3303 0.168344
3344 0.16533
3384 0.162444
3426 0.159483
3468 0.156575
3510 0.153724
3553 0.150864
3597 0.147994
3641 0.145184
3685 0.142428
3730 0.139666
3776 0.136906
3822 0.134201
3869 0.131496
3916 0.12885
3964 0.126202
4013 0.123563
4062 0.120984
4111 0.11846
4162 0.115889
4212 0.113427
4264 0.110923
4316 0.108482
4369 0.106056
4422 0.103683
4477 0.10128
4531 0.0989702
4587 0.0966397
4643 0.0943637
4700 0.0921059
4757 0.0899023
4815 0.087712
4874 0.0855472
4934 0.0833985
4994 0.0813088
5055 0.0792364
5117 0.0771853
5180 0.0751535
5243 0.0731855
5307 0.0712362
5372 0.0693096
5438 0.0674089
5504 0.0655573
5572 0.063709
5640 0.0619131
5709 0.060145
5779 0.058402
5849 0.0567138
5921 0.0550299
5993 0.0533925
6067 0.0517639
6141 0.0501837
6216 0.0486333
6292 0.0471181
6369 0.0456257
6447 0.0441653
6526 0.042732
6606 0.0413335
6687 0.0399574
6768 0.0386333
6851 0.0373251
6935 0.0360468
7020 0.0347943
7106 0.0335801
7193 0.0323927
7281 0.0312346
7370 0.0301088
7460 0.0290116
7551 0.0279433
7643 0.0269049
7737 0.0258797
7832 0.0248867
7927 0.023934
8024 0.0230005
8123 0.0220896
8222 0.0212125
8322 0.020366
8424 0.0195378
8527 0.018735
8632 0.0179522
8737 0.0172004
8844 0.0164668
8952 0.0157634
9062 0.0150752
9173 0.0144121
9285 0.0137744
9398 0.0131619
9513 0.0125635
9630 0.0119863
9748 0.0114297
9867 0.0108977
9988 0.0103816
10110 0.00988734
10233 0.00941529
10359 0.00895561
10485 0.00852005
10614 0.00809698
10743 0.00769604
10875 0.00730637
11008 0.0069319
11143 0.00657483
11279 0.00623527
11417 0.00590534
11556 0.00559355
11698 0.00529362
11841 0.00500719
11986 0.0047333
12132 0.00447272
12281 0.00422396
12431 0.00398756
12583 0.00376164
12737 0.00354608
12893 0.00334078
13051 0.00314495
13210 0.00296049
13372 0.00278501
13535 0.00261942
13701 0.00245993
13868 0.0023098
14038 0.00216742
14210 0.00203243
14384 0.00190443
14560 0.00178329
14738 0.00166937
14918 0.00156284
15101 0.00146075
15285 0.00136534
15472 0.00127497
15661 0.00119049
15853 0.00111039
16047 0.00103532
16243 0.000963633
16442 0.000896603
16643 0.00083444
16847 0.000774696
17053 0.0007192
17261 0.00066734
17473 0.000618636
17686 0.000573691
17903 0.00053145
18122 0.000492154
18343 0.00045532
18568 0.000420505
18795 0.000388328
19025 0.000358064
19257 0.000330429
19493 0.000304303
19731 0.000280851
19973 0.000258541
20217 0.000237716
20464 0.000218286
20715 0.000200297
20968 0.000183536
21225 0.000168604
21484 0.000154485
21747 0.000141242
22013 0.000129087
22282 0.000118082
22555 0.000107796
22831 9.82478e-05
23110 8.9426e-05
23393 8.164e-05
23679 7.43145e-05
23969 6.76206e-05
24262 6.15171e-05
24559 5.59595e-05
24859 5.08948e-05
25163 4.60839e-05
25471 4.16686e-05
25782 3.77815e-05
26098 3.4225e-05
26417 3.11319e-05
26740 2.81893e-05
27067 2.53529e-05
27398 2.28914e-05
27734 2.07841e-05
28073 1.87801e-05
28417 1.70092e-05
28764 1.51291e-05
29116 1.35176e-05
29472 1.22426e-05
29832 1.09617e-05
30200 9.78996e-06
30570 8.7658e-06
30942 7.92464e-06
31319 7.20744e-06
31705 6.39579e-06
32091 5.76713e-06
32485 5.15323e-06
32887 4.60131e-06
33282 4.13203e-06
33696 3.72768e-06
34107 3.29677e-06
34518 2.98096e-06
34944 2.6386e-06
35372 2.35526e-06
35802 2.06306e-06
36239 1.85646e-06
36683 1.64101e-06
37147 1.43145e-06
37586 1.27503e-06
38046 1.12745e-06
38524 1.0153e-06
39009 8.64775e-07
39459 7.34911e-07
39992 6.58173e-07
40435 5.66678e-07
40931 4.60426e-07
41452 4.22057e-07
41948 3.89591e-07
42460 3.48271e-07
43011 2.95145e-07
43518 2.56776e-07
44038 2.30213e-07
44650 2.06601e-07
45120 1.68233e-07
45690 1.47573e-07
46289 1.23961e-07
46898 1.09204e-07
47430 1.00349e-07
48027 8.85435e-08
48591 7.37862e-08
49228 6.49319e-08
49819 5.01746e-08
50351 4.13203e-08
51436 3.24659e-08
52019 2.95145e-08
53835 2.6563e-08
55324 2.06601e-08
55569 1.77087e-08
56513 1.18058e-08
56833 8.85435e-09
57811 5.9029e-09
60387 2.95145e-09


==> comp-bistack-r23-obdp-5db.txt <==
121 1
122 0.999891
124 0.999249
125 0.998661
127 0.996891
129 0.994329
130 0.992767
132 0.989125
134 0.984862
136 0.980065
138 0.974815
139 0.972044
141 0.966247
143 0.96016
145 0.953833
147 0.947307
149 0.940619
151 0.933796
153 0.926857
155 0.919839
157 0.912752
159 0.905617
161 0.898439
164 0.887619
166 0.880398
168 0.873175
170 0.865952
172 0.858739
175 0.84797
177 0.840809
179 0.833671
182 0.823009
184 0.815952
187 0.805457
189 0.798489
192 0.788099
194 0.781239
197 0.771053
199 0.764305
202 0.754239
205 0.74433
208 0.734477
210 0.727985
213 0.718365
216 0.7088
219 0.699408
222 0.690071
225 0.680913
228 0.671818
231 0.662911
234 0.654063
237 0.645415
240 0.636826
243 0.628448
247 0.617452
250 0.609344
253 0.601466
257 0.591156
260 0.583567
264 0.573761
267 0.566626
271 0.557302
274 0.550453
278 0.541603
282 0.53301
285 0.526772
289 0.518614
293 0.510696
297 0.503007
301 0.495543
305 0.48829
309 0.48124
313 0.474383
317 0.46772
321 0.461238
326 0.453357
330 0.447258
334 0.44132
339 0.434139
343 0.428538
348 0.421719
353 0.41515
357 0.410023
362 0.403771
367 0.397741
372 0.391851
377 0.386161
382 0.380603
387 0.375227
392 0.369974
397 0.36489
403 0.358955
408 0.354139
413 0.349471
419 0.344015
424 0.339585
430 0.334421
436 0.329408
442 0.324543
448 0.319815
454 0.315217
460 0.310746
466 0.306397
472 0.302164
478 0.298045
485 0.293376
491 0.289478
498 0.285049
504 0.281362
511 0.277179
518 0.273102
525 0.269148
532 0.265291
539 0.261545
546 0.257891
553 0.254339
560 0.250871
568 0.247016
576 0.243271
583 0.240085
591 0.236531
599 0.233073
607 0.22971
615 0.226436
623 0.223246
631 0.220137
640 0.216734
648 0.213789
657 0.21056
666 0.207419
675 0.204365
684 0.201388
693 0.19849
702 0.195666
711 0.192913
721 0.189933
730 0.187322
740 0.184497
750 0.181743
760 0.179066
770 0.176455
780 0.17391
791 0.171185
801 0.168771
812 0.166182
823 0.163665
834 0.161209
845 0.158817
856 0.156485
867 0.15421
879 0.151794
891 0.149442
902 0.147339
915 0.144918
927 0.142741
939 0.14062
952 0.13838
964 0.136367
977 0.134239
990 0.132165
1003 0.130145
1017 0.128023
1030 0.126104
1044 0.124094
1058 0.122134
1072 0.120225
1086 0.118361
1101 0.116417
1115 0.114645
1130 0.112795
1145 0.110994
1160 0.109237
1176 0.107412
1192 0.105633
1207 0.104008
1223 0.102317
1240 0.100567
1256 0.098964
1273 0.0973021
1290 0.0956839
1307 0.0941052
1325 0.0924788
1342 0.0909815
1360 0.0894346
1378 0.0879277
1396 0.0864597
1415 0.0849496
1434 0.0834791
1453 0.0820474
1472 0.0806496
1492 0.0792168
1512 0.0778211
1532 0.0764622
1552 0.0751374
1573 0.0737809
1594 0.0724605
1615 0.0711746
1637 0.069862
1659 0.0685836
1681 0.0673371
1703 0.0661231
1726 0.0648879
1749 0.063684
1772 0.0625135
1795 0.0613736
1819 0.0602117
1844 0.0590353
1868 0.0579354
1893 0.0568192
1918 0.0557327
1944 0.0546331
1970 0.0535634
1996 0.0525209
2022 0.0515054
2049 0.0504796
2077 0.049445
2104 0.0484735
2132 0.0474919
2161 0.0465026
2190 0.0455401
2219 0.0446047
2248 0.0436939
2278 0.0427764
2308 0.0418844
2339 0.0409885
2370 0.0401164
2402 0.0392411
2434 0.0383906
2466 0.0375642
2499 0.0367346
2532 0.0359277
2566 0.0351204
2600 0.0343345
2635 0.0335497
2670 0.0327865
2706 0.0320231
2742 0.0312829
2778 0.0305636
2815 0.0298453
2852 0.0291473
2890 0.0284506
2929 0.0277579
2968 0.0270839
3007 0.0264299
3047 0.0257789
3088 0.0251318
3129 0.0245037
3171 0.0238795
3213 0.0232744
3256 0.0226736
3299 0.022091
3343 0.0215124
3388 0.0209388
3433 0.020384
3478 0.0198464
3525 0.0193025
3572 0.018776
3619 0.0182652
3667 0.0177599
3716 0.0172611
3766 0.016769
3816 0.0162932
3867 0.0158222
3918 0.0153667
3970 0.0149173
4023 0.0144742
4077 0.0140387
4131 0.0136182
4186 0.0132043
4242 0.0127969
4298 0.0124036
4355 0.0120173
4413 0.0116388
4472 0.0112667
4532 0.0109011
4592 0.0105492
4653 0.0102044
4715 0.00986663
4778 0.00953631
4841 0.00921867
4906 0.00890175
4971 0.00859755
5037 0.00830014
5104 0.00800895
5172 0.00772493
5241 0.00744805
5311 0.00717918
5382 0.0069162
5453 0.00666464
5526 0.00641589
5599 0.00617717
5674 0.00594152
5749 0.0057159
5826 0.00549403
5904 0.00527842
5982 0.00507239
6062 0.00486941
6142 0.00467468
6224 0.00448428
6307 0.0043002
6391 0.00412213
6476 0.00395074
6562 0.00378494
6650 0.00362316
6738 0.00346851
6828 0.00331786
6919 0.00317281
7011 0.00303332
7104 0.00289871
7199 0.0027681
7295 0.00264202
7392 0.00252103
7490 0.00240469
7590 0.00229211
7691 0.00218423
7793 0.00208091
7897 0.00198127
8002 0.00188555
8109 0.00179288
8217 0.00170493
8326 0.00162066
8437 0.00153926
8549 0.00146212
8663 0.00138736
8778 0.00131598
8895 0.00124819
9014 0.00118275
9134 0.00112067
9255 0.00106175
9378 0.00100535
9503 0.000951023
9630 0.000899439
9758 0.000850293
9888 0.000803646
10019 0.000759461
10153 0.000716633
10288 0.000676438
10425 0.000638277
10564 0.000601903
10704 0.000567919
10847 0.000535026
10991 0.000504076
11137 0.000474844
11286 0.000446683
11436 0.000420216
11588 0.000395208
11742 0.000371447
11899 0.000349017
12057 0.000327874
12218 0.000307633
12380 0.000288892
12545 0.000270943
12712 0.000253973
12881 0.000238121
13053 0.000223137
13226 0.000208919
13402 0.000195534
13581 0.000183013
13762 0.000171466
13945 0.000160299
14130 0.00015007
14319 0.000140172
14509 0.00013097
14702 0.000122428
14898 0.000114233
15096 0.00010652
15297 9.9364e-05
15501 9.28697e-05
15707 8.6576e-05
15916 8.07732e-05
16128 7.53344e-05
16343 7.00674e-05
16560 6.51461e-05
16781 6.05132e-05
17004 5.63009e-05
17231 5.23777e-05
17460 4.85704e-05
17692 4.51172e-05
17928 4.19127e-05
18167 3.88556e-05
18408 3.60834e-05
18653 3.34321e-05
18902 3.10888e-05
19153 2.87658e-05
19408 2.66243e-05
19667 2.46463e-05
19928 2.27758e-05
20194 2.10716e-05
20462 1.9491e-05
20735 1.79523e-05
21011 1.65896e-05
21291 1.52773e-05
21574 1.40606e-05
21861 1.29395e-05
22152 1.19303e-05
22447 1.09734e-05
22746 1.00898e-05
23049 9.28942e-06
23355 8.54906e-06
23666 7.85759e-06
23981 7.22689e-06
24300 6.64298e-06
24626 6.0947e-06
24952 5.58762e-06
25284 5.11337e-06
25620 4.70268e-06
25961 4.3332e-06
26307 3.95045e-06
26657 3.62218e-06
27013 3.31346e-06
27372 3.03547e-06
27737 2.76238e-06
28106 2.52072e-06
28479 2.32166e-06
28860 2.10444e-06
29243 1.93122e-06
29633 1.75381e-06
30026 1.61342e-06
30427 1.46605e-06
30831 1.32846e-06
31241 1.2202e-06
31661 1.11124e-06
32079 1.00088e-06
32510 9.10782e-07
32951 8.36746e-07
33379 7.66901e-07
33825 7.01945e-07
34281 6.25813e-07
34731 5.6854e-07
35191 5.09172e-07
35663 4.67963e-07
36135 4.27453e-07
36617 3.80657e-07
37114 3.52719e-07
37604 3.13605e-07
38097 2.81476e-07
38606 2.55634e-07
39122 2.28394e-07
39647 2.01853e-07
40231 1.87884e-07
40761 1.68327e-07
41246 1.50866e-07
41793 1.38294e-07
42371 1.25721e-07
42923 1.14546e-07
43485 1.04768e-07
44081 9.21957e-08
44652 8.17189e-08
45507 7.4036e-08
45876 6.91468e-08
46560 6.14638e-08
47201 5.867e-08
47909 5.51777e-08
48412 5.02886e-08
49175 4.19072e-08
49694 3.91133e-08
50300 3.21288e-08
51649 2.51443e-08
52405 2.37474e-08
53156 2.23505e-08
53726 2.1652e-08
54505 1.88582e-08
55251 1.60644e-08
55955 1.5366e-08
57713 1.32706e-08
58239 1.11752e-08
59767 7.68298e-09
62712 6.98453e-09
63205 6.28607e-09
63981 4.88917e-09
67219 3.49226e-09
68457 2.79381e-09
69533 2.09536e-09
79790 1.3969e-09
104070 6.98452e-10


==> comp-bistack-r23-obdp-6db.txt <==
121 1
122 0.993732
124 0.971615
125 0.956565
127 0.921642
129 0.883513
130 0.86407
132 0.825455
134 0.788046
136 0.752383
138 0.718678
139 0.702585
141 0.671855
143 0.643011
145 0.615933
147 0.590499
149 0.566579
151 0.544059
153 0.522827
155 0.502781
157 0.483826
159 0.465879
161 0.448864
164 0.424902
166 0.409922
168 0.395656
170 0.382052
172 0.369065
175 0.350689
177 0.339072
179 0.327942
182 0.312058
184 0.302017
187 0.287722
189 0.278617
192 0.265544
194 0.257249
197 0.24539
200 0.234067
202 0.22686
205 0.216535
208 0.206637
210 0.200329
213 0.191278
216 0.18258
219 0.174368
222 0.166462
225 0.159011
228 0.15184
231 0.145091
234 0.138596
237 0.132508
240 0.126668
243 0.121234
247 0.114435
250 0.10966
253 0.105247
257 0.099734
260 0.0958616
264 0.0910911
267 0.0877812
271 0.0836275
274 0.0806938
278 0.0770577
282 0.0736795
285 0.0713152
289 0.0683273
293 0.0655345
297 0.0629215
301 0.0604726
305 0.0581725
309 0.05601
313 0.053974
317 0.0520539
322 0.0497966
326 0.0481069
330 0.0465077
335 0.0446305
339 0.04321
344 0.0415295
348 0.0402624
353 0.0387679
357 0.0376315
362 0.0362811
367 0.0350127
372 0.0338077
377 0.0326733
382 0.0315925
387 0.0305721
392 0.0295996
397 0.0286798
403 0.0276317
408 0.0268025
414 0.02586
419 0.0251158
425 0.0242643
430 0.023588
436 0.0228168
442 0.022084
448 0.0213885
454 0.0207268
460 0.0200968
466 0.0194968
472 0.018924
478 0.0183774
485 0.0177709
491 0.0172755
498 0.0167238
504 0.0162729
511 0.015771
518 0.0152924
525 0.014837
532 0.0144018
539 0.013987
546 0.01359
553 0.0132107
561 0.0127968
568 0.0124507
576 0.0120726
583 0.0117569
591 0.0114109
599 0.0110806
607 0.0107647
615 0.0104629
623 0.0101738
632 0.00986331
640 0.00959936
649 0.00931547
657 0.00907364
666 0.00881286
675 0.00856382
684 0.00832519
693 0.00809666
702 0.00787797
712 0.00764525
721 0.00744485
731 0.00723107
740 0.00704653
750 0.00684997
760 0.00666149
770 0.00648092
781 0.00629076
791 0.00612517
802 0.00595029
812 0.0057979
823 0.00563715
834 0.00548289
845 0.00533517
856 0.00519316
868 0.00504484
879 0.00491429
891 0.00477754
903 0.0046465
915 0.00452085
927 0.00440002
940 0.00427454
952 0.00416342
965 0.00404775
978 0.00393677
991 0.00383028
1004 0.00372793
1017 0.00362982
1031 0.00352811
1045 0.00343067
1058 0.00334364
1073 0.0032473
1087 0.00316096
1101 0.00307777
1116 0.00299224
1131 0.00290991
1146 0.00283106
1161 0.00275549
1177 0.00267796
1192 0.00260813
1208 0.00253632
1224 0.00246746
1241 0.00239728
1257 0.0023339
1274 0.00226918
1291 0.00220691
1308 0.002147
1325 0.00208937
1343 0.0020307
1361 0.00197452
1379 0.00192034
1397 0.0018684
1416 0.00181569
1435 0.00176494
1454 0.0017163
1473 0.00166948
1493 0.00162214
1513 0.00157649
1533 0.00153279
1554 0.00148861
1574 0.00144824
1595 0.00140742
1616 0.00136809
1638 0.00132858
1660 0.00129061
1682 0.00125413
1704 0.00121898
1727 0.00118381
1750 0.00115003
1773 0.00111744
1797 0.00108479
1821 0.0010534
1845 0.00102342
1870 0.0009933
1895 0.000964395
1920 0.000936481
1945 0.000909745
1971 0.000882909
1998 0.000856254
2024 0.000831517
2051 0.000806733
2078 0.000783018
2106 0.00075943
2134 0.000736738
2163 0.000714237
2191 0.000693319
2221 0.000671808
2250 0.00065174
2280 0.000631849
2310 0.000612734
2341 0.000593865
2372 0.000575717
2404 0.000557741
2436 0.000540402
2468 0.000523852
2501 0.000507413
2535 0.000491161
2568 0.000476048
2603 0.000460641
2637 0.000446198
2672 0.000432041
2708 0.000417997
2744 0.000404518
2781 0.000391272
2818 0.000378527
2855 0.00036635
2893 0.000354296
2932 0.000342416
2971 0.000331048
3010 0.000320181
3050 0.000309534
3091 0.000299007
3132 0.000288984
3174 0.00027913
3216 0.000269628
3259 0.00026027
3302 0.000251353
3346 0.00024264
3391 0.000234055
3436 0.000225889
3482 0.00021788
3528 0.000210251
3575 0.000202766
3623 0.000195485
3671 0.000188513
3720 0.000181663
3769 0.000175131
3820 0.000168642
3871 0.000162428
3922 0.000156496
3974 0.000150721
4027 0.000145089
4081 0.000139623
4135 0.000134367
4190 0.000129281
4246 0.000124274
4303 0.000119471
4360 0.000114909
4418 0.000110456
4477 0.000106107
4536 0.000101952
4597 9.78458e-05
4658 9.39632e-05
4720 9.01863e-05
4783 8.65593e-05
4847 8.30453e-05
4911 7.96945e-05
4977 7.63967e-05
5043 7.32692e-05
5110 7.02476e-05
5178 6.73434e-05
5247 6.45373e-05
5317 6.18083e-05
5388 5.91588e-05
5459 5.66923e-05
5532 5.42472e-05
5606 5.18948e-05
5680 4.97076e-05
5756 4.75584e-05
5833 4.54915e-05
5910 4.35128e-05
5989 4.15905e-05
6069 3.97438e-05
6150 3.79828e-05
6232 3.62707e-05
6314 3.46663e-05
6399 3.30649e-05
6484 3.15785e-05
6570 3.01105e-05
6658 2.87288e-05
6746 2.74142e-05
6836 2.61521e-05
6927 2.49435e-05
7019 2.37966e-05
7113 2.26947e-05
7208 2.16284e-05
7304 2.06008e-05
7401 1.9641e-05
7499 1.87195e-05
7599 1.78272e-05
7700 1.69635e-05
7803 1.61447e-05
7907 1.53637e-05
8012 1.4636e-05
8119 1.39172e-05
8227 1.32301e-05
8336 1.25974e-05
8447 1.19731e-05
8560 1.13813e-05
8674 1.08141e-05
8789 1.02926e-05
8906 9.77645e-06
9025 9.28768e-06
9145 8.82235e-06
9267 8.39535e-06
9390 7.97447e-06
9515 7.58127e-06
9642 7.18489e-06
9770 6.81565e-06
9901 6.4753e-06
10032 6.14014e-06
10166 5.83467e-06
10301 5.53585e-06
10439 5.26165e-06
10578 4.99624e-06
10718 4.74321e-06
10861 4.49949e-06
11006 4.27627e-06
11152 4.05958e-06
11301 3.85074e-06
11451 3.65361e-06
11604 3.46593e-06
11758 3.29262e-06
11915 3.11253e-06
12073 2.95866e-06
12234 2.79801e-06
12397 2.65545e-06
12562 2.52061e-06
12729 2.38698e-06
12899 2.25786e-06
13071 2.14473e-06
13245 2.03691e-06
13421 1.93029e-06
13600 1.83579e-06
13781 1.74128e-06
13965 1.64119e-06
14150 1.54855e-06
14339 1.46615e-06
14530 1.38536e-06
14723 1.30976e-06
14919 1.24187e-06
15118 1.17705e-06
15319 1.11396e-06
15523 1.05552e-06
15730 9.99754e-07
15942 9.46245e-07
16152 9.01389e-07
16367 8.55867e-07
16585 8.07549e-07
16806 7.59898e-07
17029 7.17038e-07
17256 6.73513e-07
17486 6.32117e-07
17718 5.98308e-07
17954 5.67161e-07
18194 5.35216e-07
18436 5.03803e-07
18681 4.73988e-07
18930 4.48032e-07
19182 4.21411e-07
19438 4.00381e-07
19696 3.77886e-07
19959 3.56988e-07
20227 3.35825e-07
20494 3.18388e-07
20766 2.99886e-07
21043 2.83248e-07
21325 2.65412e-07
21609 2.49572e-07
21902 2.36528e-07
22186 2.22419e-07
22487 2.06313e-07
22782 1.94467e-07
23084 1.81689e-07
23392 1.71306e-07
23705 1.62388e-07
24022 1.51075e-07
24344 1.44952e-07
24675 1.36699e-07
24991 1.28047e-07
25330 1.18597e-07
25668 1.12341e-07
26014 1.05819e-07
26349 9.92965e-08
26700 9.22419e-08
27062 8.83819e-08
27421 8.17266e-08
27811 7.52045e-08
28150 6.93478e-08
28527 6.36243e-08
28946 6.0696e-08
29303 5.76346e-08
29719 5.39076e-08
30086 5.11124e-08
30504 4.85834e-08
30881 4.48565e-08
31325 4.36585e-08
31716 4.05971e-08
32133 3.74026e-08
32559 3.46074e-08
33027 3.15459e-08
33439 3.00818e-08
33884 2.84845e-08
34380 2.63548e-08
34822 2.46245e-08
35269 2.30272e-08
35737 2.12968e-08
36251 1.95665e-08
36739 1.79692e-08
37231 1.65051e-08
37807 1.54402e-08
38173 1.49078e-08
38714 1.45085e-08
39218 1.35767e-08
39754 1.23788e-08
40283 1.18464e-08
40776 1.11808e-08
41319 1.03822e-08
41979 9.84979e-09
42625 9.05116e-09
42991 8.51874e-09
43613 7.7201e-09
44138 7.18768e-09
44884 6.38905e-09
45549 5.85663e-09
46009 5.45731e-09
46619 5.058e-09
47210 4.39247e-09
47843 4.12626e-09
48869 3.86005e-09
49102 3.59384e-09
50178 3.19453e-09
50433 2.92832e-09
51296 2.529e-09
52008 2.39589e-09
52569 2.12968e-09
53651 1.86347e-09
54350 1.73037e-09
57110 1.59726e-09
59524 1.33105e-09
61616 1.19795e-09
62328 1.06484e-09
64772 9.31737e-10
66067 7.98632e-10
69369 6.65526e-10
76118 5.32421e-10
79396 2.66211e-10
104278 1.33105e-10


==> comp-bistack-r23-obdp-7db.txt <==
121 1
122 0.91396
123 0.837027
124 0.756542
125 0.683688
127 0.558706
128 0.506974
129 0.461442
130 0.421465
132 0.355204
133 0.327749
134 0.303349
136 0.262104
137 0.244586
138 0.228744
140 0.201339
141 0.189441
143 0.168515
144 0.159274
145 0.150779
147 0.135597
148 0.128791
150 0.116581
151 0.111095
153 0.101116
154 0.0965642
156 0.088295
157 0.0845361
159 0.0776037
161 0.0714047
162 0.068529
164 0.0632442
166 0.058472
167 0.0562724
169 0.0521479
170 0.0502108
172 0.0466225
174 0.0433387
176 0.0403274
177 0.0389289
179 0.0362713
181 0.0338196
183 0.0315518
185 0.0294519
186 0.028447
188 0.0265681
190 0.0248197
192 0.0231898
194 0.0216681
196 0.0202454
198 0.0189143
200 0.0176675
202 0.0164983
204 0.0154009
206 0.0143701
208 0.0134015
210 0.0124905
212 0.0116342
214 0.0108292
216 0.0100724
218 0.00936112
221 0.00838277
223 0.0077764
225 0.00720957
227 0.00667943
229 0.00618378
232 0.00549683
234 0.00508508
236 0.00470566
239 0.00420376
241 0.00390302
244 0.00350112
246 0.00326939
248 0.0030601
251 0.00278515
253 0.00261989
256 0.00239594
258 0.00226353
261 0.00208612
264 0.00192498
266 0.00182873
269 0.00169808
272 0.00157866
274 0.00150625
277 0.00140676
280 0.00131496
283 0.00123282
285 0.00118157
288 0.00110978
291 0.00104478
294 0.000984312
297 0.000929224
300 0.000877968
303 0.000830967
306 0.000786888
309 0.000746357
312 0.000708468
315 0.000673467
318 0.000640575
321 0.000610124
325 0.000572386
328 0.000546
331 0.000521525
334 0.000498282
338 0.000469666
341 0.000449701
344 0.000430674
348 0.000407288
351 0.000390892
355 0.000370287
358 0.000355776
362 0.000337641
365 0.000324909
369 0.000308884
373 0.000293836
376 0.000283272
380 0.000269977
384 0.000257543
388 0.000245864
392 0.000234903
396 0.000224553
399 0.000217205
403 0.000207882
407 0.000199167
412 0.000188914
416 0.000181243
420 0.000174014
424 0.000167143
428 0.000160608
432 0.000154433
437 0.000147177
441 0.000141695
445 0.00013654
450 0.000130412
454 0.000125739
459 0.00012025
463 0.000116067
468 0.000111129
473 0.000106518
477 0.000102982
482 9.87718e-05
487 9.48142e-05
492 9.10464e-05
497 8.74838e-05
502 8.41003e-05
507 8.08626e-05
512 7.78033e-05
517 7.49107e-05
522 7.21841e-05
527 6.95679e-05
532 6.71113e-05
538 6.43037e-05
543 6.21099e-05
548 5.99614e-05
554 5.75473e-05
559 5.56386e-05
565 5.34403e-05
570 5.17045e-05
576 4.96971e-05
582 4.77984e-05
588 4.59924e-05
593 4.45726e-05
599 4.29564e-05
605 4.14003e-05
611 3.99082e-05
617 3.84958e-05
623 3.71497e-05
630 3.56726e-05
636 3.4467e-05
642 3.3323e-05
649 3.20359e-05
655 3.0997e-05
662 2.98299e-05
668 2.89068e-05
675 2.78421e-05
681 2.69766e-05
688 2.60051e-05
695 2.50865e-05
702 2.41984e-05
709 2.33706e-05
716 2.25778e-05
723 2.18029e-05
730 2.10599e-05
738 2.02623e-05
745 1.9596e-05
752 1.89505e-05
760 1.82545e-05
767 1.76784e-05
775 1.7059e-05
783 1.64457e-05
790 1.59453e-05
798 1.53982e-05
806 1.48732e-05
814 1.4382e-05
822 1.39085e-05
831 1.33953e-05
839 1.29506e-05
847 1.25377e-05
856 1.20937e-05
864 1.17092e-05
873 1.13016e-05
881 1.09577e-05
890 1.0583e-05
899 1.02199e-05
908 9.87918e-06
917 9.55542e-06
926 9.24376e-06
935 8.9477e-06
944 8.66535e-06
954 8.3639e-06
963 8.10839e-06
973 7.83001e-06
983 7.56779e-06
992 7.3379e-06
1002 7.09071e-06
1012 6.84843e-06
1022 6.62402e-06
1032 6.42069e-06
1043 6.1978e-06
1053 6.00865e-06
1063 5.82309e-06
1074 5.63583e-06
1085 5.44489e-06
1095 5.2875e-06
1106 5.1148e-06
1117 4.95051e-06
1128 4.79085e-06
1140 4.62968e-06
1151 4.48345e-06
1162 4.34411e-06
1174 4.19845e-06
1186 4.05382e-06
1197 3.92687e-06
1209 3.79708e-06
1221 3.67618e-06
1233 3.55915e-06
1246 3.43702e-06
1258 3.32539e-06
1270 3.22037e-06
1283 3.10826e-06
1296 3.00692e-06
1309 2.90427e-06
1322 2.80879e-06
1335 2.7223e-06
1348 2.63713e-06
1361 2.55423e-06
1375 2.46868e-06
1389 2.39212e-06
1402 2.32179e-06
1416 2.2508e-06
1430 2.17839e-06
1445 2.10088e-06
1459 2.0366e-06
1474 1.96977e-06
1488 1.90417e-06
1503 1.83941e-06
1518 1.77958e-06
1533 1.72362e-06
1548 1.67286e-06
1564 1.61926e-06
1579 1.56434e-06
1595 1.50932e-06
1611 1.4578e-06
1627 1.41338e-06
1643 1.36611e-06
1659 1.32065e-06
1676 1.27735e-06
1692 1.23585e-06
1709 1.19653e-06
1726 1.16014e-06
1743 1.12573e-06
1760 1.0917e-06
1778 1.052e-06
1796 1.0157e-06
1813 9.83371e-07
1831 9.49341e-07
1850 9.16729e-07
1868 8.85251e-07
1887 8.55286e-07
1905 8.2948e-07
1924 7.99704e-07
1943 7.75788e-07
1963 7.4743e-07
1982 7.24649e-07
2002 7.01112e-07
2022 6.79276e-07
2042 6.57062e-07
2062 6.33241e-07
2083 6.1235e-07
2103 5.91932e-07
2124 5.71231e-07
2145 5.54594e-07
2167 5.36822e-07
2188 5.19902e-07
2210 5.01753e-07
2232 4.86061e-07
2254 4.69708e-07
2276 4.55056e-07
2299 4.38797e-07
2322 4.24807e-07
2345 4.11101e-07
2368 3.98434e-07
2392 3.84917e-07
2415 3.71777e-07
2439 3.59489e-07
2464 3.47484e-07
2488 3.37086e-07
2513 3.24041e-07
2538 3.14115e-07
2563 3.0107e-07
2588 2.91523e-07
2614 2.81503e-07
2640 2.71294e-07
2666 2.60802e-07
2693 2.50026e-07
2720 2.40478e-07
2747 2.33105e-07
2774 2.23936e-07
2801 2.15523e-07
2829 2.06637e-07
2857 2.00871e-07
2886 1.93593e-07
2914 1.86881e-07
2943 1.78846e-07
2972 1.73269e-07
3002 1.65802e-07
3032 1.60981e-07
3062 1.57105e-07
3092 1.52e-07
3124 1.45289e-07
3154 1.40657e-07
3185 1.35175e-07
3217 1.31961e-07
3249 1.27801e-07
3281 1.2298e-07
3314 1.1816e-07
3347 1.13717e-07
3380 1.09936e-07
3414 1.05871e-07
3449 1.0209e-07
3483 9.87814e-08
3516 9.52839e-08
3551 9.28261e-08
3586 8.89505e-08
3622 8.63983e-08
3660 8.28062e-08
3695 7.99704e-08
3731 7.704e-08
3770 7.42042e-08
3806 7.11793e-08
3843 6.73982e-08
3883 6.55077e-08
3921 6.24828e-08
3960 6.08758e-08
3998 5.86071e-08
4038 5.66221e-08
4079 5.41643e-08
4119 5.20847e-08
4160 5.00996e-08
4201 4.76419e-08
4246 4.58459e-08
4285 4.36718e-08
4328 4.14976e-08
4372 4.03633e-08
4414 3.9229e-08
4459 3.74329e-08
4507 3.62986e-08
4556 3.59205e-08
4592 3.45971e-08
4639 3.25175e-08
4686 3.10996e-08
4731 2.94926e-08
4777 2.85473e-08
4837 2.70349e-08
4886 2.62787e-08
4925 2.54279e-08
4974 2.45772e-08
5021 2.3821e-08
5069 2.25921e-08
5125 2.13633e-08
5176 2.01344e-08
5222 1.95672e-08
5276 1.91891e-08
5332 1.8622e-08
5378 1.77712e-08
5444 1.69204e-08
5488 1.65423e-08
5544 1.61642e-08
5600 1.53135e-08
5653 1.46518e-08
5722 1.38956e-08
5769 1.34229e-08
5822 1.29503e-08
5879 1.22886e-08
5973 1.17214e-08
6020 1.13433e-08
6057 1.07761e-08
6130 1.04926e-08
6190 1.01145e-08
6238 9.73635e-09
6307 9.35824e-09
6373 8.8856e-09
6433 8.2239e-09
6512 7.65674e-09
6558 7.46768e-09
6640 7.37316e-09
6702 7.27863e-09
6758 7.08957e-09
6821 6.71146e-09
6889 6.23882e-09
6964 5.86071e-09
7031 5.38808e-09
7096 5.19902e-09
7166 4.72638e-09
7248 4.53733e-09
7443 4.25374e-09
7455 4.06469e-09
7553 3.68658e-09
7629 3.49752e-09
7741 3.40299e-09
7852 3.30847e-09
7949 3.21394e-09
8014 3.02488e-09
8159 2.7413e-09
8273 2.55225e-09
8461 2.45772e-09
8475 2.36319e-09
8770 2.26866e-09
8945 2.17414e-09
9382 2.07961e-09
9601 1.98508e-09
9791 1.7015e-09
9876 1.60697e-09
10033 1.51244e-09
10475 1.32339e-09
10539 1.22886e-09
10961 1.0398e-09
11315 9.45276e-10
11651 8.50749e-10
12012 6.61693e-10
12333 5.67166e-10
12882 4.72638e-10
13775 3.78111e-10
14871 2.83583e-10
15731 1.89055e-10
18866 9.45276e-11


==> comp-bistack-r23-odp-4db.txt <==
121 1
122 0.999999
124 0.999994
125 0.999987
127 0.999964
128 0.999945
130 0.999891
131 0.999854
133 0.999758
135 0.999632
136 0.999556
138 0.999377
140 0.999162
142 0.998907
143 0.998767
145 0.998458
147 0.99811
149 0.997722
151 0.997293
152 0.997065
154 0.996579
156 0.996054
158 0.995492
160 0.994892
162 0.994258
164 0.993585
166 0.992879
168 0.992136
170 0.991358
173 0.990128
175 0.989272
177 0.988384
179 0.987464
181 0.986517
184 0.985042
186 0.984024
188 0.982977
191 0.981352
193 0.98024
195 0.979102
198 0.977356
200 0.97616
203 0.974317
205 0.973066
208 0.97115
210 0.969843
213 0.967839
216 0.96581
218 0.96443
221 0.962319
224 0.960181
227 0.957991
229 0.956519
232 0.954291
235 0.952016
238 0.949732
241 0.947392
244 0.945056
247 0.942672
250 0.940293
253 0.937865
256 0.935448
260 0.932184
263 0.92971
266 0.927248
269 0.924748
273 0.92142
276 0.918931
280 0.915589
283 0.913063
287 0.909715
290 0.907219
294 0.903871
297 0.901346
301 0.898002
305 0.894667
309 0.891338
312 0.888857
316 0.885536
320 0.882237
324 0.87894
328 0.875663
332 0.872395
337 0.868326
341 0.865096
345 0.861878
349 0.85868
354 0.854718
358 0.851561
362 0.84842
367 0.844505
371 0.841406
376 0.837565
381 0.833733
386 0.829946
390 0.826929
395 0.823181
400 0.819482
405 0.815792
410 0.812145
415 0.808519
420 0.804938
426 0.800665
431 0.797128
436 0.793634
442 0.78947
447 0.786027
453 0.781941
458 0.778576
464 0.774567
470 0.77059
476 0.766655
482 0.762758
488 0.758906
494 0.755083
500 0.7513
506 0.747548
512 0.743834
519 0.73955
525 0.735913
532 0.731721
538 0.728154
545 0.724041
552 0.719983
558 0.71653
565 0.712536
572 0.708597
580 0.704144
587 0.700283
594 0.696478
601 0.692698
609 0.688438
616 0.684754
624 0.680579
632 0.676454
640 0.672375
648 0.668344
656 0.66435
664 0.66041
672 0.65651
680 0.652648
689 0.648354
698 0.644121
706 0.640403
715 0.636258
724 0.632169
733 0.628131
742 0.624139
751 0.620186
760 0.616286
770 0.611998
780 0.607771
789 0.604004
799 0.599871
809 0.595784
819 0.591747
829 0.587761
839 0.583823
850 0.579548
860 0.575705
871 0.571531
882 0.567413
893 0.563339
904 0.559314
915 0.555342
927 0.551063
938 0.547193
950 0.543021
962 0.538896
974 0.534822
986 0.530804
998 0.526838
1010 0.522918
1023 0.518729
1036 0.514602
1048 0.510834
1061 0.5068
1075 0.502514
1088 0.498588
1101 0.494699
1115 0.490578
1129 0.486511
1143 0.482497
1157 0.478532
1172 0.474342
1186 0.47048
1201 0.466399
1216 0.462375
1231 0.458405
1246 0.454478
1262 0.450357
1277 0.446542
1293 0.44253
1309 0.438569
1326 0.434421
1342 0.430568
1359 0.426524
1376 0.422546
1393 0.418614
1410 0.414742
1427 0.410923
1445 0.406933
1463 0.402999
1481 0.399115
1500 0.395079
1518 0.391312
1537 0.387382
1556 0.383509
1576 0.379489
1595 0.375724
1615 0.37182
1635 0.367971
1655 0.364181
1676 0.360257
1697 0.356388
1718 0.352573
1739 0.348816
1761 0.344936
1783 0.34112
1805 0.337356
1827 0.333646
1850 0.329821
1873 0.32605
1896 0.322349
1920 0.318545
1944 0.314793
1968 0.311099
1992 0.307459
2017 0.303723
2042 0.300048
2067 0.296434
2093 0.29273
2119 0.289083
2145 0.285485
2172 0.281821
2199 0.278212
2226 0.274658
2254 0.271031
2282 0.267459
2310 0.263941
2339 0.260362
2368 0.256843
2397 0.253377
2427 0.249867
2457 0.246401
2488 0.242882
2519 0.239423
2550 0.236023
2582 0.232571
2614 0.229176
2646 0.225842
2679 0.222456
2712 0.219134
2746 0.215772
2780 0.212466
2815 0.209121
2850 0.20584
2885 0.202617
2921 0.199362
2957 0.196168
2994 0.192947
3031 0.189785
3069 0.18659
3107 0.183462
3145 0.180391
3184 0.177301
3224 0.174194
3264 0.171142
3305 0.168073
3346 0.165069
3387 0.162121
3429 0.159163
3472 0.15619
3515 0.153284
3559 0.150373
3603 0.147515
3648 0.144654
3693 0.141851
3739 0.139045
3785 0.136299
3832 0.13355
3880 0.130805
3928 0.128122
3977 0.125437
4026 0.12282
4076 0.12021
4127 0.117605
4178 0.115055
4230 0.112521
4282 0.110042
4336 0.107529
4389 0.105115
4444 0.102678
4499 0.100296
4555 0.0979231
4612 0.0955733
4669 0.093285
4727 0.0910138
4785 0.0887981
4845 0.0865672
4905 0.0843964
4966 0.0822465
5028 0.080114
5090 0.0780429
5153 0.075998
5217 0.0739741
5282 0.0719706
5348 0.0699951
5414 0.068077
5481 0.0661855
5549 0.064318
5618 0.0624792
5688 0.0606709
5759 0.0588938
5830 0.057167
5903 0.0554446
5976 0.0537755
6050 0.0521377
6125 0.050529
6201 0.0489493
6278 0.0474005
6356 0.045882
6435 0.0443945
6515 0.042938
6596 0.0415145
6678 0.0401242
6761 0.0387601
6845 0.0374311
6930 0.0361313
7016 0.0348657
7103 0.0336303
7191 0.0324259
7281 0.0312414
7371 0.0300989
7463 0.0289751
7555 0.0278945
7649 0.0268337
7744 0.0258046
7840 0.0248053
7938 0.0238242
8036 0.0228831
8136 0.0219658
8237 0.0210746
8339 0.0202122
8443 0.019372
8548 0.0185583
8654 0.0177753
8761 0.017017
8870 0.0162788
8980 0.0155698
9092 0.0148786
9205 0.014213
9319 0.0135736
9435 0.0129529
9552 0.0123564
9671 0.0117767
9791 0.0112227
9912 0.0106934
10035 0.0101789
10160 0.00968375
10286 0.00920857
10414 0.00875154
10543 0.00831552
10674 0.00789457
10807 0.00749019
10941 0.00710509
11077 0.00673329
11214 0.00638037
11354 0.00604053
11495 0.0057149
11637 0.00540844
11782 0.00510976
11928 0.00482902
12076 0.00456003
12226 0.00430285
12378 0.00405593
12532 0.00382016
12687 0.00359895
12845 0.00338737
13004 0.0031883
13166 0.00299738
13329 0.00281793
13495 0.0026472
13662 0.00248512
13832 0.0023301
14004 0.00218293
14178 0.0020443
14354 0.00191568
14532 0.0017925
14713 0.00167556
14895 0.0015658
15080 0.00146204
15268 0.00136435
15457 0.00127222
15649 0.00118618
15843 0.00110479
16040 0.00102728
16239 0.000956172
16441 0.000888291
16645 0.000825245
16852 0.000765729
17061 0.000710238
17273 0.000658681
17487 0.000610242
17705 0.000564468
17924 0.000521946
18147 0.000482411
18372 0.000445418
18601 0.00041154
18832 0.000379379
19065 0.000349234
19302 0.000321194
19542 0.000295903
19785 0.000271724
20030 0.000249784
20279 0.00022961
20531 0.000210658
20786 0.000192938
21044 0.00017659
21305 0.000161505
21570 0.000147871
21838 0.000134785
22109 0.000123349
22383 0.000112312
22661 0.000102199
22943 9.30997e-05
23228 8.44962e-05
23516 7.65776e-05
23808 6.94634e-05
24104 6.29699e-05
24403 5.73683e-05
24706 5.18891e-05
25013 4.6952e-05
25323 4.23268e-05
25639 3.82698e-05
25956 3.45277e-05
26279 3.11207e-05
26605 2.80371e-05
26935 2.52975e-05
27270 2.26366e-05
27608 2.04625e-05
27951 1.83407e-05
28298 1.65716e-05
28650 1.47326e-05
29005 1.31646e-05
29369 1.18648e-05
29730 1.05737e-05
30099 9.51281e-06
30473 8.46069e-06
30852 7.51932e-06
31235 6.71784e-06
31625 6.07666e-06
32015 5.44422e-06
32413 4.87881e-06
32816 4.38627e-06
33224 3.86458e-06
33637 3.43324e-06
34053 3.09516e-06
34477 2.72211e-06
34908 2.36363e-06
35356 2.10133e-06
35779 1.83028e-06
36222 1.6321e-06
36688 1.42809e-06
37128 1.27071e-06
37596 1.11041e-06
38057 9.73431e-07
38526 8.45195e-07
39011 7.81077e-07
39504 6.96557e-07
40028 6.2661e-07
40481 5.50834e-07
41028 4.83801e-07
41498 4.25512e-07
42049 3.67223e-07
42540 3.14762e-07
43086 2.79789e-07
43643 2.53558e-07
44138 2.18585e-07
44777 2.06927e-07
45230 1.8944e-07
45847 1.66124e-07
46398 1.42809e-07
46952 1.31151e-07
47588 1.13664e-07
48145 9.90918e-08
48724 8.74339e-08
49350 6.99472e-08
50058 6.12038e-08
50630 5.24604e-08
51175 4.3717e-08
51869 3.20591e-08
53234 2.91447e-08
53845 2.04012e-08
56006 1.74868e-08
57842 8.74339e-09
58215 5.82893e-09
66311 2.91446e-09


==> comp-bistack-r23-odp-5db.txt <==
121 1
122 0.999892
124 0.99925
125 0.998661
127 0.996904
128 0.995734
130 0.992844
132 0.989278
133 0.987264
135 0.982825
137 0.977903
138 0.975292
140 0.969776
142 0.963933
144 0.957813
145 0.954654
147 0.948206
149 0.941581
151 0.934808
153 0.927916
155 0.920931
157 0.913868
159 0.906747
161 0.899584
163 0.892385
165 0.885169
167 0.877941
169 0.870709
171 0.863478
173 0.85626
176 0.845498
178 0.838326
180 0.831183
182 0.824069
185 0.813421
187 0.806389
189 0.799396
192 0.789027
194 0.782137
197 0.77184
199 0.76506
202 0.755027
204 0.748365
207 0.738414
209 0.731871
212 0.7222
215 0.71254
217 0.706193
220 0.696828
223 0.687474
226 0.678344
229 0.669233
231 0.663263
234 0.654469
237 0.6457
240 0.637166
243 0.628673
246 0.620425
249 0.612224
253 0.601589
256 0.59385
259 0.586174
262 0.578752
266 0.569038
269 0.561896
272 0.554987
276 0.545958
279 0.539328
283 0.530759
286 0.524533
290 0.51639
294 0.508486
297 0.502677
301 0.495165
305 0.487867
309 0.480776
313 0.473884
317 0.467183
321 0.460665
325 0.454323
329 0.448151
333 0.442142
337 0.436288
341 0.430586
346 0.423679
350 0.418295
354 0.413045
359 0.406654
363 0.401689
368 0.395663
372 0.390956
377 0.385215
382 0.379659
387 0.374243
392 0.368994
397 0.363874
402 0.358906
407 0.354054
412 0.349343
417 0.34474
422 0.340266
428 0.335037
433 0.330798
438 0.326672
444 0.321843
449 0.31792
455 0.313339
461 0.308884
467 0.30455
473 0.300329
479 0.296225
485 0.292224
491 0.288326
497 0.284526
503 0.280821
509 0.277209
516 0.273111
522 0.269684
529 0.265782
536 0.261994
542 0.258823
549 0.255213
556 0.251703
563 0.248276
570 0.244941
577 0.241687
585 0.238066
592 0.234981
599 0.231967
607 0.228608
615 0.22534
622 0.222553
630 0.219443
638 0.216411
646 0.213455
654 0.210571
663 0.207409
671 0.204673
679 0.202002
688 0.199071
697 0.196214
705 0.193738
714 0.191019
723 0.188364
732 0.185777
742 0.182975
751 0.180514
760 0.178115
770 0.175514
780 0.172981
790 0.170508
800 0.168097
810 0.165747
820 0.163453
830 0.161214
841 0.158809
851 0.156676
862 0.154388
873 0.152156
884 0.149978
895 0.147856
906 0.145781
918 0.143572
929 0.141597
941 0.139493
953 0.137444
965 0.135446
977 0.133495
989 0.131591
1002 0.129575
1014 0.12776
1027 0.125842
1040 0.123968
1053 0.122141
1066 0.120357
1080 0.118484
1093 0.116786
1107 0.114999
1121 0.113258
1135 0.111558
1149 0.109898
1164 0.108164
1178 0.106584
1193 0.104929
1208 0.103316
1224 0.101637
1239 0.100101
1255 0.0985046
1270 0.097043
1286 0.0955209
1303 0.0939432
1319 0.092494
1336 0.0909926
1352 0.0896133
1369 0.0881841
1387 0.0867056
1404 0.0853443
1422 0.0839349
1440 0.0825611
1458 0.0812215
1476 0.0799139
1495 0.0785674
1514 0.077253
1533 0.0759717
1552 0.0747218
1571 0.0734995
1591 0.0722453
1611 0.0710221
1632 0.06977
1652 0.0686064
1673 0.067414
1694 0.0662521
1715 0.0651188
1737 0.0639606
1759 0.0628316
1781 0.06173
1803 0.060655
1826 0.0595594
1849 0.0584892
1872 0.0574454
1896 0.0563842
1920 0.0553504
1944 0.054343
1968 0.0533592
1993 0.0523594
2018 0.0513855
2044 0.0503985
2069 0.0494732
2096 0.0485002
2122 0.047585
2149 0.046661
2176 0.045759
2203 0.0448813
2231 0.0439943
2259 0.0431294
2287 0.0422858
2316 0.0414364
2345 0.0406085
2375 0.0397739
2405 0.0389608
2435 0.0381696
2466 0.0373734
2497 0.0365978
2528 0.0358429
2560 0.0350829
2592 0.0343434
2625 0.0336019
2658 0.03288
2691 0.0321788
2725 0.0314745
2759 0.0307897
2794 0.0301026
2829 0.0294352
2865 0.0287666
2901 0.0281172
2938 0.027468
2975 0.0268372
3012 0.0262238
3050 0.0256103
3088 0.0250153
3127 0.0244208
3167 0.0238297
3206 0.0232682
3247 0.0226946
3288 0.0221378
3329 0.0215975
3371 0.0210596
3413 0.0205376
3456 0.0200186
3500 0.0195035
3544 0.0190033
3589 0.0185081
3634 0.0180271
3680 0.0175503
3726 0.0170873
3773 0.0166306
3820 0.016187
3868 0.0157473
3917 0.0153129
3966 0.0148919
4016 0.0144755
4067 0.0140651
4118 0.0136664
4170 0.0132731
4222 0.0128933
4276 0.0125122
4329 0.0121496
4384 0.011785
4439 0.0114334
4495 0.0110869
4552 0.0107469
4609 0.0104183
4667 0.0100955
4726 0.00977757
4785 0.00947078
4845 0.00917039
4906 0.00887428
4968 0.00858473
5031 0.00830149
5094 0.00802843
5158 0.00776037
5223 0.00749815
5289 0.00724209
5355 0.00699527
5423 0.00675039
5491 0.00651515
5560 0.00628551
5630 0.00606129
5701 0.00584292
5773 0.00563019
5845 0.00542582
5919 0.00522401
5994 0.00502797
6069 0.00484012
6145 0.00465687
6223 0.00447642
6301 0.004304
6380 0.00413654
6461 0.00397192
6542 0.00381501
6624 0.00366274
6708 0.00351387
6792 0.0033713
6878 0.00323197
6964 0.00309834
7052 0.00296793
7141 0.00284149
7231 0.00271966
7322 0.00260235
7414 0.00248943
7507 0.00238142
7602 0.00227531
7697 0.00217471
7794 0.00207645
7892 0.00198218
7992 0.00189096
8092 0.00180457
8194 0.00172104
8297 0.00164065
8402 0.00156233
8508 0.00148776
8615 0.00141652
8723 0.00134842
8833 0.00128278
8944 0.00121996
9057 0.00115938
9171 0.00110198
9286 0.00104677
9403 0.000993824
9521 0.000943393
9641 0.00089494
9763 0.000847973
9885 0.000803962
10010 0.000761676
10136 0.000721508
10263 0.000683176
10393 0.000646224
10524 0.000611424
10656 0.000578293
10790 0.000546772
10926 0.00051666
11063 0.000487904
11203 0.000460558
11344 0.000434817
11487 0.000410219
11631 0.000387046
11778 0.000364935
11926 0.000344204
12076 0.000324354
12228 0.000305681
12382 0.000287819
12538 0.000271043
12696 0.000254954
12855 0.000240087
13017 0.000225593
13181 0.000212064
13347 0.000199352
13515 0.00018731
13685 0.000175836
13857 0.000165089
14032 0.000154926
14208 0.000145467
14387 0.000136279
14568 0.00012789
14752 0.000119735
14937 0.000112379
15125 0.000105178
15316 9.84597e-05
15509 9.21727e-05
15704 8.63343e-05
15902 8.0695e-05
16102 7.55221e-05
16304 7.0673e-05
16510 6.60136e-05
16717 6.16938e-05
16928 5.75993e-05
17141 5.38417e-05
17357 5.02743e-05
17575 4.69577e-05
17796 4.38272e-05
18020 4.07761e-05
18247 3.79374e-05
18477 3.5341e-05
18710 3.29171e-05
18945 3.06254e-05
19184 2.84624e-05
19425 2.64946e-05
19670 2.46356e-05
19917 2.29157e-05
20168 2.13271e-05
20422 1.97955e-05
20679 1.83966e-05
20939 1.70423e-05
21203 1.58235e-05
21470 1.47081e-05
21740 1.36468e-05
22013 1.26472e-05
22291 1.16783e-05
22571 1.08156e-05
22855 9.99941e-06
23143 9.27979e-06
23434 8.57454e-06
23729 7.87751e-06
24028 7.29415e-06
24330 6.74638e-06
24637 6.20958e-06
24947 5.73918e-06
25261 5.30851e-06
25579 4.9148e-06
25901 4.51425e-06
26227 4.15889e-06
26557 3.81928e-06
26891 3.5091e-06
27230 3.22632e-06
27573 2.99695e-06
27919 2.75251e-06
28272 2.52245e-06
28630 2.32183e-06
28987 2.10615e-06
29355 1.92059e-06
29721 1.75216e-06
30097 1.6159e-06
30476 1.47896e-06
30859 1.35092e-06
31246 1.2311e-06
31640 1.11744e-06
32038 1.01815e-06
32444 9.33251e-07
32853 8.55195e-07
33272 7.77138e-07
33682 7.10037e-07
34106 6.55261e-07
34536 5.88845e-07
34970 5.32699e-07
35420 4.83401e-07
35865 4.3958e-07
36310 4.0466e-07
36772 3.62893e-07
37241 3.37559e-07
37697 2.999e-07
38179 2.73197e-07
38658 2.47863e-07
39144 2.24583e-07
39630 2.04042e-07
40181 1.88293e-07
40635 1.7323e-07
41206 1.55428e-07
41669 1.36941e-07
42205 1.25301e-07
42726 1.10922e-07
43306 9.79126e-08
43814 9.10656e-08
44352 8.28491e-08
44918 7.3948e-08
45490 6.84704e-08
46085 6.50468e-08
46662 5.95692e-08
47433 5.34069e-08
47958 5.13528e-08
48522 4.79292e-08
49028 4.24516e-08
50207 3.76587e-08
50424 3.62893e-08
51224 3.21811e-08
51599 2.87576e-08
52427 2.60187e-08
52931 2.25952e-08
53708 1.91717e-08
54260 1.78023e-08
54984 1.71176e-08
56102 1.43788e-08
57184 1.36941e-08
58453 1.30094e-08
60126 1.164e-08
60656 8.90114e-09
62311 5.47763e-09
65940 4.10822e-09
67029 3.42352e-09
69420 2.73881e-09
70752 2.05411e-09
72241 6.84704e-10


==> comp-bistack-r23-odp-6db.txt <==
121 1
122 0.993731
124 0.971615
125 0.956565
127 0.921984
129 0.884509
130 0.865465
132 0.82764
134 0.79089
136 0.755706
137 0.738731
139 0.706222
141 0.675538
143 0.646638
145 0.619437
147 0.593826
149 0.569701
151 0.546956
153 0.525494
155 0.505221
157 0.486044
159 0.467884
161 0.450665
163 0.434321
165 0.418786
167 0.404005
170 0.383205
172 0.370085
174 0.357549
176 0.345562
179 0.328459
181 0.317696
183 0.307368
186 0.29271
188 0.283361
191 0.269929
193 0.26143
196 0.249319
198 0.241556
201 0.230345
204 0.219826
206 0.213063
209 0.203271
212 0.194071
215 0.18519
218 0.176844
220 0.171464
223 0.163661
226 0.156335
229 0.149264
232 0.142631
235 0.136238
238 0.130266
242 0.122754
245 0.117463
248 0.11256
251 0.107889
255 0.10214
258 0.0981543
261 0.0943598
265 0.0896767
268 0.0864176
272 0.0823345
275 0.0794562
279 0.075877
283 0.0725492
286 0.0702148
290 0.0672709
294 0.0645204
298 0.0619445
302 0.0595309
306 0.0572643
310 0.0551335
314 0.0531268
318 0.0512355
322 0.04945
327 0.0473511
331 0.0457745
335 0.0442808
340 0.0425232
344 0.0411941
349 0.0396224
353 0.0384344
358 0.0370296
363 0.0357023
367 0.0346949
372 0.0334998
377 0.0323667
382 0.0312952
387 0.030278
392 0.0293129
398 0.0282172
403 0.0273536
408 0.0265318
413 0.0257472
419 0.0248541
424 0.0241465
430 0.0233389
436 0.0225734
441 0.0219652
447 0.021269
453 0.0206075
459 0.0199781
465 0.019378
471 0.0188064
478 0.0181722
484 0.017655
490 0.0171608
497 0.0166108
503 0.0161609
510 0.0156599
517 0.0151831
523 0.0147921
530 0.0143562
537 0.0139394
544 0.0135413
552 0.0131081
559 0.0127465
566 0.0124003
574 0.0120222
581 0.0117059
589 0.0113594
597 0.0110292
605 0.0107138
612 0.0104493
621 0.0101237
629 0.00984725
637 0.00958194
645 0.00932775
654 0.0090539
663 0.00879257
671 0.00856955
680 0.00832908
689 0.00809905
698 0.00787864
707 0.00766701
717 0.00744235
726 0.00724848
736 0.00704195
745 0.00686381
755 0.00667369
765 0.00649142
775 0.00631664
786 0.00613272
796 0.0059721
806 0.00581811
817 0.00565558
828 0.00549981
839 0.0053504
850 0.00520709
861 0.00506945
872 0.00493712
884 0.00479865
895 0.00467686
907 0.00454944
919 0.00442682
931 0.0043092
944 0.00418694
956 0.00407865
969 0.00396594
981 0.00386609
994 0.00376171
1007 0.00366158
1021 0.00355828
1034 0.00346603
1048 0.00337079
1062 0.00327914
1076 0.00319118
1090 0.00310649
1104 0.00302518
1119 0.00294152
1133 0.00286652
1148 0.00278919
1163 0.00271469
1179 0.00263836
1194 0.00256997
1210 0.00249964
1226 0.002432
1242 0.00236697
1258 0.00230446
1275 0.00224055
1292 0.00217912
1309 0.00212011
1326 0.00206325
1344 0.0020055
1361 0.00195301
1379 0.00189957
1397 0.00184825
1416 0.00179615
1434 0.00174868
1453 0.00170038
1473 0.00165171
1492 0.00160726
1512 0.00156226
1531 0.00152116
1552 0.0014772
1572 0.00143721
1593 0.0013967
1614 0.00135778
1635 0.00132029
1657 0.00128259
1678 0.00124794
1701 0.00121148
1723 0.0011779
1746 0.00114426
1769 0.00111199
1792 0.00108077
1816 0.00104961
1839 0.00102082
1864 0.000990651
1888 0.000962793
1913 0.000934947
1938 0.00090814
1964 0.000881518
1990 0.000855663
2016 0.00083079
2043 0.000806064
2069 0.00078323
2097 0.000759515
2124 0.000737706
2152 0.000715873
2181 0.000694074
2209 0.000673856
2239 0.000653034
2268 0.000633678
2298 0.000614543
2328 0.000596052
2359 0.000577783
2390 0.000560236
2421 0.000543404
2453 0.000526702
2486 0.000510162
2518 0.000494585
2552 0.000478813
2585 0.000464147
2619 0.000449612
2654 0.000435306
2689 0.000421567
2724 0.000408348
2760 0.00039526
2796 0.000382704
2833 0.000370273
2871 0.000358024
2908 0.000346647
2947 0.000335153
2985 0.000324388
3025 0.000313493
3065 0.000303077
3105 0.000293077
3146 0.000283218
3187 0.000273785
3229 0.000264532
3272 0.000255518
3315 0.000246808
3359 0.000238292
3403 0.00023016
3448 0.000222168
3493 0.000214505
3539 0.000206979
3586 0.000199633
3633 0.000192605
3681 0.000185737
3729 0.000179174
3778 0.000172748
3828 0.000166449
3879 0.000160346
3930 0.000154474
3982 0.000148867
4034 0.00014336
4087 0.000138056
4141 0.000132885
4196 0.000127818
4251 0.000122988
4307 0.000118335
4363 0.000113846
4421 0.000109423
4479 0.00010524
4538 0.000101115
4598 9.71499e-05
4659 9.33507e-05
4720 8.96996e-05
4782 8.61548e-05
4845 8.27026e-05
4909 7.93625e-05
4974 7.61198e-05
5039 7.30521e-05
5105 7.01019e-05
5173 6.71986e-05
5241 6.44542e-05
5310 6.17763e-05
5380 5.91888e-05
5451 5.67048e-05
5523 5.43262e-05
5595 5.20651e-05
5669 4.98502e-05
5744 4.76899e-05
5819 4.56522e-05
5896 4.36789e-05
5974 4.17801e-05
6052 3.99672e-05
6132 3.82079e-05
6213 3.65173e-05
6295 3.48817e-05
6378 3.33445e-05
6462 3.18482e-05
6547 3.04278e-05
6633 2.90582e-05
6720 2.77508e-05
6809 2.6513e-05
6898 2.52949e-05
6989 2.41336e-05
7081 2.29978e-05
7175 2.19209e-05
7269 2.09131e-05
7365 1.99495e-05
7462 1.9009e-05
7560 1.81014e-05
7660 1.72401e-05
7761 1.64227e-05
7863 1.56367e-05
7967 1.48688e-05
8071 1.41827e-05
8178 1.34928e-05
8285 1.28427e-05
8395 1.22325e-05
8505 1.1642e-05
8617 1.10824e-05
8731 1.05549e-05
8846 1.00278e-05
8962 9.54493e-06
9080 9.07819e-06
9200 8.63034e-06
9321 8.20795e-06
9444 7.80262e-06
9568 7.43639e-06
9694 7.07829e-06
9822 6.72309e-06
9951 6.39189e-06
10082 6.07028e-06
10215 5.75942e-06
10350 5.45762e-06
10486 5.186e-06
10624 4.92487e-06
10764 4.67687e-06
10906 4.44698e-06
11050 4.21617e-06
11195 3.99585e-06
11343 3.79863e-06
11492 3.60259e-06
11643 3.41403e-06
11797 3.23597e-06
11952 3.0747e-06
12110 2.9179e-06
12269 2.77067e-06
12431 2.62725e-06
12594 2.48921e-06
12760 2.36048e-06
12928 2.24448e-06
13099 2.12626e-06
13271 2.0096e-06
13446 1.90279e-06
13623 1.79979e-06
13803 1.70413e-06
13984 1.6149e-06
14169 1.53315e-06
14355 1.44799e-06
14544 1.37123e-06
14736 1.30011e-06
14930 1.23227e-06
15127 1.16889e-06
15326 1.09777e-06
15528 1.0399e-06
15734 9.83217e-07
15939 9.2863e-07
16150 8.73781e-07
16362 8.27329e-07
16578 7.79304e-07
16796 7.36658e-07
17019 6.95193e-07
17241 6.60289e-07
17468 6.22498e-07
17698 5.89431e-07
17933 5.57283e-07
18169 5.23297e-07
18408 4.90624e-07
18651 4.63724e-07
18896 4.41024e-07
19146 4.18717e-07
19400 3.95097e-07
19656 3.73315e-07
19912 3.5009e-07
20174 3.27127e-07
20439 3.09281e-07
20710 2.91566e-07
20981 2.77395e-07
21258 2.60468e-07
21537 2.48002e-07
21822 2.31993e-07
22108 2.17428e-07
22403 2.02863e-07
22694 1.91316e-07
23016 1.81212e-07
23299 1.7242e-07
23606 1.61267e-07
23916 1.52213e-07
24235 1.45258e-07
24566 1.36204e-07
24880 1.29775e-07
25201 1.2282e-07
25531 1.13635e-07
25868 1.06943e-07
26217 1.01169e-07
26565 9.48706e-08
26906 8.76536e-08
27257 8.21425e-08
27618 7.72874e-08
27980 7.29572e-08
28368 6.88894e-08
28731 6.46905e-08
29100 6.03603e-08
29495 5.66862e-08
29876 5.37994e-08
30269 5.07814e-08
30674 4.75009e-08
31070 4.47453e-08
31480 4.22522e-08
31896 3.92342e-08
32364 3.68723e-08
32756 3.47728e-08
33193 3.20172e-08
33615 2.9524e-08
34050 2.78182e-08
34496 2.53251e-08
35012 2.40129e-08
35424 2.20446e-08
35925 2.08637e-08
36396 1.96827e-08
36838 1.83705e-08
37323 1.75832e-08
38035 1.6271e-08
38455 1.57462e-08
38849 1.46964e-08
39331 1.39091e-08
39842 1.29906e-08
40434 1.19408e-08
40921 1.07599e-08
41542 9.97257e-09
42094 9.4477e-09
42676 8.92282e-09
43104 8.26673e-09
43853 7.74186e-09
44292 6.95455e-09
44945 6.69212e-09
45671 6.03603e-09
46600 5.64237e-09
46642 5.51116e-09
47560 5.1175e-09
48133 4.98628e-09
48656 4.59263e-09
49496 4.06776e-09
50085 3.93654e-09
51411 3.80532e-09
51947 3.54289e-09
53252 2.75558e-09
54070 2.62436e-09
55258 2.49314e-09
56572 2.09949e-09
56868 1.70583e-09
58875 1.57462e-09
59172 1.4434e-09
60309 1.31218e-09
60745 1.18096e-09
61928 1.04974e-09
65159 9.18526e-10
66102 7.87308e-10
66406 6.5609e-10
74551 5.24872e-10
80254 3.93654e-10
81594 2.62436e-10
96988 1.31218e-10


==> comp-bistack-r23-odp-7db.txt <==
121 1
122 0.913961
123 0.83703
124 0.756544
125 0.683691
126 0.618445
128 0.509932
129 0.465318
130 0.425994
131 0.391173
133 0.332836
134 0.308358
135 0.286323
136 0.266602
138 0.232596
139 0.217858
140 0.204539
142 0.181121
143 0.170782
144 0.161369
146 0.144548
147 0.137007
149 0.12359
150 0.117612
151 0.111936
153 0.101752
154 0.0971754
156 0.0887543
157 0.0848717
159 0.0778328
160 0.0746402
162 0.0686915
163 0.0659139
165 0.0608396
166 0.0585212
168 0.0541547
170 0.0501898
171 0.0483146
173 0.0448645
175 0.0417062
176 0.0402502
178 0.0374706
180 0.0349116
181 0.0336861
183 0.0314161
185 0.029314
187 0.0273641
188 0.02646
190 0.0247121
192 0.0230835
194 0.0215644
196 0.0201448
198 0.018816
199 0.0181695
201 0.0169661
203 0.015838
205 0.0147787
207 0.0137841
209 0.0128492
211 0.0119708
213 0.0111448
215 0.0103686
217 0.00963954
219 0.00895486
221 0.00831225
224 0.00743269
226 0.00688829
228 0.00637937
230 0.00590462
232 0.00546326
234 0.00505471
237 0.0044982
239 0.0041711
241 0.00387461
243 0.00360667
246 0.00325517
248 0.00304688
250 0.00285751
253 0.00260319
255 0.00245271
258 0.00225122
260 0.00212943
263 0.00196345
265 0.00186354
268 0.00172738
270 0.00164404
273 0.00152934
275 0.00145933
278 0.00136287
281 0.00127481
283 0.00122064
286 0.0011455
289 0.00107649
292 0.00101346
294 0.000974154
297 0.000919109
300 0.000868497
303 0.000821455
306 0.000778044
309 0.00073775
312 0.000700205
315 0.000665372
318 0.000632946
321 0.000602587
324 0.000574218
327 0.000547708
330 0.000522827
333 0.000499459
336 0.000477518
339 0.000457011
343 0.000431316
346 0.000413344
349 0.000396478
352 0.000380516
356 0.000360567
359 0.000346531
363 0.000328965
366 0.000316602
370 0.000301038
373 0.000290059
377 0.000276271
380 0.000266467
384 0.000254108
388 0.000242573
391 0.000234388
395 0.000224106
399 0.000214388
403 0.000205212
406 0.000198688
410 0.000190388
414 0.000182581
418 0.000175231
422 0.000168277
426 0.000161667
430 0.000155429
434 0.000149497
438 0.000143865
443 0.000137252
447 0.000132256
451 0.000127477
455 0.000122927
460 0.000117598
464 0.000113489
469 0.000108661
473 0.000105017
478 0.000100671
482 9.74095e-05
487 9.34853e-05
491 9.05197e-05
496 8.69558e-05
501 8.35949e-05
505 8.10283e-05
510 7.79599e-05
515 7.50674e-05
520 7.22993e-05
525 6.96901e-05
530 6.72142e-05
535 6.48403e-05
540 6.25737e-05
545 6.04231e-05
551 5.79632e-05
556 5.60291e-05
561 5.41595e-05
566 5.23844e-05
572 5.0372e-05
577 4.87488e-05
583 4.68911e-05
588 4.54375e-05
594 4.37564e-05
600 4.21428e-05
605 4.08743e-05
611 3.94076e-05
617 3.80375e-05
623 3.67232e-05
629 3.54659e-05
635 3.42548e-05
641 3.3101e-05
647 3.19913e-05
653 3.09414e-05
659 2.99341e-05
665 2.89632e-05
672 2.7885e-05
678 2.70229e-05
685 2.60431e-05
691 2.52304e-05
698 2.43517e-05
704 2.36105e-05
711 2.2792e-05
718 2.20242e-05
725 2.12825e-05
732 2.05753e-05
739 1.98886e-05
746 1.92327e-05
753 1.86073e-05
760 1.80105e-05
767 1.74464e-05
774 1.69022e-05
782 1.63105e-05
789 1.58183e-05
797 1.52749e-05
804 1.48257e-05
812 1.43264e-05
820 1.38536e-05
828 1.33905e-05
836 1.29615e-05
843 1.2596e-05
852 1.215e-05
860 1.17658e-05
868 1.14056e-05
876 1.10552e-05
884 1.07181e-05
893 1.03519e-05
901 1.0042e-05
910 9.70189e-06
919 9.38611e-06
927 9.1165e-06
936 8.82222e-06
945 8.53607e-06
954 8.26338e-06
963 8.00396e-06
972 7.76239e-06
982 7.50128e-06
991 7.27335e-06
1000 7.05384e-06
1010 6.82507e-06
1020 6.6048e-06
1029 6.41126e-06
1039 6.19483e-06
1049 6.00325e-06
1059 5.81522e-06
1069 5.63711e-06
1079 5.45665e-06
1090 5.27096e-06
1100 5.10836e-06
1110 4.94837e-06
1121 4.79258e-06
1132 4.64175e-06
1142 4.50653e-06
1153 4.36775e-06
1164 4.23505e-06
1175 4.10599e-06
1187 3.96161e-06
1198 3.84367e-06
1209 3.72947e-06
1221 3.60808e-06
1232 3.50482e-06
1244 3.39071e-06
1256 3.28193e-06
1268 3.17848e-06
1280 3.07989e-06
1292 2.98859e-06
1305 2.89729e-06
1317 2.81075e-06
1329 2.72365e-06
1342 2.6388e-06
1355 2.55292e-06
1368 2.47507e-06
1381 2.39825e-06
1394 2.32228e-06
1407 2.24667e-06
1421 2.17453e-06
1434 2.11108e-06
1448 2.0451e-06
1462 1.98043e-06
1476 1.91894e-06
1490 1.85997e-06
1504 1.80082e-06
1518 1.74203e-06
1533 1.68765e-06
1547 1.6355e-06
1562 1.58438e-06
1577 1.53812e-06
1592 1.49177e-06
1607 1.44411e-06
1622 1.39972e-06
1638 1.35309e-06
1653 1.3144e-06
1669 1.27113e-06
1685 1.23254e-06
1701 1.19291e-06
1717 1.15936e-06
1734 1.11918e-06
1750 1.0832e-06
1767 1.04853e-06
1784 1.01862e-06
1801 9.85449e-07
1818 9.55358e-07
1835 9.24986e-07
1852 8.95081e-07
1870 8.64616e-07
1888 8.3873e-07
1906 8.09853e-07
1924 7.85462e-07
1942 7.60698e-07
1961 7.39017e-07
1980 7.13598e-07
1998 6.90609e-07
2017 6.69582e-07
2037 6.47714e-07
2056 6.30239e-07
2076 6.12764e-07
2095 5.95381e-07
2115 5.76411e-07
2135 5.57066e-07
2156 5.39497e-07
2176 5.22956e-07
2197 5.08004e-07
2218 4.90996e-07
2239 4.76604e-07
2260 4.59783e-07
2282 4.45578e-07
2304 4.30252e-07
2326 4.16795e-07
2348 4.02964e-07
2370 3.89694e-07
2393 3.77452e-07
2415 3.65397e-07
2438 3.52781e-07
2462 3.39043e-07
2485 3.2867e-07
2509 3.17549e-07
2533 3.07176e-07
2557 2.96523e-07
2581 2.88205e-07
2606 2.7886e-07
2630 2.69889e-07
2656 2.63721e-07
2681 2.54843e-07
2706 2.46526e-07
2732 2.38863e-07
2758 2.30826e-07
2784 2.23537e-07
2811 2.16434e-07
2838 2.08491e-07
2865 2.01669e-07
2892 1.96903e-07
2919 1.90829e-07
2947 1.84567e-07
2975 1.78119e-07
3004 1.72325e-07
3032 1.66251e-07
3061 1.61391e-07
3090 1.55971e-07
3120 1.5027e-07
3149 1.45598e-07
3179 1.40084e-07
3210 1.35786e-07
3240 1.31767e-07
3272 1.28122e-07
3302 1.23543e-07
3334 1.18123e-07
3365 1.13918e-07
3397 1.09806e-07
3431 1.05507e-07
3462 1.02984e-07
3497 9.90589e-08
3532 9.55077e-08
3562 9.28911e-08
3599 8.99941e-08
3632 8.71905e-08
3665 8.42001e-08
3700 8.15834e-08
3736 7.84995e-08
3771 7.53222e-08
3810 7.22382e-08
3844 6.95281e-08
3880 6.70049e-08
3916 6.45752e-08
3954 6.21454e-08
3995 5.98092e-08
4029 5.86877e-08
4069 5.70056e-08
4108 5.46693e-08
4147 5.28003e-08
4186 5.14919e-08
4227 5.01836e-08
4268 4.8408e-08
4309 4.74735e-08
4357 4.53241e-08
4388 4.40158e-08
4432 4.23337e-08
4472 4.03712e-08
4515 3.8876e-08
4558 3.67266e-08
4601 3.51379e-08
4645 3.36426e-08
4689 3.23343e-08
4739 3.1026e-08
4799 2.93439e-08
4826 2.88766e-08
4870 2.83159e-08
4928 2.68207e-08
4966 2.60731e-08
5011 2.54189e-08
5066 2.4204e-08
5114 2.36433e-08
5157 2.25219e-08
5233 2.17743e-08
5255 2.11201e-08
5305 1.99987e-08
5356 1.88773e-08
5414 1.81296e-08
5458 1.79428e-08
5511 1.70082e-08
5561 1.66344e-08
5657 1.5513e-08
5673 1.52326e-08
5721 1.48588e-08
5776 1.42981e-08
5845 1.3644e-08
5887 1.31767e-08
5960 1.2616e-08
6003 1.22422e-08
6060 1.16815e-08
6128 1.14011e-08
6172 1.12142e-08
6246 1.06535e-08
6308 1.02797e-08
6388 9.99934e-09
6415 9.90589e-09
6483 9.43863e-09
6538 9.15828e-09
6615 8.59757e-09
6661 8.41066e-09
6757 8.22376e-09
6829 8.03685e-09
6871 7.7565e-09
6943 7.47614e-09
6999 7.10234e-09
7066 6.72853e-09
7118 6.44817e-09
7182 6.07437e-09
7312 5.4202e-09
7333 5.2333e-09
7417 5.0464e-09
7488 4.85949e-09
7599 4.57914e-09
7628 4.48569e-09
7684 4.01843e-09
7814 3.73807e-09
7898 3.64462e-09
7978 3.36427e-09
8061 3.17736e-09
8157 3.08391e-09
8310 2.89701e-09
8399 2.80355e-09
8511 2.61665e-09
8555 2.5232e-09
8667 2.42975e-09
8750 2.24284e-09
8814 2.14939e-09
8865 1.96249e-09
8948 1.77558e-09
9033 1.58868e-09
9203 1.49523e-09
9386 1.40178e-09
9485 1.30833e-09
10109 1.21487e-09
10285 1.12142e-09
10630 1.02797e-09
10704 9.34518e-10
11114 7.47614e-10
11391 6.54163e-10
12136 4.67259e-10
12394 3.73807e-10
12497 2.80355e-10
12860 1.86904e-10
15328 9.34518e-11


==> comp-stack-r12-4db-lb.txt <==
259 1
267 0.999997
271 0.999993
277 0.999955
284 0.999899
290 0.999773
297 0.999617
304 0.99936
312 0.998967
319 0.998529
326 0.997991
334 0.997269
342 0.99651
350 0.995536
358 0.994646
367 0.993532
376 0.992249
384 0.991174
393 0.989787
403 0.988178
412 0.986762
422 0.985063
432 0.983351
442 0.981556
453 0.979601
463 0.977883
474 0.975911
485 0.973985
497 0.971763
509 0.969657
521 0.967463
533 0.965275
545 0.963107
558 0.960586
571 0.958332
585 0.955823
599 0.953359
613 0.950895
627 0.948566
642 0.946001
657 0.943373
673 0.940706
689 0.938101
705 0.935617
721 0.932908
738 0.930234
756 0.927386
774 0.924581
792 0.922001
811 0.919232
830 0.916469
849 0.913809
869 0.910982
890 0.908055
911 0.905205
932 0.90239
954 0.89953
977 0.896752
1000 0.893915
1023 0.891072
1048 0.887948
1072 0.884984
1098 0.881996
1123 0.878939
1150 0.875941
1177 0.872876
1205 0.869811
1233 0.866788
1262 0.86375
1292 0.86046
1323 0.857398
1354 0.854251
1386 0.851184
1418 0.848131
1452 0.845002
1486 0.84192
1521 0.838798
1557 0.835719
1594 0.832693
1631 0.82965
1670 0.826549
1709 0.823518
1749 0.820453
1791 0.817374
1833 0.814301
1876 0.81134
1920 0.808105
1965 0.805064
2012 0.801827
2059 0.79867
2108 0.795504
2158 0.792234
2208 0.78928
2260 0.785936
2314 0.782686
2368 0.779512
2424 0.776373
2481 0.773387
2540 0.77031
2600 0.767097
2661 0.764
2724 0.760826
2788 0.75785
2854 0.754632
2921 0.751382
2990 0.748324
3060 0.745356
3132 0.742303
3206 0.739092
3282 0.736042
3359 0.732943
3438 0.729957
3519 0.726912
3602 0.723736
3687 0.720587
3774 0.717505
3863 0.714321
3954 0.711266
4048 0.707984
4143 0.704889
4241 0.701592
4341 0.698571
4443 0.695642
4548 0.692442
4655 0.689283
4765 0.686245
4877 0.683163
4992 0.680031
5110 0.676991
5230 0.673948
5353 0.670886
5480 0.667883
5609 0.664857
5741 0.661896
5876 0.658775
6015 0.655628
6157 0.652605
6302 0.64956
6450 0.646626
6602 0.643591
6758 0.640704
6917 0.637669
7080 0.634764
7247 0.631823
7418 0.628837
7593 0.626049
7772 0.622984
7955 0.619999
8143 0.617037
8335 0.61419
8531 0.611308
8732 0.608406
8938 0.605541
9149 0.602534
9364 0.599535
9585 0.596676
9811 0.593685
10042 0.590823
10279 0.587906
10521 0.585009
10769 0.582004
11023 0.579307
11283 0.576544
11549 0.573543
11821 0.570908
12100 0.567996
12385 0.565302
12677 0.562551
12976 0.559724
13282 0.556918
13595 0.554172
13915 0.551461
14243 0.548569
14580 0.54585
14923 0.54304
15275 0.540301
15635 0.53752
16003 0.534688
16380 0.532088
16767 0.529423
17162 0.526684
17566 0.524
17980 0.521145
18404 0.51836
18838 0.515638
19282 0.512979
19737 0.510253
20203 0.507595
20678 0.504963
21165 0.502252
21664 0.499508
22175 0.496844
22698 0.494315
23233 0.491725
23781 0.489013
24343 0.486425
24916 0.483736
25502 0.481092
26105 0.478511
26719 0.47596
27348 0.473261
27993 0.470604
28655 0.468147
29329 0.465577
30022 0.462949
30727 0.460416
31451 0.457672
32193 0.455134
32952 0.452561
33728 0.450106
34523 0.447575
35337 0.445039
36172 0.44258
37023 0.440069
37896 0.437461
38789 0.435012
39703 0.43251
40639 0.43009
41597 0.427666
42578 0.425211
43581 0.422757
44608 0.420275
45662 0.417828
46736 0.415438
47839 0.413083
48965 0.410608
50120 0.4083
51301 0.4059
52510 0.403633
53748 0.40133
55017 0.398996
56314 0.396668
57640 0.39434
58999 0.391955
60388 0.389599
61813 0.387342
63269 0.385031
64760 0.382738
66287 0.38053
67849 0.378116
69451 0.375889
71087 0.37358
72761 0.371247
74477 0.36903
76232 0.366783
78029 0.364613
79873 0.362339
81752 0.360104
83678 0.357778
85652 0.355724
87672 0.353633
89736 0.351624
91857 0.349434
94019 0.347217
96233 0.345022
98502 0.342946
100823 0.340687
103200 0.33868
105631 0.336618
108124 0.334433
110671 0.332354
113279 0.330241
115949 0.328108
118682 0.326121
121480 0.324097
124342 0.322006
127277 0.319989
130276 0.317954
133361 0.315997
136488 0.314034
139708 0.312062
142999 0.310045
146372 0.308223
149818 0.30631
153360 0.304318
156974 0.302229
160669 0.300242
164454 0.298351
168331 0.296483
172298 0.294565
176361 0.292674
180521 0.290768
184783 0.288838
189134 0.286831
193584 0.284987
198155 0.282995
202818 0.280933
207607 0.278946
212501 0.277087
217507 0.275043
222629 0.273054
227887 0.271049
233253 0.269106
238758 0.267233
244379 0.265282
250148 0.263533
256041 0.261629
262064 0.259795
268238 0.2579
274584 0.256038
281033 0.254227
287657 0.25241
294439 0.250583
301387 0.248717
308488 0.246764
315804 0.24493
323197 0.243168
330816 0.241357
338634 0.239636
346597 0.237948
354764 0.236265
363126 0.234587
371716 0.232859
380450 0.231084
389431 0.229314
398597 0.227611
407993 0.2258
417617 0.224052
427452 0.222384
437531 0.220718
447839 0.219052
458429 0.217542
469200 0.215891
480274 0.214205
491589 0.212573
503169 0.210851
515039 0.209096
527174 0.20739
539600 0.205828
552316 0.204338
565343 0.202615
578680 0.200986
592304 0.199392
606272 0.19778
620553 0.196179
635220 0.194557
650180 0.192923
665501 0.191428
681169 0.189864
697264 0.188264
713663 0.186767
730509 0.185232
747691 0.183749
765320 0.182164
783366 0.1806
801820 0.179065
820788 0.177515
840080 0.17597
859934 0.174415
880148 0.172885
900949 0.171417
922134 0.170028
943882 0.168545
966111 0.167114
988879 0.165631
1012360 0.16416
1036064 0.162766
1060538 0.161256
1085464 0.159815
1111125 0.158406
1137330 0.156958
1164047 0.1555
1191531 0.154083
1219618 0.152669
1248341 0.151162
1277777 0.149755
1307906 0.148398
1338697 0.146962
1370513 0.14563
1402739 0.144216
1435762 0.142822
1469506 0.141418
1504096 0.139933
1539568 0.138536
1575849 0.137224
1613032 0.135879
1651092 0.134552
1689905 0.133217
1729756 0.131771
1770609 0.130533
1812278 0.129183
1855015 0.127866
1898948 0.126482
1943639 0.125179
1989251 0.123884
2036128 0.122493
2084185 0.121202
2133263 0.119882
2183576 0.118459
2235028 0.117154
2287913 0.115895
2341897 0.114665
2396826 0.113377
2453310 0.112092
2511282 0.110846
2570570 0.109615
2630924 0.10831
2693005 0.107025
2756583 0.105752
2821401 0.10455
2887898 0.10327
2956134 0.102049
3026141 0.100816
3096948 0.0996416
3170016 0.0983983
3244723 0.0971798
3321243 0.0960428
3399455 0.0948811
3479610 0.0936922
3561682 0.0924885
3645651 0.0913095
3731820 0.0900539
3819407 0.0888082
3909531 0.0876316
4001627 0.0864551
4096043 0.0852217
4192838 0.0841169
4291413 0.0830491
4392517 0.0818923
4496180 0.0807998
4601979 0.0797444
4710588 0.0786297
4821663 0.0774779
4935169 0.0764373
5051438 0.0753967
5170545 0.0744253
5292564 0.0732859
5417146 0.0722354
5545114 0.0711207
5675589 0.0700331
5809959 0.068953
5946319 0.0679421
6086410 0.0668496
6229885 0.0657818
6376893 0.0647041
6527442 0.0636018
6681901 0.0626156
6838727 0.0615206
7000492 0.0604973
7165048 0.0595531
7333481 0.058431
7506952 0.0574176
7683448 0.0564141
7865086 0.055329
8050131 0.0542933
8239601 0.0533491
8433882 0.0523481
8632492 0.0513792
8836390 0.0503485
9044785 0.0493771
9258887 0.0484033
9477164 0.0474739
9699544 0.0464951
9927771 0.045504
10162099 0.0444362
10401653 0.0434426
10646616 0.0425231
10897258 0.0415814
11154327 0.04061
11416977 0.0396485
11686611 0.0386772
11962008 0.0377873
12243612 0.0368407
12533250 0.0359039
12829296 0.0349399
13130436 0.034065
13440252 0.0332048
13758687 0.032315
14080733 0.0314326
14412715 0.0305057
14752404 0.0296035
15100800 0.0287187
15456808 0.0277374
15823496 0.0268501
16193128 0.0259751
16574572 0.0250976
16968932 0.024151
17366717 0.0232018
17776895 0.0223664
18193914 0.0215755
18623258 0.0206535
19064453 0.0198255
19513797 0.0190148
19977038 0.0181868
20441894 0.0174255
20924487 0.0166296
21416327 0.0157694
21921504 0.0148722
22440340 0.0140714
22968405 0.0132928
23515932 0.0124005
24063725 0.0116244
24633070 0.010789
25209869 0.00995106
25807282 0.00915023
26417353 0.00834198
27035850 0.00747689
27672861 0.00672055
28324668 0.00598645
28993779 0.00522023
29676047 0.00437985
30375417 0.00355925
31094314 0.00283257
31828516 0.00206634
32583539 0.00131247
33346977 0.00049434
34145155 5.93208e-05
34994025 1.73019e-05
35879696 9.8868e-06
36884123 7.4151e-06
38343981 2.4717e-06


==> comp-stack-r12-4db-ub.txt <==
259 1
267 0.999998
271 0.999993
277 0.999961
284 0.999912
290 0.999802
297 0.999666
304 0.999442
312 0.9991
319 0.998719
326 0.99825
334 0.997621
342 0.99696
350 0.996112
358 0.995337
367 0.994366
376 0.993248
384 0.992312
393 0.991104
403 0.989703
412 0.988469
422 0.98699
432 0.985498
442 0.983935
453 0.982232
463 0.980736
474 0.979018
485 0.977341
497 0.975405
509 0.973571
521 0.971659
533 0.969754
545 0.967866
558 0.96567
571 0.963706
585 0.961521
599 0.959375
613 0.957228
627 0.9552
642 0.952966
657 0.950677
673 0.948354
689 0.946085
705 0.943921
721 0.941562
738 0.939232
756 0.936752
774 0.934308
792 0.932061
811 0.92965
830 0.927243
849 0.924926
869 0.922463
890 0.919914
911 0.917432
932 0.91498
954 0.912489
977 0.910069
1000 0.907597
1023 0.905122
1048 0.9024
1072 0.899819
1098 0.897216
1123 0.894553
1150 0.891942
1177 0.889272
1205 0.886602
1233 0.883969
1262 0.881323
1292 0.878458
1323 0.87579
1354 0.87305
1386 0.870378
1418 0.867719
1452 0.864994
1486 0.862309
1521 0.85959
1557 0.856907
1594 0.854272
1631 0.851622
1670 0.84892
1709 0.84628
1749 0.843611
1791 0.840928
1833 0.838252
1876 0.835673
1920 0.832855
1965 0.830207
2012 0.827387
2059 0.824637
2108 0.821879
2158 0.819031
2208 0.816458
2260 0.813546
2314 0.810715
2368 0.80795
2424 0.805216
2481 0.802615
2540 0.799935
2600 0.797136
2661 0.794439
2724 0.791674
2788 0.789082
2854 0.786279
2921 0.783448
2990 0.780785
3060 0.778199
3132 0.77554
3206 0.772744
3282 0.770087
3359 0.767387
3438 0.764787
3519 0.762134
3602 0.759368
3687 0.756625
3774 0.75394
3863 0.751167
3954 0.748506
4048 0.745647
4143 0.742952
4241 0.74008
4341 0.737449
4443 0.734898
4548 0.73211
4655 0.729359
4765 0.726713
4877 0.724028
4992 0.7213
5110 0.718652
5230 0.716002
5353 0.713334
5480 0.710719
5609 0.708083
5741 0.705504
5876 0.702785
6015 0.700045
6157 0.697412
6302 0.694759
6450 0.692204
6602 0.68956
6758 0.687045
6917 0.684402
7080 0.681872
7247 0.67931
7418 0.676709
7593 0.674281
7772 0.671611
7955 0.66901
8143 0.666431
8335 0.663951
8531 0.661441
8732 0.658913
8938 0.656418
9149 0.653798
9364 0.651187
9585 0.648696
9811 0.646091
10042 0.643598
10279 0.641057
10521 0.638534
10769 0.635916
11023 0.633567
11283 0.63116
11549 0.628547
11821 0.626252
12100 0.623715
12385 0.621369
12677 0.618973
12976 0.61651
13282 0.614066
13595 0.611674
13915 0.609313
14243 0.606794
14580 0.604425
14923 0.601978
15275 0.599592
15635 0.59717
16003 0.594703
16380 0.592438
16767 0.590117
17162 0.587732
17566 0.585394
17980 0.582907
18404 0.580481
18838 0.578111
19282 0.575794
19737 0.573419
20203 0.571105
20678 0.568812
21165 0.56645
21664 0.564061
22175 0.56174
22698 0.559538
23233 0.557281
23781 0.55492
24343 0.552665
24916 0.550323
25502 0.548019
26105 0.545772
26719 0.54355
27348 0.541199
27993 0.538885
28655 0.536745
29329 0.534506
30022 0.532217
30727 0.53001
31451 0.527621
32193 0.52541
32952 0.523169
33728 0.521031
34523 0.518826
35337 0.516617
36172 0.514475
37023 0.512288
37896 0.510016
38789 0.507883
39703 0.505704
40639 0.503596
41597 0.501484
42578 0.499347
43581 0.497209
44608 0.495047
45662 0.492916
46736 0.490834
47839 0.488782
48965 0.486627
50120 0.484616
51301 0.482526
52510 0.480552
53748 0.478545
55017 0.476513
56314 0.474485
57640 0.472457
58999 0.470379
60388 0.468328
61813 0.466362
63269 0.464349
64760 0.462351
66287 0.460429
67849 0.458325
69451 0.456385
71087 0.454375
72761 0.452342
74477 0.450411
76232 0.448454
78029 0.446564
79873 0.444583
81752 0.442637
83678 0.440611
85652 0.438822
87672 0.437001
89736 0.43525
91857 0.433343
94019 0.431412
96233 0.4295
98502 0.427692
100823 0.425724
103200 0.423976
105631 0.42218
108124 0.420277
110671 0.418466
113279 0.416626
115949 0.414768
118682 0.413037
121480 0.411274
124342 0.409452
127277 0.407695
130276 0.405923
133361 0.404218
136488 0.402509
139708 0.400791
142999 0.399034
146372 0.397448
149818 0.395781
153360 0.394046
156974 0.392227
160669 0.390496
164454 0.388849
168331 0.387221
172298 0.385551
176361 0.383904
180521 0.382244
184783 0.380562
189134 0.378814
193584 0.377208
198155 0.375473
202818 0.373677
207607 0.371946
212501 0.370327
217507 0.368547
222629 0.366814
227887 0.365068
233253 0.363376
238758 0.361744
244379 0.360045
250148 0.358521
256041 0.356863
262064 0.355266
268238 0.353614
274584 0.351993
281033 0.350415
287657 0.348833
294439 0.347242
301387 0.345616
308488 0.343916
315804 0.342318
323197 0.340783
330816 0.339205
338634 0.337707
346597 0.336236
354764 0.33477
363126 0.333308
371716 0.331803
380450 0.330258
389431 0.328716
398597 0.327233
407993 0.325655
417617 0.324132
427452 0.322679
437531 0.321228
447839 0.319777
458429 0.318462
469200 0.317024
480274 0.315555
491589 0.314134
503169 0.312634
515039 0.311105
527174 0.30962
539600 0.308259
552316 0.306961
565343 0.30546
578680 0.304042
592304 0.302653
606272 0.301249
620553 0.299854
635220 0.298442
650180 0.297019
665501 0.295716
681169 0.294354
697264 0.292961
713663 0.291656
730509 0.290319
747691 0.289027
765320 0.287647
783366 0.286284
801820 0.284948
820788 0.283598
840080 0.282252
859934 0.280898
880148 0.279565
900949 0.278286
922134 0.277077
943882 0.275785
966111 0.274538
988879 0.273247
1012360 0.271966
1036064 0.270751
1060538 0.269436
1085464 0.268181
1111125 0.266954
1137330 0.265692
1164047 0.264422
1191531 0.263188
1219618 0.261957
1248341 0.260643
1277777 0.259418
1307906 0.258236
1338697 0.256986
1370513 0.255825
1402739 0.254594
1435762 0.253379
1469506 0.252157
1504096 0.250863
1539568 0.249646
1575849 0.248503
1613032 0.247332
1651092 0.246176
1689905 0.245013
1729756 0.243754
1770609 0.242675
1812278 0.2415
1855015 0.240352
1898948 0.239147
1943639 0.238012
1989251 0.236884
2036128 0.235672
2084185 0.234548
2133263 0.233398
2183576 0.232158
2235028 0.231022
2287913 0.229926
2341897 0.228854
2396826 0.227732
2453310 0.226612
2511282 0.225527
2570570 0.224455
2630924 0.223319
2693005 0.222199
2756583 0.22109
2821401 0.220044
2887898 0.218929
2956134 0.217865
3026141 0.216791
3096948 0.215768
3170016 0.214685
3244723 0.213624
3321243 0.212634
3399455 0.211622
3479610 0.210586
3561682 0.209538
3645651 0.208511
3731820 0.207417
3819407 0.206332
3909531 0.205307
4001627 0.204283
4096043 0.203208
4192838 0.202246
4291413 0.201316
4392517 0.200308
4496180 0.199357
4601979 0.198437
4710588 0.197466
4821663 0.196463
4935169 0.195557
5051438 0.194651
5170545 0.193804
5292564 0.192812
5417146 0.191897
5545114 0.190926
5675589 0.189979
5809959 0.189038
5946319 0.188157
6086410 0.187206
6229885 0.186276
6376893 0.185337
6527442 0.184377
6681901 0.183518
6838727 0.182564
7000492 0.181673
7165048 0.18085
7333481 0.179873
7506952 0.17899
7683448 0.178116
7865086 0.177171
8050131 0.176269
8239601 0.175447
8433882 0.174575
8632492 0.173731
8836390 0.172833
9044785 0.171987
9258887 0.171139
9477164 0.170329
9699544 0.169477
9927771 0.168613
10162099 0.167683
10401653 0.166818
10646616 0.166017
10897258 0.165197
11154327 0.164351
11416977 0.163513
11686611 0.162667
11962008 0.161892
12243612 0.161067
12533250 0.160251
12829296 0.159412
13130436 0.15865
13440252 0.1579
13758687 0.157125
14080733 0.156357
14412715 0.155549
14752404 0.154764
15100800 0.153993
15456808 0.153138
15823496 0.152365
16193128 0.151603
16574572 0.150839
16968932 0.150014
17366717 0.149188
17776895 0.14846
18193914 0.147771
18623258 0.146968
19064453 0.146247
19513797 0.145541
19977038 0.144819
20441894 0.144156
20924487 0.143463
21416327 0.142714
21921504 0.141932
22440340 0.141235
22968405 0.140557
23515932 0.139779
24063725 0.139103
24633070 0.138376
25209869 0.137646
25807282 0.136948
26417353 0.136244
27035850 0.135491
27672861 0.134832
28324668 0.134193
28993779 0.133525
29676047 0.132793
30375417 0.132078
31094314 0.131445
31828516 0.130778
32583539 0.130122
33346977 0.129409
34145155 0.12903
34994025 0.128993
35879696 0.128987
36884123 0.128985
38343981 0.12898


==> comp-stack-r12-5db-lb.txt <==
255 1
261 0.999888
267 0.998974
273 0.996481
279 0.992084
286 0.98461
293 0.975037
300 0.963857
307 0.951479
314 0.938418
321 0.924928
329 0.909295
337 0.893675
345 0.878171
353 0.86302
361 0.848213
370 0.832052
378 0.818241
387 0.803219
396 0.788794
406 0.773426
415 0.760187
425 0.746062
435 0.732609
445 0.719731
456 0.706231
467 0.69333
478 0.681001
489 0.66928
501 0.657068
512 0.646404
524 0.635245
537 0.62373
550 0.61278
562 0.603114
576 0.592364
589 0.582837
603 0.573013
617 0.563643
632 0.554037
647 0.544883
662 0.536183
678 0.527266
694 0.518776
710 0.510643
727 0.5024
744 0.494517
762 0.486524
780 0.478902
798 0.4716
817 0.464185
836 0.457108
856 0.449959
876 0.443141
897 0.436267
918 0.429695
939 0.423386
961 0.417058
984 0.41074
1007 0.404675
1031 0.39862
1055 0.392794
1080 0.386978
1106 0.381164
1132 0.375595
1158 0.37029
1186 0.364806
1214 0.359516
1242 0.354431
1272 0.349213
1302 0.344226
1332 0.33944
1364 0.334522
1396 0.329804
1429 0.325112
1462 0.320607
1497 0.316023
1532 0.311616
1568 0.307266
1605 0.302986
1643 0.298751
1682 0.294585
1722 0.290486
1762 0.28653
1804 0.282548
1846 0.278707
1890 0.274844
1934 0.271129
1980 0.267375
2027 0.263706
2074 0.260169
2123 0.256628
2173 0.253162
2225 0.249683
2277 0.246359
2331 0.24301
2386 0.239744
2442 0.236553
2499 0.233414
2558 0.230282
2619 0.227166
2680 0.224148
2743 0.221156
2808 0.218196
2874 0.215302
2942 0.212425
3011 0.209627
3082 0.20686
3155 0.204099
3229 0.201406
3305 0.198766
3383 0.196154
3463 0.193563
3545 0.191026
3628 0.188536
3714 0.186049
3801 0.183623
3891 0.181211
3983 0.178852
4077 0.176525
4173 0.174229
4271 0.171966
4372 0.169723
4475 0.167491
4580 0.165337
4688 0.163177
4799 0.161059
4912 0.158974
5027 0.156918
5146 0.154886
5267 0.152875
5391 0.150895
5518 0.148946
5648 0.147022
5782 0.145116
5918 0.143262
6057 0.141415
6200 0.139586
6346 0.1378
6496 0.136015
6649 0.134282
6806 0.132562
6966 0.130863
7130 0.129192
7298 0.127535
7470 0.125884
7646 0.124266
7827 0.122649
8011 0.121085
8200 0.11953
8393 0.117999
8591 0.116496
8793 0.114999
9001 0.113523
9213 0.112065
9430 0.110641
9652 0.109218
9879 0.107824
10112 0.106439
10351 0.105086
10595 0.103733
10844 0.102408
11100 0.101096
11361 0.0998144
11629 0.0985396
11903 0.0972766
12184 0.0960408
12471 0.0948089
12765 0.0935903
13066 0.0923896
13374 0.0912154
13689 0.0900582
14011 0.0889161
14342 0.0877811
14680 0.0866601
15026 0.0855565
15380 0.0844754
15742 0.0834086
16113 0.0823537
16493 0.0813116
16882 0.0802799
17279 0.0792518
17687 0.0782371
18103 0.0772508
18530 0.0762599
18967 0.0753011
19414 0.0743432
19871 0.0733972
20340 0.0724608
20819 0.0715449
21310 0.0706378
21812 0.0697355
22326 0.0688561
22852 0.0679851
23390 0.0671156
23942 0.0662584
24506 0.0654162
25084 0.0645804
25675 0.0637544
26280 0.0629388
26899 0.0621315
27533 0.0613434
28182 0.0605639
28846 0.0597874
29526 0.0590304
30222 0.0582755
30934 0.0575327
31663 0.0568025
32409 0.0560826
33173 0.0553634
33955 0.0546604
34755 0.0539664
35574 0.0532732
36412 0.0525908
37270 0.0519257
38149 0.0512622
39048 0.0506021
39968 0.0499525
40910 0.0493166
41874 0.0486957
42861 0.0480741
43871 0.0474547
44905 0.0468436
45963 0.0462469
47046 0.0456571
48155 0.0450669
49290 0.0444892
50451 0.043924
51640 0.0433651
52857 0.0428103
54103 0.0422577
55378 0.0417081
56683 0.0411719
58019 0.0406461
59386 0.0401251
60786 0.0396136
62218 0.0391027
63685 0.0386043
65185 0.0381078
66722 0.0376233
68294 0.0371376
69903 0.036659
71551 0.0361858
73237 0.0357201
74963 0.0352626
76730 0.0348059
78538 0.0343545
80389 0.0339102
82283 0.0334762
84222 0.0330403
86207 0.0326071
88239 0.0321845
90318 0.0317705
92447 0.031357
94625 0.0309441
96855 0.0305396
99138 0.0301439
101474 0.0297509
103866 0.0293635
106313 0.0289823
108819 0.0286036
111383 0.0282322
114008 0.0278638
116695 0.0274958
119445 0.0271404
122262 0.0267877
125141 0.0264407
128090 0.0260921
131109 0.0257486
134199 0.0254137
137361 0.025081
140599 0.0247573
143912 0.0244339
147305 0.0241077
150775 0.0237954
154328 0.0234824
157965 0.0231765
161688 0.0228738
165499 0.0225719
169398 0.0222786
173391 0.0219831
177477 0.0216914
181660 0.0214043
185940 0.0211163
190323 0.0208443
194808 0.0205619
199398 0.0202885
204098 0.0200196
208907 0.0197532
213831 0.0194989
218872 0.0192396
224030 0.0189798
229308 0.0187322
234711 0.018482
240243 0.0182377
245904 0.017995
251700 0.017759
257632 0.0175226
263703 0.0172898
269918 0.0170526
276279 0.0168275
282789 0.0166062
289454 0.0163817
296275 0.0161582
303257 0.0159405
310404 0.0157264
317719 0.0155136
325206 0.0153061
332870 0.015095
340716 0.0148878
348744 0.0146848
356964 0.01449
365381 0.0142916
373986 0.0140969
382801 0.0139025
391823 0.013711
401056 0.0135246
410506 0.0133389
420180 0.0131586
430088 0.0129745
440217 0.0128008
450595 0.0126252
461214 0.0124523
472081 0.0122788
483206 0.012114
494597 0.0119477
506253 0.0117831
518182 0.0116196
530392 0.0114531
542894 0.0112923
555688 0.0111311
568779 0.010973
582190 0.0108182
595903 0.0106696
609947 0.0105212
624328 0.0103737
639039 0.0102289
654099 0.0100847
669510 0.00993724
685289 0.00979468
701436 0.00965691
717971 0.00952447
734897 0.00939061
752211 0.00925672
769937 0.00912167
788094 0.00898886
806648 0.00886255
825659 0.00873567
845127 0.00861246
865033 0.00848906
885419 0.00836517
906284 0.00824334
927642 0.00811837
949510 0.00799986
971883 0.00788393
994784 0.00777079
1018235 0.00765594
1042241 0.0075412
1066789 0.00743035
1091928 0.00732326
1117670 0.00721629
1144001 0.00710917
1170963 0.00700533
1198564 0.00689896
1226803 0.00679747
1255710 0.00669752
1285305 0.00659365
1315606 0.00649538
1346598 0.00639968
1378328 0.00630581
1410820 0.00620392
1444060 0.00611143
1478098 0.00602092
1512926 0.00592512
1548595 0.00583353
1585088 0.00574171
1622440 0.00565438
1660686 0.00556585
1699819 0.0054805
1739856 0.00539399
1780891 0.0053077
1822833 0.00522433
1865795 0.00514058
1909769 0.00505821
1954760 0.00498264
2000920 0.00490333
2047993 0.00482776
2096242 0.00475152
2145649 0.0046727
2196216 0.00459952
2247968 0.00452536
2300950 0.00445185
2355208 0.00437743
2410705 0.00430705
2467481 0.00423779
2525641 0.00416625
2585173 0.00410124
2646394 0.00403482
2708450 0.00396773
2772280 0.00389794
2837594 0.00383234
2904488 0.00376573
2972924 0.00370158
3042970 0.00363927
3114866 0.00357766
3188125 0.00351441
3263288 0.00345336
3340173 0.0033934
3418852 0.00333414
3499528 0.00327369
3581922 0.00321563
3666303 0.00315649
3752797 0.00309962
3841131 0.00304209
3931754 0.00298582
4024355 0.00293052
4119225 0.00287564
4216257 0.00282262
4315604 0.00277217
4417377 0.00272132
4521381 0.00266957
4627992 0.00262144
4737004 0.00257156
4848627 0.00252253
4962964 0.00247482
5079857 0.00242609
5199699 0.00237875
5322096 0.00233372
5447596 0.00228813
5575968 0.00224105
5707294 0.00219534
5842057 0.00215028
5979514 0.00210416
6120561 0.00205984
6264674 0.00201504
6412518 0.00197251
6563475 0.00193178
6718070 0.00188884
6876424 0.00184665
7038543 0.00180621
7204351 0.00176659
7374318 0.00172709
7547881 0.00168931
7725741 0.00165171
7908083 0.00161388
8094235 0.0015758
8284888 0.0015391
8480155 0.00150131
8679998 0.00146603
8884588 0.00143153
9094449 0.00139643
9308603 0.00136152
9527637 0.00132668
9752564 0.00129327
9982322 0.00126115
10217723 0.00122878
10458100 0.00119649
10705349 0.00116441
10956758 0.00113443
11215236 0.00110449
11479473 0.00107409
11750429 0.00104437
12026722 0.00101458
12311050 0.000985864
12600315 0.000956255
12897105 0.000927655
13201726 0.000899091
13512306 0.000870267
13830729 0.000843496
14156807 0.000814559
14490387 0.000787526
14832665 0.000761203
15181496 0.000734768
15538948 0.000707549
15906276 0.000682197
16280547 0.000657404
16663972 0.000631866
17057001 0.000607596
17459687 0.000582542
17870019 0.000557339
18291545 0.000535086
18721861 0.000510705
19163726 0.000485576
19616886 0.000462576
20077464 0.00043883
20551481 0.000415942
21036620 0.000394473
21531734 0.000373563
22037410 0.000352244
22556799 0.000330625
23090110 0.000310538
23633360 0.000290263
24192204 0.000269279
24760077 0.000249042
25343924 0.000229925
25940508 0.000211369
26553295 0.000191468
27178407 0.000171305
27817871 0.000152973
28474082 0.00013505
29147076 0.00011556
29831324 9.66299e-05
30536614 7.84091e-05
31260259 5.93669e-05
31992452 4.14448e-05
32745523 2.34854e-05
33517773 5.97403e-06
34349252 1.04546e-06
35121947 3.36039e-07
36017594 1.49351e-07
36908299 1.12013e-07
37655483 3.73377e-08


==> comp-stack-r12-5db-ub.txt <==
255 1
261 0.999888
267 0.998976
273 0.996486
279 0.992094
286 0.984631
293 0.97507
300 0.963905
307 0.951544
314 0.9385
321 0.925028
329 0.909416
337 0.893817
345 0.878334
353 0.863203
361 0.848416
370 0.832276
378 0.818484
387 0.803482
396 0.789077
406 0.773729
415 0.760508
425 0.746402
435 0.732967
445 0.720106
456 0.706624
467 0.69374
478 0.681427
489 0.669722
501 0.657526
512 0.646877
524 0.635732
537 0.624232
550 0.613298
562 0.603644
576 0.592908
589 0.583395
603 0.573584
617 0.564226
632 0.554634
647 0.545491
662 0.536803
678 0.527898
694 0.519419
710 0.511297
727 0.503066
744 0.495192
762 0.48721
780 0.479598
798 0.472306
817 0.464901
836 0.457833
856 0.450695
876 0.443885
897 0.437021
918 0.430457
939 0.424157
961 0.417837
984 0.411527
1007 0.405471
1031 0.399424
1055 0.393605
1080 0.387798
1106 0.381991
1132 0.37643
1158 0.371132
1186 0.365656
1214 0.360372
1242 0.355294
1272 0.350083
1302 0.345103
1332 0.340323
1364 0.335412
1396 0.3307
1429 0.326014
1462 0.321515
1497 0.316937
1532 0.312536
1568 0.308192
1605 0.303918
1643 0.299688
1682 0.295528
1722 0.291434
1762 0.287484
1804 0.283508
1846 0.279671
1890 0.275813
1934 0.272103
1980 0.268355
2027 0.264691
2074 0.261158
2123 0.257622
2173 0.254161
2225 0.250686
2277 0.247366
2331 0.244022
2386 0.24076
2442 0.237574
2499 0.234439
2558 0.231311
2619 0.228199
2680 0.225185
2743 0.222197
2808 0.219241
2874 0.216351
2942 0.213478
3011 0.210683
3082 0.20792
3155 0.205163
3229 0.202474
3305 0.199837
3383 0.197228
3463 0.194641
3545 0.192107
3628 0.18962
3714 0.187137
3801 0.184714
3891 0.182305
3983 0.17995
4077 0.177625
4173 0.175333
4271 0.173073
4372 0.170833
4475 0.168604
4580 0.166453
4688 0.164296
4799 0.16218
4912 0.160099
5027 0.158045
5146 0.156016
5267 0.154007
5391 0.152031
5518 0.150083
5648 0.148162
5782 0.146259
5918 0.144407
6057 0.142563
6200 0.140736
6346 0.138953
6496 0.13717
6649 0.135439
6806 0.133722
6966 0.132025
7130 0.130356
7298 0.128701
7470 0.127053
7646 0.125436
7827 0.123822
8011 0.12226
8200 0.120707
8393 0.119178
8591 0.117677
8793 0.116182
9001 0.114708
9213 0.113253
9430 0.11183
9652 0.110408
9879 0.109016
10112 0.107633
10351 0.106282
10595 0.104931
10844 0.103608
11100 0.102298
11361 0.101018
11629 0.0997447
11903 0.0984834
12184 0.0972492
12471 0.0960189
12765 0.094802
13066 0.0936029
13374 0.0924303
13689 0.0912746
14011 0.090134
14342 0.0890005
14680 0.087881
15026 0.0867789
15380 0.0856993
15742 0.0846339
16113 0.0835805
16493 0.0825397
16882 0.0815094
17279 0.0804827
17687 0.0794693
18103 0.0784843
18530 0.0774947
18967 0.0765372
19414 0.0755806
19871 0.0746359
20340 0.0737007
20819 0.072786
21310 0.0718802
21812 0.0709791
22326 0.0701009
22852 0.069231
23390 0.0683627
23942 0.0675067
24506 0.0666656
25084 0.0658309
25675 0.065006
26280 0.0641915
26899 0.0633853
27533 0.0625982
28182 0.0618198
28846 0.0610443
29526 0.0602883
30222 0.0595344
30934 0.0587926
31663 0.0580634
32409 0.0573444
33173 0.0566262
33955 0.0559241
34755 0.055231
35574 0.0545388
36412 0.0538573
37270 0.0531931
38149 0.0525304
39048 0.0518712
39968 0.0512225
40910 0.0505875
41874 0.0499674
42861 0.0493467
43871 0.0487281
44905 0.0481178
45963 0.0475219
47046 0.0469328
48155 0.0463434
49290 0.0457666
50451 0.0452021
51640 0.0446439
52857 0.0440899
54103 0.043538
55378 0.0429891
56683 0.0424537
58019 0.0419285
59386 0.0414082
60786 0.0408975
62218 0.0403872
63685 0.0398895
65185 0.0393937
66722 0.0389099
68294 0.0384248
69903 0.0379468
71551 0.0374743
73237 0.0370091
74963 0.0365523
76730 0.0360962
78538 0.0356454
80389 0.0352016
82283 0.0347683
84222 0.034333
86207 0.0339003
88239 0.0334783
90318 0.0330648
92447 0.0326519
94625 0.0322395
96855 0.0318356
99138 0.0314404
101474 0.0310479
103866 0.0306611
106313 0.0302804
108819 0.0299022
111383 0.0295312
114008 0.0291633
116695 0.0287959
119445 0.0284409
122262 0.0280887
125141 0.0277422
128090 0.027394
131109 0.027051
134199 0.0267165
137361 0.0263843
140599 0.026061
143912 0.025738
147305 0.0254123
150775 0.0251004
154328 0.0247878
157965 0.0244823
161688 0.02418
165499 0.0238785
169398 0.0235856
173391 0.0232905
177477 0.0229992
181660 0.0227125
185940 0.0224249
190323 0.0221532
194808 0.0218712
199398 0.0215982
204098 0.0213296
208907 0.0210636
213831 0.0208096
218872 0.0205506
224030 0.0202912
229308 0.020044
234711 0.0197941
240243 0.0195501
245904 0.0193077
251700 0.019072
257632 0.018836
263703 0.0186035
269918 0.0183666
276279 0.0181418
282789 0.0179208
289454 0.0176965
296275 0.0174734
303257 0.017256
310404 0.0170421
317719 0.0168297
325206 0.0166224
332870 0.0164116
340716 0.0162047
348744 0.016002
356964 0.0158074
365381 0.0156093
373986 0.0154149
382801 0.0152207
391823 0.0150295
401056 0.0148433
410506 0.0146579
420180 0.0144778
430088 0.0142939
440217 0.0141205
450595 0.0139451
461214 0.0137725
472081 0.0135992
483206 0.0134346
494597 0.0132686
506253 0.0131042
518182 0.0129409
530392 0.0127746
542894 0.012614
555688 0.0124531
568779 0.0122951
582190 0.0121405
595903 0.0119921
609947 0.0118439
624328 0.0116966
639039 0.011552
654099 0.011408
669510 0.0112608
685289 0.0111184
701436 0.0109808
717971 0.0108485
734897 0.0107149
752211 0.0105811
769937 0.0104463
788094 0.0103137
806648 0.0101875
825659 0.0100608
845127 0.00993775
865033 0.00981451
885419 0.00969079
906284 0.00956912
927642 0.00944432
949510 0.00932597
971883 0.00921019
994784 0.00909721
1018235 0.00898251
1042241 0.00886793
1066789 0.00875722
1091928 0.00865028
1117670 0.00854345
1144001 0.00843647
1170963 0.00833277
1198564 0.00822654
1226803 0.00812519
1255710 0.00802537
1285305 0.00792164
1315606 0.0078235
1346598 0.00772793
1378328 0.00763419
1410820 0.00753243
1444060 0.00744007
1478098 0.00734968
1512926 0.007254
1548595 0.00716253
1585088 0.00707084
1622440 0.00698363
1660686 0.00689522
1699819 0.00680998
1739856 0.00672358
1780891 0.00663741
1822833 0.00655414
1865795 0.00647051
1909769 0.00638825
1954760 0.00631278
2000920 0.00623358
2047993 0.00615811
2096242 0.00608197
2145649 0.00600326
2196216 0.00593017
2247968 0.00585612
2300950 0.0057827
2355208 0.00570838
2410705 0.0056381
2467481 0.00556893
2525641 0.00549748
2585173 0.00543257
2646394 0.00536623
2708450 0.00529923
2772280 0.00522954
2837594 0.00516402
2904488 0.0050975
2972924 0.00503344
3042970 0.00497121
3114866 0.00490968
3188125 0.00484652
3263288 0.00478555
3340173 0.00472567
3418852 0.00466649
3499528 0.00460612
3581922 0.00454814
3666303 0.00448907
3752797 0.00443229
3841131 0.00437482
3931754 0.00431863
4024355 0.00426341
4119225 0.0042086
4216257 0.00415565
4315604 0.00410527
4417377 0.00405449
4521381 0.0040028
4627992 0.00395474
4737004 0.00390492
4848627 0.00385596
4962964 0.00380831
5079857 0.00375965
5199699 0.00371237
5322096 0.0036674
5447596 0.00362187
5575968 0.00357485
5707294 0.00352921
5842057 0.00348421
5979514 0.00343816
6120561 0.0033939
6264674 0.00334915
6412518 0.00330668
6563475 0.003266
6718070 0.00322312
6876424 0.00318098
7038543 0.0031406
7204351 0.00310104
7374318 0.00306159
7547881 0.00302385
7725741 0.0029863
7908083 0.00294853
8094235 0.0029105
8284888 0.00287384
8480155 0.00283611
8679998 0.00280087
8884588 0.00276642
9094449 0.00273137
9308603 0.0026965
9527637 0.00266171
9752564 0.00262834
9982322 0.00259627
10217723 0.00256394
10458100 0.00253169
10705349 0.00249966
10956758 0.00246972
11215236 0.00243981
11479473 0.00240946
11750429 0.00237978
12026722 0.00235002
12311050 0.00232135
12600315 0.00229178
12897105 0.00226322
13201726 0.00223469
13512306 0.00220591
13830729 0.00217917
14156807 0.00215027
14490387 0.00212328
14832665 0.00209699
15181496 0.00207059
15538948 0.00204341
15906276 0.00201809
16280547 0.00199333
16663972 0.00196782
17057001 0.00194359
17459687 0.00191857
17870019 0.0018934
18291545 0.00187118
18721861 0.00184683
19163726 0.00182173
19616886 0.00179876
20077464 0.00177505
20551481 0.00175219
21036620 0.00173075
21531734 0.00170987
22037410 0.00168858
22556799 0.00166699
23090110 0.00164693
23633360 0.00162668
24192204 0.00160572
24760077 0.00158551
25343924 0.00156642
25940508 0.00154789
26553295 0.00152801
27178407 0.00150788
27817871 0.00148957
28474082 0.00147167
29147076 0.00145221
29831324 0.0014333
30536614 0.00141511
31260259 0.00139609
31992452 0.00137819
32745523 0.00136026
33517773 0.00134277
34349252 0.00133785
35121947 0.00133714
36017594 0.00133695
36908299 0.00133692
37655483 0.00133684


==> comp-stack-r12-6db-lb.txt <==
255 1
260 0.993512
267 0.95202
273 0.894787
279 0.830235
286 0.755624
293 0.686926
299 0.634106
306 0.579568
314 0.525729
321 0.485046
329 0.444739
336 0.414027
344 0.38327
352 0.356396
361 0.330013
369 0.309417
378 0.288927
387 0.270823
396 0.254734
405 0.240352
415 0.226073
424 0.21453
434 0.202953
444 0.192508
455 0.182148
466 0.172802
477 0.164335
488 0.156627
499 0.149583
511 0.142567
523 0.136157
535 0.130281
548 0.124446
561 0.119096
574 0.114173
587 0.109631
601 0.105115
615 0.100948
630 0.0968267
644 0.0932636
660 0.0894919
675 0.0862173
691 0.0829726
707 0.079957
724 0.0769787
741 0.07421
758 0.0716293
776 0.0690823
794 0.0667066
813 0.0643669
832 0.0621812
851 0.0601365
871 0.0581216
892 0.0561435
913 0.0542934
934 0.0525596
956 0.0508547
979 0.0491846
1002 0.0476195
1025 0.046148
1049 0.0447051
1074 0.043294
1099 0.0419679
1125 0.0406705
1151 0.0394507
1178 0.0382566
1206 0.0370916
1234 0.0359948
1263 0.0349236
1293 0.0338795
1323 0.0328949
1354 0.0319349
1386 0.0310008
1419 0.0300913
1452 0.0292336
1486 0.0283986
1521 0.0275863
1556 0.0268184
1593 0.0260506
1630 0.0253252
1669 0.0246022
1708 0.0239191
1748 0.0232569
1789 0.0226142
1831 0.0219916
1874 0.0213881
1918 0.0208023
1963 0.0202359
2009 0.0196872
2056 0.0191568
2104 0.0186427
2154 0.0181352
2204 0.0176545
2256 0.0171808
2309 0.0167227
2363 0.01628
2419 0.0158444
2476 0.0154248
2534 0.0150194
2593 0.0146284
2654 0.0142447
2716 0.0138741
2780 0.0135112
2845 0.0131609
2912 0.0128186
2980 0.0124881
3050 0.0121654
3122 0.0118501
3195 0.0115463
3270 0.0112496
3347 0.010961
3425 0.0106826
3506 0.010408
3588 0.0101442
3672 0.00988703
3759 0.00963383
3847 0.00939073
3937 0.00915391
4029 0.00892379
4124 0.00869799
4221 0.00847843
4320 0.00826569
4421 0.00805935
4525 0.00785733
4631 0.00766108
4740 0.00746925
4851 0.00728346
4965 0.00710186
5081 0.00692581
5201 0.0067529
5323 0.00658534
5448 0.00642233
5576 0.00626324
5706 0.00610924
5840 0.00595835
5977 0.0058117
6118 0.00566795
6261 0.00552907
6408 0.00539302
6559 0.00526022
6712 0.00513212
6870 0.00500647
7031 0.004884
7196 0.00476479
7365 0.00464834
7538 0.00453491
7715 0.00442419
7896 0.00431625
8081 0.00421147
8271 0.00410877
8465 0.00400888
8664 0.00391125
8867 0.00381642
9075 0.00372382
9288 0.00363333
9506 0.00354507
9729 0.00345931
9957 0.00337576
10191 0.00329418
10430 0.00321443
10675 0.00313679
10925 0.00306094
11182 0.00298695
11444 0.00291516
11713 0.00284478
11988 0.00277632
12269 0.00270971
12557 0.00264452
12852 0.00258075
13153 0.00251865
13462 0.00245793
13778 0.00239887
14101 0.00234141
14432 0.00228502
14771 0.00223022
15117 0.00217682
15472 0.0021246
15835 0.00207383
16207 0.002024
16587 0.00197571
16976 0.00192854
17375 0.00188214
17783 0.00183692
18200 0.0017932
18627 0.00175034
19064 0.00170856
19511 0.00166776
19969 0.00162805
20438 0.00158911
20918 0.00155106
21408 0.00151411
21911 0.00147804
22425 0.00144279
22951 0.00140849
23490 0.00137486
24041 0.00134209
24605 0.00131019
25183 0.00127899
25774 0.00124858
26378 0.00121889
26997 0.00118991
27631 0.00116162
28279 0.00113409
28943 0.00110716
29622 0.00108079
30317 0.00105506
31029 0.00102996
31757 0.00100549
32502 0.00098151
33265 0.000958281
34046 0.000935583
34844 0.000913369
35662 0.00089164
36499 0.000870454
37356 0.000849724
38232 0.00082966
39129 0.000809914
40048 0.000790722
40987 0.000772043
41949 0.000753718
42934 0.000735777
43941 0.000718322
44972 0.000701327
46028 0.000684714
47108 0.000668506
48213 0.00065258
49345 0.000637152
50503 0.000622067
51688 0.000607222
52901 0.000592892
54142 0.000578782
55413 0.000565093
56713 0.000551785
58044 0.00053865
59406 0.000525857
60800 0.000513444
62227 0.000501222
63687 0.000489289
65181 0.000477656
66711 0.000466284
68276 0.000455222
69879 0.00044458
71518 0.000434142
73197 0.000423872
74914 0.000413831
76672 0.000404089
78472 0.000394496
80313 0.000385153
82198 0.00037599
84127 0.000366995
86101 0.00035838
88121 0.000349853
90189 0.000341559
92306 0.000333508
94472 0.000325633
96689 0.000317925
98958 0.000310353
101280 0.000303013
103656 0.00029586
106089 0.000288827
108578 0.000281982
111126 0.000275313
113734 0.000268772
116403 0.000262431
119135 0.000256206
121930 0.000250157
124792 0.000244222
127720 0.000238438
130717 0.000232806
133785 0.000227301
136924 0.000221961
140137 0.000216773
143426 0.000211641
146792 0.000206635
150236 0.000201746
153762 0.000196925
157370 0.000192212
161064 0.000187635
164842 0.000183219
168711 0.000178866
172671 0.000174583
176722 0.000170489
180869 0.000166426
185113 0.000162515
189457 0.000158649
193903 0.000154854
198453 0.00015118
203110 0.000147573
207876 0.000144077
212754 0.000140622
217747 0.000137287
222857 0.000134029
228086 0.000130868
233439 0.000127742
238917 0.000124702
244523 0.00012175
250261 0.000118867
256137 0.000116043
262145 0.000113284
268296 0.000110605
274592 0.000107963
281036 0.000105395
287631 0.000102853
294381 0.0001004
301290 9.80082e-05
308360 9.56748e-05
315595 9.34151e-05
323003 9.1212e-05
330581 8.90435e-05
338338 8.69147e-05
346278 8.48612e-05
354403 8.28581e-05
362720 8.08825e-05
371232 7.89688e-05
379947 7.70719e-05
388861 7.52276e-05
397985 7.34342e-05
407324 7.16853e-05
416882 6.99833e-05
426665 6.8295e-05
436678 6.66463e-05
446927 6.50342e-05
457412 6.34937e-05
468146 6.20138e-05
479134 6.05505e-05
490376 5.91015e-05
501883 5.77155e-05
513661 5.63357e-05
525714 5.50104e-05
538055 5.37021e-05
550683 5.24105e-05
563600 5.11459e-05
576824 4.99443e-05
590362 4.87447e-05
604217 4.76061e-05
618397 4.64483e-05
632905 4.53401e-05
647756 4.42436e-05
662957 4.31637e-05
678515 4.21382e-05
694440 4.11305e-05
710733 4.01668e-05
727410 3.92027e-05
744484 3.82642e-05
761953 3.73465e-05
779833 3.64698e-05
798133 3.55884e-05
816865 3.47206e-05
836044 3.38971e-05
855652 3.30886e-05
875727 3.2325e-05
896279 3.15397e-05
917321 3.07727e-05
938834 3.0049e-05
960865 2.93137e-05
983431 2.85939e-05
1006501 2.7896e-05
1030119 2.72226e-05
1054285 2.65701e-05
1079046 2.59322e-05
1104349 2.53039e-05
1130270 2.46911e-05
1156783 2.41013e-05
1183937 2.35167e-05
1211713 2.29608e-05
1240147 2.24085e-05
1269264 2.18603e-05
1299033 2.13468e-05
1329525 2.08393e-05
1360712 2.03286e-05
1392692 1.98316e-05
1425326 1.93489e-05
1458781 1.8876e-05
1493005 1.84207e-05
1528043 1.79633e-05
1563953 1.75047e-05
1600602 1.7065e-05
1638155 1.66356e-05
1676646 1.62217e-05
1715943 1.582e-05
1756209 1.54328e-05
1797515 1.50312e-05
1839626 1.46497e-05
1882768 1.42917e-05
1926974 1.39386e-05
1972167 1.35972e-05
2018459 1.32771e-05
2065866 1.29495e-05
2114301 1.26194e-05
2163933 1.23078e-05
2214692 1.19942e-05
2266685 1.16837e-05
2319914 1.13929e-05
2374290 1.10927e-05
2430022 1.08175e-05
2487101 1.05511e-05
2545437 1.02743e-05
2605127 1.00099e-05
2666309 9.75493e-06
2728918 9.50612e-06
2792964 9.26188e-06
2858411 9.02596e-06
2925542 8.79757e-06
2994154 8.56879e-06
3064428 8.3521e-06
3136293 8.12808e-06
3209928 7.9108e-06
3285212 7.70799e-06
3362354 7.51053e-06
3441216 7.32061e-06
3521966 7.12434e-06
3604621 6.94512e-06
3689233 6.75618e-06
3776060 6.57677e-06
3864456 6.40052e-06
3955108 6.233e-06
4047864 6.07361e-06
4143085 5.91996e-06
4240514 5.75898e-06
4339759 5.59999e-06
4441430 5.44852e-06
4545657 5.30102e-06
4652319 5.16066e-06
4761467 5.02566e-06
4873433 4.89065e-06
4987589 4.75901e-06
5104639 4.62261e-06
5224454 4.49989e-06
5347707 4.37856e-06
5472451 4.25248e-06
5601436 4.13452e-06
5732325 4.01418e-06
5866823 3.89622e-06
6004525 3.78143e-06
6145570 3.67894e-06
6289733 3.5812e-06
6437239 3.48089e-06
6588734 3.37918e-06
6742866 3.28422e-06
6901095 3.1847e-06
7063061 3.09905e-06
7228944 3.01004e-06
7398665 2.91607e-06
7572251 2.82309e-06
7749733 2.73923e-06
7932131 2.66231e-06
8117929 2.58578e-06
8308433 2.51501e-06
8504251 2.4361e-06
8704282 2.36077e-06
8907841 2.29019e-06
9116016 2.21605e-06
9329847 2.13873e-06
9548910 2.0737e-06
9772865 2.01105e-06
10004034 1.94603e-06
10237002 1.87922e-06
10477596 1.81756e-06
10723011 1.75254e-06
10977131 1.69881e-06
11233098 1.64211e-06
11495969 1.58739e-06
11765579 1.53069e-06
12042408 1.47756e-06
12324424 1.42879e-06
12613686 1.38062e-06
12909689 1.32848e-06
13214550 1.27713e-06
13522652 1.22717e-06
13840717 1.17523e-06
14166824 1.1328e-06
14497905 1.08641e-06
14837297 1.04756e-06
15185420 1.00493e-06
15546784 9.60326e-07
15906676 9.19685e-07
16280937 8.75277e-07
16661731 8.29084e-07
17053068 7.91417e-07
17455134 7.50181e-07
17862383 7.15883e-07
18283082 6.77224e-07
18712335 6.44315e-07
19154701 6.07837e-07
19599124 5.74729e-07
20058987 5.43405e-07
20532990 5.09306e-07
21019425 4.75802e-07
21505715 4.49434e-07
22010229 4.21283e-07
22532338 3.96501e-07
23055189 3.69936e-07
23596706 3.4337e-07
24154109 3.16408e-07
24718442 2.90635e-07
25301791 2.64665e-07
25896583 2.41469e-07
26504073 2.1312e-07
27118446 1.89131e-07
27755107 1.70099e-07
28412774 1.50076e-07
29076494 1.29061e-07
29757116 1.05469e-07
30464050 8.386e-08
31170754 6.34402e-08
31904278 4.38134e-08
32677409 2.41866e-08
33413646 7.93003e-09
34268174 1.58601e-09
35155237 5.94752e-10
35821351 1.98251e-10


==> comp-stack-r12-6db-ub.txt <==
255 1
260 0.993512
267 0.95202
273 0.894787
279 0.830235
286 0.755624
293 0.686926
299 0.634106
306 0.579568
314 0.52573
321 0.485047
329 0.444739
336 0.414028
344 0.383271
352 0.356396
361 0.330014
369 0.309418
378 0.288927
387 0.270823
396 0.254734
405 0.240352
415 0.226073
424 0.21453
434 0.202953
444 0.192509
455 0.182149
466 0.172803
477 0.164335
488 0.156628
499 0.149584
511 0.142567
523 0.136157
535 0.130282
548 0.124446
561 0.119097
574 0.114174
587 0.109631
601 0.105116
615 0.100949
630 0.0968274
644 0.0932643
660 0.0894927
675 0.086218
691 0.0829733
707 0.0799578
724 0.0769794
741 0.0742107
758 0.0716301
776 0.069083
794 0.0667073
813 0.0643676
832 0.0621819
851 0.0601373
871 0.0581223
892 0.0561442
913 0.0542941
934 0.0525604
956 0.0508554
979 0.0491854
1002 0.0476203
1025 0.0461488
1049 0.0447059
1074 0.0432948
1099 0.0419686
1125 0.0406712
1151 0.0394515
1178 0.0382574
1206 0.0370924
1234 0.0359955
1263 0.0349244
1293 0.0338802
1323 0.0328956
1354 0.0319357
1386 0.0310016
1419 0.0300921
1452 0.0292344
1486 0.0283994
1521 0.0275871
1556 0.0268191
1593 0.0260514
1630 0.025326
1669 0.024603
1708 0.0239199
1748 0.0232576
1789 0.022615
1831 0.0219924
1874 0.0213888
1918 0.0208031
1963 0.0202367
2009 0.019688
2056 0.0191575
2104 0.0186435
2154 0.018136
2204 0.0176553
2256 0.0171816
2309 0.0167234
2363 0.0162808
2419 0.0158451
2476 0.0154255
2534 0.0150202
2593 0.0146291
2654 0.0142455
2716 0.0138749
2780 0.013512
2845 0.0131617
2912 0.0128194
2980 0.0124888
3050 0.0121661
3122 0.0118509
3195 0.0115471
3270 0.0112504
3347 0.0109617
3425 0.0106834
3506 0.0104088
3588 0.010145
3672 0.00988781
3759 0.00963461
3847 0.00939152
3937 0.00915469
4029 0.00892457
4124 0.00869878
4221 0.00847922
4320 0.00826647
4421 0.00806013
4525 0.00785812
4631 0.00766187
4740 0.00747004
4851 0.00728425
4965 0.00710265
5081 0.00692659
5201 0.00675369
5323 0.00658613
5448 0.00642312
5576 0.00626403
5706 0.00611003
5840 0.00595914
5977 0.00581249
6118 0.00566874
6261 0.00552986
6408 0.00539381
6559 0.00526101
6712 0.00513291
6870 0.00500726
7031 0.00488478
7196 0.00476558
7365 0.00464913
7538 0.0045357
7715 0.00442498
7896 0.00431704
8081 0.00421226
8271 0.00410956
8465 0.00400967
8664 0.00391204
8867 0.00381721
9075 0.00372461
9288 0.00363412
9506 0.00354586
9729 0.0034601
9957 0.00337655
10191 0.00329497
10430 0.00321522
10675 0.00313759
10925 0.00306173
11182 0.00298774
11444 0.00291595
11713 0.00284558
11988 0.00277711
12269 0.0027105
12557 0.00264531
12852 0.00258154
13153 0.00251944
13462 0.00245872
13778 0.00239966
14101 0.0023422
14432 0.00228581
14771 0.00223101
15117 0.00217761
15472 0.00212539
15835 0.00207462
16207 0.0020248
16587 0.0019765
16976 0.00192933
17375 0.00188293
17783 0.00183771
18200 0.00179399
18627 0.00175114
19064 0.00170935
19511 0.00166855
19969 0.00162884
20438 0.0015899
20918 0.00155185
21408 0.0015149
21911 0.00147883
22425 0.00144358
22951 0.00140928
23490 0.00137565
24041 0.00134288
24605 0.00131098
25183 0.00127978
25774 0.00124937
26378 0.00121968
26997 0.00119071
27631 0.00116241
28279 0.00113488
28943 0.00110795
29622 0.00108158
30317 0.00105586
31029 0.00103075
31757 0.00100629
32502 0.000982302
33265 0.000959073
34046 0.000936375
34844 0.000914162
35662 0.000892432
36499 0.000871247
37356 0.000850517
38232 0.000830452
39129 0.000810707
40048 0.000791515
40987 0.000772836
41949 0.000754511
42934 0.00073657
43941 0.000719115
44972 0.00070212
46028 0.000685507
47108 0.000669298
48213 0.000653372
49345 0.000637945
50503 0.00062286
51688 0.000608015
52901 0.000593685
54142 0.000579575
55413 0.000565886
56713 0.000552578
58044 0.000539443
59406 0.00052665
60800 0.000514237
62227 0.000502015
63687 0.000490082
65181 0.000478449
66711 0.000467077
68276 0.000456015
69879 0.000445374
71518 0.000434935
73197 0.000424665
74914 0.000414624
76672 0.000404882
78472 0.00039529
80313 0.000385946
82198 0.000376783
84127 0.000367788
86101 0.000359173
88121 0.000350646
90189 0.000342352
92306 0.000334301
94472 0.000326426
96689 0.000318718
98958 0.000311146
101280 0.000303806
103656 0.000296653
106089 0.00028962
108578 0.000282775
111126 0.000276106
113734 0.000269566
116403 0.000263224
119135 0.000256999
121930 0.00025095
124792 0.000245015
127720 0.000239231
130717 0.000233599
133785 0.000228094
136924 0.000222754
140137 0.000217566
143426 0.000212434
146792 0.000207428
150236 0.00020254
153762 0.000197719
157370 0.000193005
161064 0.000188429
164842 0.000184013
168711 0.000179659
172671 0.000175376
176722 0.000171282
180869 0.000167219
185113 0.000163308
189457 0.000159442
193903 0.000155647
198453 0.000151974
203110 0.000148366
207876 0.00014487
212754 0.000141415
217747 0.00013808
222857 0.000134822
228086 0.000131661
233439 0.000128535
238917 0.000125495
244523 0.000122544
250261 0.000119661
256137 0.000116836
262145 0.000114077
268296 0.000111399
274592 0.000108757
281036 0.000106189
287631 0.000103646
294381 0.000101193
301290 9.88015e-05
308360 9.64681e-05
315595 9.42084e-05
323003 9.20053e-05
330581 8.98368e-05
338338 8.7708e-05
346278 8.56545e-05
354403 8.36514e-05
362720 8.16758e-05
371232 7.97621e-05
379947 7.78653e-05
388861 7.6021e-05
397985 7.42276e-05
407324 7.24786e-05
416882 7.07766e-05
426665 6.90883e-05
436678 6.74397e-05
446927 6.58275e-05
457412 6.42871e-05
468146 6.28072e-05
479134 6.13439e-05
490376 5.98949e-05
501883 5.85089e-05
513661 5.71291e-05
525714 5.58038e-05
538055 5.44955e-05
550683 5.32039e-05
563600 5.19393e-05
576824 5.07377e-05
590362 4.95381e-05
604217 4.83995e-05
618397 4.72417e-05
632905 4.61335e-05
647756 4.5037e-05
662957 4.39571e-05
678515 4.29315e-05
694440 4.19238e-05
710733 4.09601e-05
727410 3.9996e-05
744484 3.90575e-05
761953 3.81398e-05
779833 3.72632e-05
798133 3.63818e-05
816865 3.5514e-05
836044 3.46905e-05
855652 3.3882e-05
875727 3.31184e-05
896279 3.23331e-05
917321 3.1566e-05
938834 3.08424e-05
960865 3.01071e-05
983431 2.93873e-05
1006501 2.86894e-05
1030119 2.8016e-05
1054285 2.73635e-05
1079046 2.67256e-05
1104349 2.60973e-05
1130270 2.54845e-05
1156783 2.48947e-05
1183937 2.43101e-05
1211713 2.37542e-05
1240147 2.32018e-05
1269264 2.26537e-05
1299033 2.21402e-05
1329525 2.16327e-05
1360712 2.1122e-05
1392692 2.0625e-05
1425326 2.01422e-05
1458781 1.96694e-05
1493005 1.9214e-05
1528043 1.87567e-05
1563953 1.82981e-05
1600602 1.78584e-05
1638155 1.7429e-05
1676646 1.7015e-05
1715943 1.66134e-05
1756209 1.62262e-05
1797515 1.58246e-05
1839626 1.54431e-05
1882768 1.50851e-05
1926974 1.4732e-05
1972167 1.43906e-05
2018459 1.40704e-05
2065866 1.37429e-05
2114301 1.34128e-05
2163933 1.31012e-05
2214692 1.27876e-05
2266685 1.24771e-05
2319914 1.21863e-05
2374290 1.18861e-05
2430022 1.16109e-05
2487101 1.13445e-05
2545437 1.10677e-05
2605127 1.08033e-05
2666309 1.05483e-05
2728918 1.02995e-05
2792964 1.00553e-05
2858411 9.81935e-06
2925542 9.59096e-06
2994154 9.36218e-06
3064428 9.1455e-06
3136293 8.92147e-06
3209928 8.70419e-06
3285212 8.50138e-06
3362354 8.30392e-06
3441216 8.114e-06
3521966 7.91773e-06
3604621 7.73851e-06
3689233 7.54958e-06
3776060 7.37016e-06
3864456 7.19392e-06
3955108 7.02639e-06
4047864 6.867e-06
4143085 6.71336e-06
4240514 6.55238e-06
4339759 6.39338e-06
4441430 6.24192e-06
4545657 6.09442e-06
4652319 5.95406e-06
4761467 5.81905e-06
4873433 5.68404e-06
4987589 5.5524e-06
5104639 5.41601e-06
5224454 5.29329e-06
5347707 5.17196e-06
5472451 5.04587e-06
5601436 4.92791e-06
5732325 4.80758e-06
5866823 4.68962e-06
6004525 4.57483e-06
6145570 4.47233e-06
6289733 4.3746e-06
6437239 4.27428e-06
6588734 4.17258e-06
6742866 4.07762e-06
6901095 3.97809e-06
7063061 3.89245e-06
7228944 3.80344e-06
7398665 3.70947e-06
7572251 3.61649e-06
7749733 3.53263e-06
7932131 3.45571e-06
8117929 3.37918e-06
8308433 3.3084e-06
8504251 3.2295e-06
8704282 3.15417e-06
8907841 3.08359e-06
9116016 3.00944e-06
9329847 2.93212e-06
9548910 2.8671e-06
9772865 2.80445e-06
10004034 2.73943e-06
10237002 2.67261e-06
10477596 2.61096e-06
10723011 2.54593e-06
10977131 2.49221e-06
11233098 2.43551e-06
11495969 2.38079e-06
11765579 2.32409e-06
12042408 2.27096e-06
12324424 2.22219e-06
12613686 2.17402e-06
12909689 2.12187e-06
13214550 2.07053e-06
13522652 2.02057e-06
13840717 1.96863e-06
14166824 1.9262e-06
14497905 1.87981e-06
14837297 1.84095e-06
15185420 1.79833e-06
15546784 1.75372e-06
15906676 1.71308e-06
16280937 1.66867e-06
16661731 1.62248e-06
17053068 1.58482e-06
17455134 1.54358e-06
17862383 1.50928e-06
18283082 1.47062e-06
18712335 1.43771e-06
19154701 1.40123e-06
19599124 1.36813e-06
20058987 1.3368e-06
20532990 1.3027e-06
21019425 1.2692e-06
21505715 1.24283e-06
22010229 1.21468e-06
22532338 1.1899e-06
23055189 1.16333e-06
23596706 1.13677e-06
24154109 1.10981e-06
24718442 1.08403e-06
25301791 1.05806e-06
25896583 1.03487e-06
26504073 1.00652e-06
27118446 9.8253e-07
27755107 9.63498e-07
28412774 9.43474e-07
29076494 9.2246e-07
29757116 8.98868e-07
30464050 8.77259e-07
31170754 8.56839e-07
31904278 8.37212e-07
32677409 8.17585e-07
33413646 8.01329e-07
34268174 7.94985e-07
35155237 7.93993e-07
35821351 7.93597e-07


==> comp-stack-r12-7db-lb.txt <==
255 1
260 0.880674
265 0.688428
271 0.497345
277 0.364595
282 0.287626
288 0.222367
294 0.176657
301 0.139106
307 0.115783
313 0.0979749
320 0.0820657
327 0.0698526
334 0.0602671
341 0.0526016
348 0.0463738
355 0.041238
362 0.036949
370 0.0328582
378 0.0294439
386 0.0265634
394 0.0241087
402 0.0219966
411 0.0199544
419 0.0183825
428 0.0168391
437 0.0154935
446 0.0143131
456 0.0131614
465 0.0122466
475 0.0113448
485 0.0105447
495 0.00983157
505 0.00919249
516 0.00856345
527 0.0080008
538 0.00749514
549 0.0070391
561 0.00659035
573 0.00618578
585 0.00581985
597 0.00548738
609 0.00518419
622 0.00488479
635 0.00461229
649 0.0043454
662 0.00411919
676 0.00389578
690 0.00369109
705 0.00349032
720 0.00330675
735 0.00313804
750 0.00298267
766 0.00283005
782 0.00268976
798 0.00256002
815 0.00243301
832 0.00231577
850 0.00220128
868 0.00209553
886 0.00199757
904 0.00190677
923 0.00181798
943 0.00173148
963 0.00165146
983 0.00157698
1004 0.0015045
1025 0.00143736
1046 0.00137484
1068 0.00131388
1090 0.00125717
1113 0.00120193
1137 0.00114839
1161 0.0010984
1185 0.00105192
1210 0.00100688
1235 0.000964702
1261 0.000923769
1288 0.000884163
1315 0.000847205
1342 0.000812701
1370 0.000779189
1399 0.000746658
1429 0.000715274
1459 0.000685993
1489 0.000658594
1520 0.000632027
1552 0.000606446
1585 0.00058176
1618 0.000558569
1652 0.000536176
1687 0.000514597
1722 0.000494399
1758 0.000474935
1795 0.00045617
1833 0.000438116
1871 0.000421176
1911 0.000404423
1951 0.000388633
1992 0.0003735
2034 0.000359022
2076 0.000345404
2120 0.000331965
2164 0.00031935
2210 0.000306933
2256 0.000295288
2303 0.00028414
2352 0.000273167
2401 0.000262909
2451 0.000253032
2503 0.000243426
2555 0.000234311
2609 0.000225427
2664 0.000216955
2720 0.00020884
2777 0.00020105
2835 0.000193582
2895 0.000186305
2955 0.000179467
3017 0.000172815
3081 0.000166325
3145 0.000160232
3211 0.000154282
3279 0.000148533
3348 0.00014308
3418 0.000137845
3489 0.00013288
3563 0.000127936
3637 0.000123294
3714 0.000118754
3792 0.000114431
3871 0.000110286
3953 0.00010623
4035 0.000102425
4120 9.86983e-05
4207 9.51271e-05
4295 9.17104e-05
4385 8.83945e-05
4477 8.52224e-05
4571 8.21574e-05
4667 7.91883e-05
4765 7.6345e-05
4865 7.36229e-05
4967 7.09814e-05
5071 6.84264e-05
5178 6.59752e-05
5286 6.36464e-05
5397 6.13668e-05
5510 5.91649e-05
5626 5.70705e-05
5744 5.50497e-05
5865 5.30624e-05
5988 5.11658e-05
6113 4.93507e-05
6242 4.75889e-05
6373 4.59132e-05
6506 4.42867e-05
6643 4.27003e-05
6782 4.11803e-05
6925 3.97241e-05
7070 3.8328e-05
7218 3.69764e-05
7370 3.56777e-05
7524 3.44267e-05
7682 3.32092e-05
7843 3.20603e-05
8008 3.09373e-05
8176 2.98601e-05
8348 2.88086e-05
8523 2.78026e-05
8702 2.6816e-05
8884 2.58699e-05
9071 2.49574e-05
9261 2.40762e-05
9455 2.32362e-05
9654 2.24059e-05
9856 2.16349e-05
10063 2.08668e-05
10274 2.01411e-05
10490 1.94341e-05
10710 1.8761e-05
10935 1.81083e-05
11164 1.74723e-05
11398 1.68683e-05
11637 1.62866e-05
11882 1.57249e-05
12131 1.51741e-05
12385 1.4658e-05
12645 1.41586e-05
12911 1.36643e-05
13182 1.31926e-05
13458 1.27284e-05
13741 1.22826e-05
14029 1.18584e-05
14323 1.14479e-05
14624 1.10513e-05
14931 1.06612e-05
15244 1.02875e-05
15564 9.93248e-06
15890 9.58877e-06
16224 9.25769e-06
16564 8.9397e-06
16912 8.62525e-06
17267 8.31658e-06
17629 8.03009e-06
17999 7.74999e-06
18376 7.47667e-06
18762 7.21736e-06
19156 6.97276e-06
19558 6.73648e-06
19968 6.50945e-06
20387 6.28618e-06
20815 6.0754e-06
21252 5.86592e-06
21697 5.66414e-06
22153 5.47045e-06
22618 5.28831e-06
23092 5.11319e-06
23578 4.92935e-06
24071 4.75938e-06
24576 4.59773e-06
25092 4.44447e-06
25619 4.28806e-06
26156 4.14497e-06
26705 3.99941e-06
27265 3.86102e-06
27837 3.72786e-06
28421 3.60063e-06
29018 3.47371e-06
29627 3.35873e-06
30248 3.2372e-06
30883 3.12607e-06
31531 3.01964e-06
32194 2.91244e-06
32868 2.8144e-06
33558 2.72244e-06
34262 2.62864e-06
34981 2.53514e-06
35715 2.44119e-06
36464 2.35824e-06
37229 2.27746e-06
38010 2.19636e-06
38808 2.12266e-06
39622 2.04557e-06
40454 1.97356e-06
41302 1.90894e-06
42170 1.83978e-06
43056 1.77579e-06
43957 1.71418e-06
44880 1.65495e-06
45821 1.59919e-06
46783 1.54621e-06
47765 1.49361e-06
48766 1.44632e-06
49791 1.3958e-06
50834 1.34805e-06
51901 1.30246e-06
52991 1.25725e-06
54102 1.21636e-06
55240 1.17292e-06
56396 1.13488e-06
57579 1.09814e-06
58788 1.06025e-06
60025 1.02575e-06
61281 9.92093e-07
62567 9.57437e-07
63884 9.26785e-07
65224 8.95441e-07
66590 8.64173e-07
67990 8.35601e-07
69433 8.07414e-07
70868 7.80459e-07
72357 7.53581e-07
73875 7.26549e-07
75423 6.99363e-07
77008 6.74411e-07
78627 6.49612e-07
80272 6.2697e-07
81957 6.03327e-07
83681 5.81532e-07
85437 5.61662e-07
87228 5.41408e-07
89056 5.23078e-07
90922 5.04903e-07
92834 4.86882e-07
94798 4.69554e-07
96781 4.54074e-07
98803 4.38209e-07
100882 4.23576e-07
102986 4.10253e-07
105150 3.95158e-07
107353 3.82759e-07
109627 3.68666e-07
111907 3.55573e-07
114260 3.42096e-07
116653 3.29697e-07
119126 3.18221e-07
121631 3.08364e-07
124180 2.9712e-07
126764 2.87185e-07
129432 2.77789e-07
132188 2.67777e-07
134920 2.60538e-07
137731 2.5199e-07
140640 2.43518e-07
143599 2.34815e-07
146603 2.27422e-07
149688 2.20106e-07
152832 2.12789e-07
156044 2.05319e-07
159329 1.98696e-07
162711 1.91611e-07
166164 1.83139e-07
169550 1.759e-07
173105 1.69816e-07
176715 1.64271e-07
180419 1.58649e-07
184283 1.53951e-07
188229 1.48483e-07
192134 1.434e-07
196075 1.38933e-07
200160 1.33234e-07
204475 1.28536e-07
208711 1.24146e-07
213060 1.20373e-07
217499 1.16522e-07
222080 1.12363e-07
226802 1.0859e-07
231739 1.04508e-07
236364 1.00888e-07
241311 9.76536e-08
246490 9.36489e-08
251562 9.09534e-08
256798 8.77189e-08
262413 8.53314e-08
267786 8.279e-08
273306 8.02485e-08
279614 7.80921e-08
284996 7.52426e-08
291055 7.1777e-08
297067 6.93895e-08
303249 6.69251e-08
309860 6.49227e-08
316419 6.21502e-08
323814 6.061e-08
329458 5.91467e-08
336969 5.72213e-08
343471 5.49109e-08
350692 5.32936e-08
358007 5.15993e-08
366022 4.9905e-08
373318 4.87498e-08
381144 4.60543e-08
389108 4.4514e-08
397646 4.26657e-08
405767 4.11254e-08
415612 3.98932e-08
422888 3.83529e-08
431805 3.72747e-08
442376 3.61965e-08
450182 3.48103e-08
459727 3.3347e-08
469167 3.22688e-08
479024 3.14987e-08
489186 3.00354e-08
499691 2.94193e-08
512391 2.86492e-08
520252 2.7956e-08
533691 2.71859e-08
542735 2.67238e-08
555039 2.57997e-08
565506 2.52606e-08
577159 2.41824e-08
590436 2.35663e-08
602515 2.31042e-08
617186 2.218e-08
627523 2.14869e-08
640566 2.07167e-08
653842 2.01006e-08
676934 1.91765e-08
681485 1.89454e-08
696332 1.83293e-08
711760 1.75592e-08
725973 1.6789e-08
741777 1.61729e-08
756163 1.55568e-08
772478 1.48637e-08
791160 1.44016e-08
804901 1.35544e-08
823772 1.27843e-08
838730 1.22452e-08
860232 1.18601e-08
882918 1.109e-08
898113 1.0859e-08
917069 1.04739e-08
933173 1.00118e-08
963316 9.70375e-09
971748 9.62674e-09
991145 9.31868e-09
1011506 9.08764e-09
1042147 8.62556e-09
1055492 8.24049e-09
1076065 7.85542e-09
1114544 7.47035e-09
1126017 7.39334e-09
1168167 7.16229e-09
1169342 7.08528e-09
1209974 6.70021e-09
1232947 6.54618e-09
1280972 6.39216e-09
1303725 6.16111e-09
1329593 5.93007e-09
1358347 5.62202e-09
1415926 5.31396e-09
1477361 5.23695e-09
1525058 4.77486e-09
1537969 4.69785e-09
1576500 4.54382e-09
1601850 4.46681e-09
1632697 4.38979e-09
1725348 4.08174e-09
1740223 4.00472e-09
1775344 3.92771e-09
1810015 3.77368e-09
1883891 3.54264e-09
1893632 3.46563e-09
1931427 3.3116e-09
1978211 3.23458e-09
2025335 3.08056e-09
2075583 3.00354e-09
2113576 2.84951e-09
2232697 2.69549e-09
2278763 2.54146e-09
2388602 2.38743e-09
2453010 2.31042e-09
2490762 2.15639e-09
2538336 2.07938e-09
2663760 1.84833e-09
2762727 1.69431e-09
2800475 1.61729e-09
2883397 1.54028e-09
3002510 1.38625e-09
3141417 1.30924e-09
3502586 1.23222e-09
3614021 1.15521e-09
3688352 1.00118e-09
3786374 8.47153e-10
3819756 7.70139e-10
4096268 6.93125e-10
4618909 6.16111e-10
4784538 5.39097e-10
5180471 4.62083e-10
5305020 3.8507e-10
6568327 3.08056e-10
8966593 2.31042e-10
9387573 1.54028e-10
10346706 7.70139e-11


==> comp-stack-r12-7db-ub.txt <==
255 1
260 0.880674
265 0.688428
271 0.497345
277 0.364595
282 0.287626
288 0.222367
294 0.176657
301 0.139106
307 0.115783
313 0.0979749
320 0.0820657
327 0.0698526
334 0.0602671
341 0.0526016
348 0.0463738
355 0.041238
362 0.036949
370 0.0328582
378 0.0294439
386 0.0265634
394 0.0241087
402 0.0219966
411 0.0199544
419 0.0183825
428 0.0168391
437 0.0154935
446 0.0143131
456 0.0131614
465 0.0122466
475 0.0113448
485 0.0105447
495 0.00983157
505 0.00919249
516 0.00856345
527 0.0080008
538 0.00749514
549 0.0070391
561 0.00659035
573 0.00618578
585 0.00581985
597 0.00548738
609 0.00518419
622 0.00488479
635 0.00461229
649 0.0043454
662 0.00411919
676 0.00389578
690 0.00369109
705 0.00349032
720 0.00330675
735 0.00313804
750 0.00298267
766 0.00283005
782 0.00268976
798 0.00256002
815 0.00243301
832 0.00231577
850 0.00220128
868 0.00209553
886 0.00199757
904 0.00190677
923 0.00181798
943 0.00173148
963 0.00165146
983 0.00157698
1004 0.0015045
1025 0.00143736
1046 0.00137484
1068 0.00131388
1090 0.00125717
1113 0.00120193
1137 0.00114839
1161 0.0010984
1185 0.00105192
1210 0.00100688
1235 0.000964702
1261 0.000923769
1288 0.000884163
1315 0.000847206
1342 0.000812701
1370 0.000779189
1399 0.000746658
1429 0.000715274
1459 0.000685993
1489 0.000658594
1520 0.000632027
1552 0.000606446
1585 0.00058176
1618 0.00055857
1652 0.000536176
1687 0.000514597
1722 0.0004944
1758 0.000474935
1795 0.00045617
1833 0.000438116
1871 0.000421176
1911 0.000404423
1951 0.000388633
1992 0.000373501
2034 0.000359023
2076 0.000345404
2120 0.000331966
2164 0.00031935
2210 0.000306934
2256 0.000295288
2303 0.000284141
2352 0.000273167
2401 0.000262909
2451 0.000253032
2503 0.000243426
2555 0.000234311
2609 0.000225427
2664 0.000216955
2720 0.000208841
2777 0.00020105
2835 0.000193583
2895 0.000186305
2955 0.000179468
3017 0.000172815
3081 0.000166325
3145 0.000160232
3211 0.000154282
3279 0.000148533
3348 0.00014308
3418 0.000137845
3489 0.000132881
3563 0.000127936
3637 0.000123294
3714 0.000118754
3792 0.000114431
3871 0.000110286
3953 0.00010623
4035 0.000102425
4120 9.86985e-05
4207 9.51272e-05
4295 9.17106e-05
4385 8.83946e-05
4477 8.52226e-05
4571 8.21576e-05
4667 7.91885e-05
4765 7.63451e-05
4865 7.36231e-05
4967 7.09816e-05
5071 6.84265e-05
5178 6.59754e-05
5286 6.36466e-05
5397 6.13669e-05
5510 5.9165e-05
5626 5.70706e-05
5744 5.50498e-05
5865 5.30626e-05
5988 5.1166e-05
6113 4.93509e-05
6242 4.7589e-05
6373 4.59133e-05
6506 4.42869e-05
6643 4.27004e-05
6782 4.11804e-05
6925 3.97242e-05
7070 3.83282e-05
7218 3.69765e-05
7370 3.56779e-05
7524 3.44268e-05
7682 3.32093e-05
7843 3.20605e-05
8008 3.09374e-05
8176 2.98603e-05
8348 2.88088e-05
8523 2.78028e-05
8702 2.68162e-05
8884 2.58701e-05
9071 2.49576e-05
9261 2.40764e-05
9455 2.32363e-05
9654 2.2406e-05
9856 2.16351e-05
10063 2.0867e-05
10274 2.01413e-05
10490 1.94342e-05
10710 1.87612e-05
10935 1.81084e-05
11164 1.74724e-05
11398 1.68684e-05
11637 1.62868e-05
11882 1.57251e-05
12131 1.51743e-05
12385 1.46581e-05
12645 1.41587e-05
12911 1.36644e-05
13182 1.31927e-05
13458 1.27286e-05
13741 1.22828e-05
14029 1.18585e-05
14323 1.1448e-05
14624 1.10515e-05
14931 1.06613e-05
15244 1.02877e-05
15564 9.93264e-06
15890 9.58893e-06
16224 9.25784e-06
16564 8.93985e-06
16912 8.6254e-06
17267 8.31673e-06
17629 8.03024e-06
17999 7.75014e-06
18376 7.47682e-06
18762 7.21751e-06
19156 6.97292e-06
19558 6.73664e-06
19968 6.5096e-06
20387 6.28634e-06
20815 6.07555e-06
21252 5.86607e-06
21697 5.6643e-06
22153 5.47061e-06
22618 5.28847e-06
23092 5.11334e-06
23578 4.92951e-06
24071 4.75954e-06
24576 4.59789e-06
25092 4.44463e-06
25619 4.28821e-06
26156 4.14512e-06
26705 3.99956e-06
27265 3.86117e-06
27837 3.72801e-06
28421 3.60079e-06
29018 3.47387e-06
29627 3.35888e-06
30248 3.23736e-06
30883 3.12623e-06
31531 3.01979e-06
32194 2.91259e-06
32868 2.81455e-06
33558 2.7226e-06
34262 2.62879e-06
34981 2.5353e-06
35715 2.44134e-06
36464 2.3584e-06
37229 2.27761e-06
38010 2.19651e-06
38808 2.12281e-06
39622 2.04572e-06
40454 1.97371e-06
41302 1.9091e-06
42170 1.83994e-06
43056 1.77594e-06
43957 1.71433e-06
44880 1.65511e-06
45821 1.59935e-06
46783 1.54636e-06
47765 1.49376e-06
48766 1.44647e-06
49791 1.39595e-06
50834 1.34821e-06
51901 1.30261e-06
52991 1.25741e-06
54102 1.21651e-06
55240 1.17308e-06
56396 1.13503e-06
57579 1.0983e-06
58788 1.0604e-06
60025 1.0259e-06
61281 9.92247e-07
62567 9.57591e-07
63884 9.2694e-07
65224 8.95595e-07
66590 8.64327e-07
67990 8.35755e-07
69433 8.07568e-07
70868 7.80613e-07
72357 7.53735e-07
73875 7.26703e-07
75423 6.99517e-07
77008 6.74565e-07
78627 6.49766e-07
80272 6.27124e-07
81957 6.03481e-07
83681 5.81686e-07
85437 5.61816e-07
87228 5.41562e-07
89056 5.23232e-07
90922 5.05057e-07
92834 4.87036e-07
94798 4.69708e-07
96781 4.54228e-07
98803 4.38363e-07
100882 4.23731e-07
102986 4.10407e-07
105150 3.95312e-07
107353 3.82913e-07
109627 3.6882e-07
111907 3.55727e-07
114260 3.4225e-07
116653 3.29851e-07
119126 3.18376e-07
121631 3.08518e-07
124180 2.97274e-07
126764 2.87339e-07
129432 2.77943e-07
132188 2.67931e-07
134920 2.60692e-07
137731 2.52144e-07
140640 2.43672e-07
143599 2.34969e-07
146603 2.27576e-07
149688 2.2026e-07
152832 2.12943e-07
156044 2.05473e-07
159329 1.9885e-07
162711 1.91765e-07
166164 1.83293e-07
169550 1.76054e-07
173105 1.6997e-07
176715 1.64425e-07
180419 1.58803e-07
184283 1.54105e-07
188229 1.48637e-07
192134 1.43554e-07
196075 1.39087e-07
200160 1.33388e-07
204475 1.2869e-07
208711 1.24301e-07
213060 1.20527e-07
217499 1.16676e-07
222080 1.12517e-07
226802 1.08744e-07
231739 1.04662e-07
236364 1.01042e-07
241311 9.78077e-08
246490 9.3803e-08
251562 9.11075e-08
256798 8.78729e-08
262413 8.54854e-08
267786 8.2944e-08
273306 8.04025e-08
279614 7.82461e-08
284996 7.53966e-08
291055 7.1931e-08
297067 6.95436e-08
303249 6.70791e-08
309860 6.50768e-08
316419 6.23043e-08
323814 6.0764e-08
329458 5.93007e-08
336969 5.73754e-08
343471 5.5065e-08
350692 5.34477e-08
358007 5.17533e-08
366022 5.0059e-08
373318 4.89038e-08
381144 4.62083e-08
389108 4.46681e-08
397646 4.28197e-08
405767 4.12795e-08
415612 4.00472e-08
422888 3.8507e-08
431805 3.74288e-08
442376 3.63506e-08
450182 3.49643e-08
459727 3.3501e-08
469167 3.24229e-08
479024 3.16527e-08
489186 3.01894e-08
499691 2.95733e-08
512391 2.88032e-08
520252 2.81101e-08
533691 2.73399e-08
542735 2.68779e-08
555039 2.59537e-08
565506 2.54146e-08
577159 2.43364e-08
590436 2.37203e-08
602515 2.32582e-08
617186 2.2334e-08
627523 2.16409e-08
640566 2.08708e-08
653842 2.02547e-08
676934 1.93305e-08
681485 1.90994e-08
696332 1.84833e-08
711760 1.77132e-08
725973 1.69431e-08
741777 1.63269e-08
756163 1.57108e-08
772478 1.50177e-08
791160 1.45556e-08
804901 1.37085e-08
823772 1.29383e-08
838730 1.23992e-08
860232 1.20142e-08
882918 1.1244e-08
898113 1.1013e-08
917069 1.06279e-08
933173 1.01658e-08
963316 9.85778e-09
971748 9.78077e-09
991145 9.47271e-09
1011506 9.24167e-09
1042147 8.77959e-09
1055492 8.39452e-09
1076065 8.00945e-09
1114544 7.62438e-09
1126017 7.54736e-09
1168167 7.31632e-09
1169342 7.23931e-09
1209974 6.85424e-09
1232947 6.70021e-09
1280972 6.54618e-09
1303725 6.31514e-09
1329593 6.0841e-09
1358347 5.77604e-09
1415926 5.46799e-09
1477361 5.39097e-09
1525058 4.92889e-09
1537969 4.85188e-09
1576500 4.69785e-09
1601850 4.62083e-09
1632697 4.54382e-09
1725348 4.23577e-09
1740223 4.15875e-09
1775344 4.08174e-09
1810015 3.92771e-09
1883891 3.69667e-09
1893632 3.61965e-09
1931427 3.46563e-09
1978211 3.38861e-09
2025335 3.23458e-09
2075583 3.15757e-09
2113576 3.00354e-09
2232697 2.84951e-09
2278763 2.69549e-09
2388602 2.54146e-09
2453010 2.46445e-09
2490762 2.31042e-09
2538336 2.2334e-09
2663760 2.00236e-09
2762727 1.84833e-09
2800475 1.77132e-09
2883397 1.69431e-09
3002510 1.54028e-09
3141417 1.46326e-09
3502586 1.38625e-09
3614021 1.30924e-09
3688352 1.15521e-09
3786374 1.00118e-09
3819756 9.24167e-10
4096268 8.47153e-10
4618909 7.70139e-10
4784538 6.93125e-10
5180471 6.16111e-10
5305020 5.39097e-10
6568327 4.62083e-10
8966593 3.8507e-10
9387573 3.08056e-10
10346706 2.31042e-10


==> comp-stack-r13-4db-lb.txt <==
245 1
250 0.999998
256 0.999981
262 0.999909
268 0.999715
275 0.999247
281 0.99856
288 0.997381
294 0.996018
301 0.994046
308 0.99168
316 0.988457
323 0.985281
331 0.981288
338 0.977503
346 0.972881
355 0.967414
363 0.962347
371 0.957082
380 0.951067
389 0.944959
398 0.938771
407 0.932517
417 0.925573
427 0.918592
437 0.911721
447 0.90482
458 0.897312
468 0.890607
479 0.883257
491 0.875409
502 0.868371
514 0.860835
526 0.853399
538 0.846139
551 0.838384
564 0.830836
577 0.823474
591 0.815743
605 0.808182
619 0.800758
633 0.793579
648 0.786042
663 0.778743
679 0.77118
695 0.76381
711 0.756598
728 0.749182
745 0.742007
762 0.735053
780 0.727846
799 0.7205
817 0.713753
836 0.706838
856 0.699734
876 0.692857
897 0.685917
918 0.679122
939 0.672559
961 0.66587
984 0.659125
1007 0.652543
1031 0.645938
1055 0.639512
1080 0.633
1105 0.626722
1131 0.620426
1157 0.614287
1184 0.60809
1212 0.601919
1241 0.595757
1270 0.589757
1300 0.583746
1330 0.57789
1361 0.572066
1393 0.566199
1426 0.560404
1459 0.554743
1494 0.548971
1529 0.543374
1564 0.537977
1601 0.532485
1639 0.526976
1677 0.521648
1716 0.516335
1757 0.510939
1798 0.505702
1840 0.500532
1883 0.495394
1927 0.490348
1973 0.485237
2019 0.480258
2066 0.475341
2115 0.470368
2164 0.465558
2215 0.460721
2267 0.455921
2320 0.451208
2375 0.446492
2430 0.44195
2487 0.437354
2546 0.432772
2605 0.428349
2667 0.42385
2729 0.419483
2793 0.415129
2859 0.4108
2926 0.406535
2994 0.402339
3065 0.398077
3136 0.393974
3210 0.389819
3285 0.385773
3362 0.381738
3441 0.377756
3522 0.373751
3604 0.36987
3689 0.365936
3776 0.36205
3864 0.358266
3955 0.354494
4047 0.350779
4142 0.347097
4240 0.343394
4339 0.339809
4441 0.336256
4545 0.332716
4651 0.329246
4761 0.325775
4872 0.32232
4986 0.318905
5103 0.315521
5223 0.312166
5346 0.308849
5471 0.305567
5599 0.302312
5731 0.299065
5865 0.295861
6002 0.292731
6143 0.289603
6287 0.286526
6435 0.283469
6586 0.280441
6740 0.277466
6898 0.274503
7060 0.271542
7226 0.268629
7395 0.265773
7568 0.262952
7746 0.260119
7928 0.25733
8113 0.254572
8304 0.251836
8498 0.24912
8698 0.246447
8902 0.243777
9111 0.241167
9324 0.238543
9543 0.235953
9767 0.233391
9996 0.230856
10230 0.228342
10470 0.225861
10716 0.223409
10967 0.220979
11224 0.218557
11487 0.216182
11757 0.213822
12032 0.211489
12314 0.209196
12603 0.206915
12899 0.204641
13201 0.202405
13511 0.200157
13828 0.197945
14152 0.195771
14484 0.193623
14824 0.191459
15171 0.189359
15527 0.187255
15891 0.185162
16264 0.183109
16645 0.181065
17035 0.179039
17435 0.177039
17844 0.175052
18262 0.173117
18691 0.171173
19129 0.169245
19577 0.167359
20037 0.165478
20506 0.163623
20987 0.161768
21479 0.159946
21983 0.158148
22499 0.15638
23026 0.154613
23566 0.152854
24119 0.151139
24685 0.14943
25263 0.147726
25856 0.146033
26462 0.144359
27083 0.142713
27718 0.141088
28368 0.139482
29033 0.1379
29714 0.136323
30411 0.134758
31124 0.133195
31854 0.131649
32601 0.130138
33365 0.128621
34148 0.127121
34948 0.125649
35768 0.124178
36607 0.122738
37465 0.12131
38344 0.119886
39243 0.118464
40163 0.117081
41105 0.11571
42069 0.114325
43055 0.112977
44065 0.111631
45098 0.110304
46156 0.109
47238 0.107705
48346 0.106433
49480 0.10515
50640 0.103888
51828 0.102646
53043 0.101421
54287 0.100202
55560 0.0989882
56863 0.0977729
58196 0.0965853
59561 0.0954146
60958 0.094242
62387 0.0930992
63850 0.0919675
65348 0.090847
66880 0.089734
68448 0.0886356
70054 0.0875638
71696 0.0864774
73378 0.0853998
75098 0.0843412
76859 0.0832805
78662 0.0822306
80506 0.0811948
82394 0.0801772
84326 0.0791767
86304 0.0781672
88328 0.0771751
90399 0.0762195
92519 0.0752457
94689 0.0742949
96909 0.0733645
99182 0.0724134
101507 0.0714856
103888 0.0705529
106324 0.069653
108817 0.0687504
111369 0.0678702
113981 0.066979
116654 0.0661196
119389 0.0652515
122189 0.0643932
125054 0.0635372
127987 0.0627054
130988 0.061879
134060 0.0610377
137203 0.0602124
140421 0.0594032
143714 0.0586113
147084 0.0578067
150533 0.0570273
154063 0.0562382
157676 0.055475
161373 0.0547304
165158 0.0539751
169031 0.0532419
172994 0.0525276
177051 0.0518189
181203 0.0510829
185452 0.0503656
189801 0.0496626
194252 0.0489687
198808 0.0482839
203469 0.0476002
208241 0.0469368
213125 0.0462806
218122 0.0456212
223238 0.0449659
228472 0.0443332
233829 0.0436963
239313 0.0430553
244925 0.0424287
250671 0.0418129
256547 0.0411946
262562 0.0405768
268722 0.0399919
275021 0.0394048
281472 0.038835
288072 0.0382567
294826 0.0376824
301740 0.0371214
308816 0.0365576
316058 0.0360107
323469 0.0354629
331055 0.0349245
338820 0.0343849
346763 0.0338395
354899 0.0333085
363218 0.0327942
371735 0.0322902
380452 0.0317707
389373 0.0312743
398504 0.0307971
407849 0.0303133
417413 0.0298413
427205 0.0293658
437223 0.0288925
447473 0.0284283
457966 0.0279769
468706 0.0275208
479698 0.027069
490946 0.0266307
502460 0.0261998
514244 0.025773
526302 0.0253395
538642 0.0249211
551273 0.0245028
564202 0.0240973
577432 0.0236824
590976 0.0232813
604837 0.0228865
619014 0.0224988
633530 0.0220969
648388 0.0217139
663591 0.0213341
679151 0.02096
695079 0.0205926
711384 0.0202313
728060 0.0198722
745134 0.0195159
762609 0.0191726
780492 0.0188242
798796 0.0184814
817529 0.0181485
836699 0.0178141
856315 0.01749
876396 0.0171693
896950 0.016849
918008 0.0165275
939516 0.0162088
961546 0.0158971
984098 0.0155945
1007175 0.0152959
1030791 0.0149993
1054953 0.014713
1079697 0.0144334
1105022 0.0141479
1130942 0.0138677
1157501 0.0136037
1184588 0.0133325
1212365 0.0130541
1240797 0.0127834
1269901 0.0125241
1299683 0.0122685
1330149 0.0120161
1361348 0.0117667
1393294 0.0115234
1425954 0.0112868
1459378 0.0110552
1493601 0.0108262
1528633 0.0106045
1564504 0.0103711
1601158 0.010144
1638730 0.00992655
1677131 0.00971626
1716461 0.00949919
1756738 0.00928766
1797916 0.0090823
1840077 0.00887715
1883247 0.00868103
1927391 0.00848892
1972657 0.0082961
2018961 0.00809813
2066198 0.007909
2114634 0.00772111
2164221 0.00753609
2215003 0.0073561
2266928 0.00718002
2320083 0.00701174
2374670 0.00684511
2430159 0.00667078
2487151 0.00650384
2545471 0.00634193
2605159 0.00619297
2666271 0.00603569
2728809 0.00587861
2792760 0.00573222
2858513 0.00558758
2925310 0.00545146
2993888 0.00531523
3064129 0.00518168
3135985 0.00504885
3209545 0.0049116
3284769 0.00478462
3361768 0.00465683
3440798 0.00453838
3521460 0.0044113
3603935 0.00429192
3688540 0.00417738
3775246 0.00406458
3863431 0.00394839
3953992 0.00383497
4046754 0.00373347
4141626 0.00362787
4238758 0.00351743
4338231 0.0034184
4439894 0.00332316
4544230 0.00322269
4650771 0.0031252
4759626 0.00303099
4871281 0.00294213
4985677 0.00285748
5102323 0.00277355
5222021 0.00268736
5344486 0.00260312
5469884 0.00252576
5598018 0.00245498
5729357 0.0023845
5863663 0.00231085
6001376 0.00223123
6141988 0.00216384
6286028 0.00210025
6433784 0.00203203
6584263 0.00196392
6738881 0.00189879
6896799 0.00183653
7059056 0.00177346
7224805 0.00171264
7393248 0.00165542
7566656 0.00160231
7744672 0.00154447
7925916 0.00148776
8111640 0.00143567
8301782 0.00138749
8496635 0.00134024
8695749 0.00129144
8900531 0.0012449
9108284 0.00120114
9322203 0.00115861
9540483 0.00111567
9764296 0.00107427
9994573 0.00103543
10227830 0.000997011
10467280 0.000960644
10715989 0.000924174
10964035 0.000885958
11224745 0.000850413
11484615 0.000816717
11753750 0.000785794
12029356 0.000755386
12311424 0.000726724
12600738 0.000695699
12895801 0.000665598
13199192 0.000639402
13508639 0.000611459
13826118 0.000583002
14151241 0.000555367
14480710 0.000533177
14821375 0.000508214
15167436 0.000486434
15524262 0.000462293
15889023 0.00044
16265318 0.000418426
16642520 0.000395003
17031544 0.000372813
17434536 0.000354013
17838865 0.000336446
18260360 0.000317955
18687715 0.00030275
19124329 0.000284156
19573716 0.000268335
20035824 0.000252104
20500779 0.00023618
20983617 0.000222209
21478890 0.000205771
21977712 0.000191595
22493457 0.000177418
23035389 0.000165295
23559756 0.000153995
24115559 0.000140948
24678052 0.000129853
25270180 0.000118758
25850700 0.000108793
26456673 9.74924e-05
27076500 8.6911e-05
27710615 7.72542e-05
28364746 6.77002e-05
29026096 5.70161e-05
29727722 4.79757e-05
30403275 3.81134e-05
31148553 2.97922e-05
31872068 2.04436e-05
32592930 1.16087e-05
33359669 2.97922e-06
34137666 1.02732e-07


==> comp-stack-r13-4db-ub.txt <==
245 1
250 0.999998
256 0.999981
262 0.999909
268 0.999715
275 0.999248
281 0.998561
288 0.997384
294 0.996023
301 0.994053
308 0.99169
316 0.988471
323 0.985299
331 0.98131
338 0.97753
346 0.972913
355 0.967453
363 0.962391
371 0.957132
380 0.951125
389 0.945024
398 0.938844
407 0.932597
417 0.925661
427 0.918688
437 0.911825
447 0.904933
458 0.897434
468 0.890736
479 0.883395
491 0.875556
502 0.868527
514 0.861
526 0.853573
538 0.846321
551 0.838576
564 0.831036
577 0.823683
591 0.815961
605 0.808409
619 0.800994
633 0.793824
648 0.786296
663 0.779005
679 0.771451
695 0.76409
711 0.756887
728 0.749479
745 0.742313
762 0.735367
780 0.728168
799 0.720831
817 0.714092
836 0.707186
856 0.70009
876 0.693221
897 0.686289
918 0.679502
939 0.672947
961 0.666265
984 0.659529
1007 0.652955
1031 0.646357
1055 0.639939
1080 0.633435
1105 0.627164
1131 0.620875
1157 0.614745
1184 0.608555
1212 0.602391
1241 0.596236
1270 0.590243
1300 0.584239
1330 0.578391
1361 0.572573
1393 0.566713
1426 0.560925
1459 0.555271
1494 0.549505
1529 0.543915
1564 0.538525
1601 0.533039
1639 0.527536
1677 0.522214
1716 0.516908
1757 0.511519
1798 0.506288
1840 0.501124
1883 0.495992
1927 0.490952
1973 0.485847
2019 0.480874
2066 0.475963
2115 0.470996
2164 0.466192
2215 0.46136
2267 0.456566
2320 0.451858
2375 0.447148
2430 0.442611
2487 0.43802
2546 0.433444
2605 0.429026
2667 0.424532
2729 0.420171
2793 0.415822
2859 0.411498
2926 0.407238
2994 0.403047
3065 0.39879
3136 0.394692
3210 0.390542
3285 0.386501
3362 0.38247
3441 0.378493
3522 0.374493
3604 0.370617
3689 0.366687
3776 0.362806
3864 0.359027
3955 0.355259
4047 0.351548
4142 0.347871
4240 0.344172
4339 0.340592
4441 0.337043
4545 0.333507
4651 0.330041
4761 0.326574
4872 0.323123
4986 0.319712
5103 0.316332
5223 0.312981
5346 0.309668
5471 0.30639
5599 0.303138
5731 0.299895
5865 0.296696
6002 0.293569
6143 0.290445
6287 0.287371
6435 0.284318
6586 0.281293
6740 0.278322
6898 0.275362
7060 0.272405
7226 0.269496
7395 0.266642
7568 0.263825
7746 0.260995
7928 0.25821
8113 0.255456
8304 0.252723
8498 0.25001
8698 0.24734
8902 0.244672
9111 0.242066
9324 0.239445
9543 0.236858
9767 0.234299
9996 0.231767
10230 0.229256
10470 0.226778
10716 0.224329
10967 0.221902
11224 0.219483
11487 0.217111
11757 0.214753
12032 0.212423
12314 0.210133
12603 0.207855
12899 0.205583
13201 0.20335
13511 0.201104
13828 0.198896
14152 0.196724
14484 0.194579
14824 0.192417
15171 0.190319
15527 0.188218
15891 0.186128
16264 0.184077
16645 0.182036
17035 0.180012
17435 0.178014
17844 0.17603
18262 0.174097
18691 0.172155
19129 0.170229
19577 0.168346
20037 0.166467
20506 0.164614
20987 0.162761
21479 0.160942
21983 0.159145
22499 0.15738
23026 0.155614
23566 0.153858
24119 0.152145
24685 0.150438
25263 0.148736
25856 0.147044
26462 0.145373
27083 0.143729
27718 0.142106
28368 0.140501
29033 0.138921
29714 0.137346
30411 0.135783
31124 0.134222
31854 0.132677
32601 0.131168
33365 0.129654
34148 0.128156
34948 0.126685
35768 0.125216
36607 0.123777
37465 0.122351
38344 0.120929
39243 0.119508
40163 0.118127
41105 0.116758
42069 0.115374
43055 0.114028
44065 0.112684
45098 0.111358
46156 0.110056
47238 0.108762
48346 0.107492
49480 0.10621
50640 0.10495
51828 0.103709
53043 0.102485
54287 0.101268
55560 0.100056
56863 0.0988418
58196 0.0976556
59561 0.0964863
60958 0.0953151
62387 0.0941737
63850 0.0930433
65348 0.0919242
66880 0.0908124
68448 0.0897154
70054 0.0886448
71696 0.0875596
73378 0.0864834
75098 0.085426
76859 0.0843665
78662 0.083318
80506 0.0822833
82394 0.081267
84326 0.0802677
86304 0.0792593
88328 0.0782684
90399 0.0773139
92519 0.0763413
94689 0.0753916
96909 0.0744623
99182 0.0735123
101507 0.0725857
103888 0.0716541
106324 0.0707552
108817 0.0698537
111369 0.0689745
113981 0.0680844
116654 0.067226
119389 0.0663589
122189 0.0655017
125054 0.0646466
127987 0.0638158
130988 0.0629904
134060 0.0621501
137203 0.0613258
140421 0.0605175
143714 0.0597266
147084 0.058923
150533 0.0581444
154063 0.0573563
157676 0.056594
161373 0.0558503
165158 0.0550959
169031 0.0543636
172994 0.0536501
177051 0.0529422
181203 0.0522071
185452 0.0514907
189801 0.0507885
194252 0.0500954
198808 0.0494114
203469 0.0487285
208241 0.0480659
213125 0.0474105
218122 0.0467519
223238 0.0460973
228472 0.0454654
233829 0.0448293
239313 0.0441891
244925 0.0435632
250671 0.0429481
256547 0.0423305
262562 0.0417134
268722 0.0411292
275021 0.0405428
281472 0.0399738
288072 0.0393961
294826 0.0388225
301740 0.0382621
308816 0.037699
316058 0.0371528
323469 0.0366056
331055 0.0360678
338820 0.0355289
346763 0.0349841
354899 0.0344538
363218 0.0339401
371735 0.0334367
380452 0.0329178
389373 0.032422
398504 0.0319453
407849 0.0314622
417413 0.0309907
427205 0.0305158
437223 0.030043
447473 0.0295794
457966 0.0291285
468706 0.0286729
479698 0.0282216
490946 0.0277839
502460 0.0273535
514244 0.0269272
526302 0.0264942
538642 0.0260763
551273 0.0256585
564202 0.0252534
577432 0.0248391
590976 0.0244384
604837 0.0240441
619014 0.0236568
633530 0.0232554
648388 0.0228729
663591 0.0224935
679151 0.0221199
695079 0.0217529
711384 0.021392
728060 0.0210334
745134 0.0206775
762609 0.0203346
780492 0.0199867
798796 0.0196443
817529 0.0193117
836699 0.0189777
856315 0.018654
876396 0.0183337
896950 0.0180138
918008 0.0176926
939516 0.0173743
961546 0.017063
984098 0.0167607
1007175 0.0164625
1030791 0.0161663
1054953 0.0158803
1079697 0.015601
1105022 0.0153159
1130942 0.0150361
1157501 0.0147723
1184588 0.0145015
1212365 0.0142234
1240797 0.013953
1269901 0.013694
1299683 0.0134387
1330149 0.0131866
1361348 0.0129375
1393294 0.0126945
1425954 0.0124582
1459378 0.0122268
1493601 0.0119981
1528633 0.0117766
1564504 0.0115435
1601158 0.0113168
1638730 0.0110995
1677131 0.0108895
1716461 0.0106727
1756738 0.0104614
1797916 0.0102563
1840077 0.0100514
1883247 0.00985548
1927391 0.0096636
1972657 0.009471
2018961 0.00927327
2066198 0.00908437
2114634 0.00889669
2164221 0.00871189
2215003 0.00853212
2266928 0.00835625
2320083 0.00818817
2374670 0.00802174
2430159 0.00784761
2487151 0.00768087
2545471 0.00751915
2605159 0.00737037
2666271 0.00721327
2728809 0.00705638
2792760 0.00691017
2858513 0.00676569
2925310 0.00662973
2993888 0.00649367
3064129 0.00636028
3135985 0.0062276
3209545 0.00609052
3284769 0.00596369
3361768 0.00583604
3440798 0.00571773
3521460 0.00559081
3603935 0.00547157
3688540 0.00535716
3775246 0.0052445
3863431 0.00512845
3953992 0.00501516
4046754 0.00491379
4141626 0.0048083
4238758 0.004698
4338231 0.00459908
4439894 0.00450396
4544230 0.00440361
4650771 0.00430623
4759626 0.00421214
4871281 0.00412338
4985677 0.00403883
5102323 0.003955
5222021 0.00386891
5344486 0.00378477
5469884 0.0037075
5598018 0.0036368
5729357 0.00356641
5863663 0.00349284
6001376 0.00341332
6141988 0.00334601
6286028 0.00328249
6433784 0.00321436
6584263 0.00314633
6738881 0.00308127
6896799 0.00301909
7059056 0.00295609
7224805 0.00289535
7393248 0.00283819
7566656 0.00278514
7744672 0.00272737
7925916 0.00267073
8111640 0.00261871
8301782 0.00257058
8496635 0.00252338
8695749 0.00247464
8900531 0.00242816
9108284 0.00238445
9322203 0.00234197
9540483 0.00229908
9764296 0.00225773
9994573 0.00221894
10227830 0.00218056
10467280 0.00214424
10715989 0.00210781
10964035 0.00206964
11224745 0.00203414
11484615 0.00200048
11753750 0.0019696
12029356 0.00193923
12311424 0.0019106
12600738 0.00187961
12895801 0.00184954
13199192 0.00182338
13508639 0.00179547
13826118 0.00176705
14151241 0.00173944
14480710 0.00171728
14821375 0.00169235
15167436 0.00167059
15524262 0.00164648
15889023 0.00162421
16265318 0.00160267
16642520 0.00157927
17031544 0.00155711
17434536 0.00153833
17838865 0.00152078
18260360 0.00150231
18687715 0.00148713
19124329 0.00146855
19573716 0.00145275
20035824 0.00143654
20500779 0.00142063
20983617 0.00140668
21478890 0.00139026
21977712 0.0013761
22493457 0.00136194
23035389 0.00134983
23559756 0.00133855
24115559 0.00132551
24678052 0.00131443
25270180 0.00130335
25850700 0.0012934
26456673 0.00128211
27076500 0.00127154
27710615 0.0012619
28364746 0.00125235
29026096 0.00124168
29727722 0.00123265
30403275 0.0012228
31148553 0.00121449
31872068 0.00120515
32592930 0.00119633
33359669 0.00118771
34137666 0.00118484


==> comp-stack-r13-5db-lb.txt <==
243 1
248 0.999855
254 0.997974
260 0.991801
266 0.980045
272 0.962959
279 0.937761
285 0.913114
292 0.88238
299 0.850812
306 0.819364
313 0.788677
320 0.759105
328 0.726932
336 0.69662
344 0.668182
352 0.641572
360 0.616698
368 0.593461
377 0.569131
386 0.546563
395 0.525606
404 0.506112
414 0.486015
423 0.469204
433 0.451801
443 0.435624
454 0.419094
465 0.403771
475 0.390777
487 0.376251
498 0.363861
510 0.351256
522 0.33951
534 0.32853
546 0.318253
559 0.307834
572 0.298094
586 0.288287
600 0.279129
614 0.270547
628 0.262505
643 0.254414
658 0.246825
673 0.239693
689 0.232545
705 0.225827
722 0.219114
739 0.212808
756 0.206877
774 0.200961
792 0.195386
811 0.189843
830 0.184621
849 0.179695
869 0.1748
890 0.169957
910 0.165598
932 0.16107
954 0.156794
976 0.152749
999 0.148754
1022 0.144976
1046 0.141242
1071 0.137567
1096 0.134088
1122 0.130661
1148 0.127418
1175 0.124223
1203 0.121089
1231 0.118115
1260 0.115196
1289 0.112428
1319 0.109711
1350 0.107047
1382 0.104437
1414 0.101961
1448 0.0994618
1482 0.0970905
1516 0.0948378
1552 0.0925719
1588 0.0904177
1626 0.0882567
1664 0.0862065
1703 0.0842018
1743 0.0822487
1784 0.0803454
1825 0.0785316
1868 0.0767248
1912 0.0749666
1957 0.0732551
2003 0.0715895
2050 0.069972
2098 0.0683983
2147 0.066869
2198 0.0653523
2249 0.063905
2302 0.0624735
2356 0.0610855
2411 0.0597396
2468 0.0584097
2526 0.0571199
2585 0.0558671
2645 0.0546528
2707 0.0534583
2771 0.0522809
2836 0.0511416
2902 0.0500391
2971 0.0489395
3040 0.0478909
3112 0.046847
3185 0.0458357
3259 0.04486
3336 0.043888
3414 0.0429496
3494 0.0420319
3576 0.0411345
3660 0.0402568
3746 0.039399
3834 0.038559
3923 0.037748
4015 0.0369479
4110 0.0361587
4206 0.035398
4305 0.0346501
4406 0.0339201
4509 0.0332087
4615 0.032509
4723 0.0318291
4834 0.0311624
4947 0.0305122
5063 0.0298744
5182 0.0292491
5304 0.0286365
5428 0.0280425
5555 0.0274613
5686 0.0268874
5819 0.0263313
5955 0.025787
6095 0.0252509
6238 0.0247284
6384 0.0242181
6534 0.0237164
6687 0.0232269
6844 0.0227466
7005 0.0222775
7169 0.0218183
7337 0.0213707
7509 0.0209301
7685 0.0205004
7866 0.0200771
8050 0.0196662
8239 0.0192625
8432 0.0188683
8630 0.0184827
8832 0.0181055
9039 0.0177368
9251 0.0173746
9468 0.01702
9690 0.016673
9918 0.0163312
10150 0.0159985
10388 0.0156723
10632 0.0153527
10881 0.01504
11137 0.0147339
11398 0.0144343
11665 0.0141401
11939 0.0138517
12219 0.0135694
12505 0.0132941
12798 0.0130241
13099 0.0127582
13406 0.0124992
13720 0.012246
14042 0.0119966
14371 0.0117535
14708 0.0115154
15053 0.0112811
15406 0.0110517
15768 0.0108265
16138 0.0106057
16516 0.0103906
16903 0.0101794
17300 0.00997276
17706 0.00976975
18121 0.00957112
18546 0.00937682
18981 0.00918647
19426 0.00899972
19882 0.00881673
20348 0.00863751
20825 0.00846186
21313 0.00828972
21813 0.00812117
22325 0.00795629
22848 0.00779382
23384 0.00763512
23933 0.00747982
24494 0.00732762
25069 0.00717821
25656 0.00703219
26258 0.00688987
26874 0.00674956
27504 0.0066126
28149 0.00647737
28810 0.0063457
29485 0.00621632
30177 0.00609024
30884 0.00596646
31609 0.00584464
32350 0.00572513
33109 0.0056086
33885 0.00549385
34680 0.00538178
35493 0.00527166
36326 0.00516332
37178 0.00505748
38050 0.00495342
38942 0.00485194
39855 0.00475234
40790 0.00465458
41747 0.00455891
42726 0.00446544
43728 0.0043735
44753 0.00428356
45803 0.00419553
46877 0.00410903
47976 0.00402409
49102 0.00394089
50253 0.00385914
51432 0.00377892
52638 0.00370001
53872 0.00362365
55136 0.00354865
56429 0.00347483
57752 0.00340261
59107 0.00333184
60493 0.00326239
61912 0.00319426
63364 0.00312764
64850 0.0030624
66371 0.00299835
67927 0.00293554
69520 0.00287423
71151 0.00281354
72819 0.00275451
74527 0.00269668
76275 0.00263928
78064 0.00258393
79895 0.00252905
81768 0.00247534
83686 0.00242336
85649 0.00237226
87657 0.00232236
89713 0.00227297
91817 0.00222446
93971 0.00217748
96174 0.0021311
98430 0.00208559
100738 0.002041
103101 0.00199714
105519 0.00195416
107994 0.00191247
110526 0.00187112
113118 0.0018304
115771 0.00179113
118487 0.00175228
121265 0.00171447
124109 0.00167728
127020 0.00164059
129999 0.00160478
133048 0.00156983
136168 0.00153568
139361 0.0015024
142630 0.0014692
145975 0.00143687
149398 0.00140544
152902 0.00137467
156488 0.0013443
160158 0.00131438
163914 0.00128537
167758 0.00125666
171693 0.00122893
175719 0.00120138
179840 0.00117464
184058 0.0011485
188375 0.00112292
192793 0.00109761
197314 0.00107291
201942 0.00104892
206678 0.00102519
211525 0.001002
216486 0.00097908
221563 0.000956727
226759 0.000935174
232077 0.000913769
237521 0.000892848
243090 0.000871992
248791 0.000851683
254626 0.000831992
260598 0.00081281
266709 0.000793949
272964 0.000775504
279366 0.000757337
285918 0.000739353
292623 0.000722113
299486 0.000705246
306510 0.000688941
313698 0.000672725
321055 0.00065681
328584 0.000641409
336291 0.000626021
344177 0.000610999
352249 0.000596269
360510 0.000582005
368966 0.000567894
377618 0.000554225
386474 0.000540973
395538 0.000527755
404814 0.000514685
414308 0.000502081
424025 0.000489698
433969 0.000477641
444148 0.000465775
454563 0.000454271
465224 0.000442984
476135 0.00043189
487301 0.000421277
498729 0.000410464
510431 0.000400294
522397 0.00039012
534648 0.000380237
547189 0.000370465
560020 0.000361104
573154 0.000351992
586597 0.000342827
600353 0.000333988
614434 0.000325226
628842 0.000316843
643592 0.000308614
658685 0.000300343
674138 0.000292388
689944 0.000284647
706126 0.00027707
722683 0.000269735
739631 0.00026251
756978 0.000255491
774732 0.000248606
792900 0.0002418
811500 0.000235276
830529 0.000228831
850005 0.000222503
869945 0.000216354
890344 0.000210422
911223 0.000204587
932596 0.000198799
954466 0.000193199
976850 0.000187685
999759 0.000182377
1023208 0.000177308
1047205 0.000172167
1071774 0.000167209
1096898 0.000162301
1122622 0.000157577
1148962 0.000153048
1175906 0.000148647
1203505 0.000144206
1231703 0.000139983
1260586 0.000135868
1290167 0.00013193
1320410 0.000128044
1351373 0.000124267
1383073 0.000120553
1415502 0.000116971
1448700 0.000113381
1482680 0.00010992
1517450 0.000106598
1553039 0.000103348
1589456 0.000100169
1626739 9.71803e-05
1664890 9.41719e-05
1703931 9.11686e-05
1743956 8.82454e-05
1784799 8.54698e-05
1826655 8.26265e-05
1869493 7.99278e-05
1913344 7.74218e-05
1958235 7.49754e-05
2004142 7.26089e-05
2051130 7.02977e-05
2099263 6.80317e-05
2148485 6.57452e-05
2198912 6.36032e-05
2250511 6.15454e-05
2303308 5.9589e-05
2357216 5.77003e-05
2412515 5.56353e-05
2469135 5.37148e-05
2526993 5.19563e-05
2586241 5.02214e-05
2646930 4.85091e-05
2708983 4.68993e-05
2772567 4.52516e-05
2837563 4.37505e-05
2904088 4.2192e-05
2972210 4.06755e-05
3041961 3.92861e-05
3113271 3.79419e-05
3186334 3.65649e-05
3261017 3.52955e-05
3337555 3.40271e-05
3415764 3.28306e-05
3495817 3.15981e-05
3577882 3.04641e-05
3661738 2.93228e-05
3747588 2.83026e-05
3835536 2.72373e-05
3925439 2.61986e-05
4017714 2.51856e-05
4111774 2.42217e-05
4208253 2.33277e-05
4306883 2.24766e-05
4407912 2.16205e-05
4511505 2.07858e-05
4617709 1.99778e-05
4725317 1.91976e-05
4836215 1.84767e-05
4949548 1.77272e-05
5065674 1.70361e-05
5184476 1.64066e-05
5306013 1.57432e-05
5430437 1.51444e-05
5557867 1.45199e-05
5688742 1.39878e-05
5821902 1.34464e-05
5958786 1.28732e-05
6098773 1.23677e-05
6240869 1.1895e-05
6387674 1.14049e-05
6537818 1.09445e-05
6690482 1.05037e-05
6847331 1.00894e-05
7008296 9.70593e-06
7172719 9.28861e-06
7340313 8.8877e-06
7512467 8.5196e-06
7688701 8.14638e-06
7869091 7.77417e-06
8053588 7.45222e-06
8242432 7.13846e-06
8436846 6.84829e-06
8633656 6.54171e-06
8836746 6.25769e-06
9044727 5.94598e-06
9256502 5.67016e-06
9472473 5.40152e-06
9696273 5.16467e-06
9922055 4.95242e-06
10155228 4.74017e-06
10396004 4.53613e-06
10638803 4.31466e-06
10887217 4.10446e-06
11142070 3.91477e-06
11403355 3.72201e-06
11671467 3.54667e-06
11943651 3.37236e-06
12225003 3.21446e-06
12514883 3.03708e-06
12807864 2.88122e-06
13105968 2.73767e-06
13416219 2.60745e-06
13727270 2.48646e-06
14049163 2.36035e-06
14377258 2.24038e-06
14714743 2.12657e-06
15062888 2.02301e-06
15412773 1.90099e-06
15774478 1.80564e-06
16152108 1.699e-06
16523724 1.60467e-06
16913808 1.53187e-06
17307515 1.43856e-06
17715584 1.36474e-06
18130829 1.27861e-06
18553622 1.20888e-06
18989034 1.13608e-06
19440866 1.06533e-06
19893619 9.88434e-07
20359413 9.29989e-07
20834391 8.67443e-07
21339649 8.00795e-07
21825109 7.41325e-07
22336927 6.76728e-07
22864033 6.0803e-07
23403073 5.59839e-07
23963674 5.12673e-07
24537383 4.64482e-07
25079417 4.25519e-07
25702617 3.72201e-07
26272543 3.40415e-07
26890318 3.02477e-07
27520391 2.60438e-07
28171091 2.16348e-07
28835625 1.83537e-07
29520141 1.49701e-07
30216717 1.22016e-07
30926766 9.22812e-08
31626253 6.86982e-08
32376431 4.92166e-08
33183930 1.64055e-08
33898391 1.02535e-09


==> comp-stack-r13-5db-ub.txt <==
243 1
248 0.999855
254 0.997974
260 0.991801
266 0.980045
272 0.962959
279 0.937761
285 0.913114
292 0.88238
299 0.850813
306 0.819364
313 0.788677
320 0.759105
328 0.726933
336 0.69662
344 0.668182
352 0.641572
360 0.616698
368 0.593462
377 0.569132
386 0.546563
395 0.525607
404 0.506113
414 0.486016
423 0.469205
433 0.451802
443 0.435625
454 0.419095
465 0.403772
475 0.390778
487 0.376252
498 0.363862
510 0.351257
522 0.339511
534 0.328531
546 0.318254
559 0.307835
572 0.298095
586 0.288289
600 0.27913
614 0.270549
628 0.262506
643 0.254415
658 0.246826
673 0.239695
689 0.232546
705 0.225828
722 0.219115
739 0.21281
756 0.206879
774 0.200963
792 0.195387
811 0.189844
830 0.184623
849 0.179696
869 0.174802
890 0.169958
910 0.1656
932 0.161071
954 0.156796
976 0.152751
999 0.148756
1022 0.144978
1046 0.141244
1071 0.137568
1096 0.134089
1122 0.130662
1148 0.12742
1175 0.124224
1203 0.12109
1231 0.118116
1260 0.115197
1289 0.11243
1319 0.109713
1350 0.107049
1382 0.104439
1414 0.101962
1448 0.0994634
1482 0.0970921
1516 0.0948394
1552 0.0925735
1588 0.0904193
1626 0.0882583
1664 0.0862081
1703 0.0842034
1743 0.0822503
1784 0.080347
1825 0.0785332
1868 0.0767264
1912 0.0749682
1957 0.0732567
2003 0.0715912
2050 0.0699736
2098 0.0683999
2147 0.0668706
2198 0.065354
2249 0.0639066
2302 0.0624752
2356 0.0610871
2411 0.0597412
2468 0.0584113
2526 0.0571215
2585 0.0558688
2645 0.0546545
2707 0.05346
2771 0.0522826
2836 0.0511433
2902 0.0500408
2971 0.0489412
3040 0.0478925
3112 0.0468487
3185 0.0458374
3259 0.0448616
3336 0.0438897
3414 0.0429513
3494 0.0420336
3576 0.0411362
3660 0.0402585
3746 0.0394007
3834 0.0385607
3923 0.0377497
4015 0.0369496
4110 0.0361604
4206 0.0353997
4305 0.0346518
4406 0.0339218
4509 0.0332104
4615 0.0325107
4723 0.0318308
4834 0.0311641
4947 0.0305139
5063 0.0298761
5182 0.0292508
5304 0.0286382
5428 0.0280442
5555 0.027463
5686 0.0268891
5819 0.026333
5955 0.0257887
6095 0.0252526
6238 0.0247301
6384 0.0242198
6534 0.0237181
6687 0.0232287
6844 0.0227483
7005 0.0222792
7169 0.0218201
7337 0.0213724
7509 0.0209318
7685 0.0205021
7866 0.0200788
8050 0.0196679
8239 0.0192643
8432 0.01887
8630 0.0184845
8832 0.0181072
9039 0.0177385
9251 0.0173764
9468 0.0170217
9690 0.0166748
9918 0.016333
10150 0.0160002
10388 0.015674
10632 0.0153545
10881 0.0150417
11137 0.0147357
11398 0.014436
11665 0.0141419
11939 0.0138534
12219 0.0135711
12505 0.0132958
12798 0.0130258
13099 0.0127599
13406 0.012501
13720 0.0122477
14042 0.0119983
14371 0.0117552
14708 0.0115172
15053 0.0112829
15406 0.0110534
15768 0.0108282
16138 0.0106074
16516 0.0103923
16903 0.0101811
17300 0.0099745
17706 0.00977149
18121 0.00957286
18546 0.00937856
18981 0.00918821
19426 0.00900146
19882 0.00881847
20348 0.00863924
20825 0.00846359
21313 0.00829146
21813 0.00812291
22325 0.00795803
22848 0.00779556
23384 0.00763686
23933 0.00748156
24494 0.00732936
25069 0.00717995
25656 0.00703393
26258 0.00689161
26874 0.00675131
27504 0.00661434
28149 0.00647912
28810 0.00634745
29485 0.00621806
30177 0.00609198
30884 0.0059682
31609 0.00584639
32350 0.00572688
33109 0.00561034
33885 0.00549559
34680 0.00538353
35493 0.0052734
36326 0.00516506
37178 0.00505923
38050 0.00495516
38942 0.00485368
39855 0.00475409
40790 0.00465633
41747 0.00456066
42726 0.00446719
43728 0.00437524
44753 0.00428531
45803 0.00419728
46877 0.00411078
47976 0.00402584
49102 0.00394264
50253 0.00386088
51432 0.00378067
52638 0.00370176
53872 0.00362539
55136 0.0035504
56429 0.00347658
57752 0.00340436
59107 0.00333359
60493 0.00326413
61912 0.00319601
63364 0.00312939
64850 0.00306414
66371 0.0030001
67927 0.00293729
69520 0.00287598
71151 0.00281529
72819 0.00275626
74527 0.00269843
76275 0.00264103
78064 0.00258568
79895 0.0025308
81768 0.00247709
83686 0.00242511
85649 0.00237401
87657 0.00232411
89713 0.00227472
91817 0.00222621
93971 0.00217923
96174 0.00213285
98430 0.00208734
100738 0.00204275
103101 0.00199889
105519 0.00195591
107994 0.00191422
110526 0.00187287
113118 0.00183215
115771 0.00179288
118487 0.00175403
121265 0.00171622
124109 0.00167903
127020 0.00164234
129999 0.00160653
133048 0.00157158
136168 0.00153743
139361 0.00150415
142630 0.00147095
145975 0.00143862
149398 0.00140719
152902 0.00137643
156488 0.00134605
160158 0.00131614
163914 0.00128712
167758 0.00125841
171693 0.00123068
175719 0.00120314
179840 0.00117639
184058 0.00115025
188375 0.00112467
192793 0.00109936
197314 0.00107466
201942 0.00105067
206678 0.00102694
211525 0.00100375
216486 0.000980833
221563 0.00095848
226759 0.000936927
232077 0.000915522
237521 0.000894601
243090 0.000873745
248791 0.000853436
254626 0.000833745
260598 0.000814563
266709 0.000795702
272964 0.000777257
279366 0.00075909
285918 0.000741106
292623 0.000723866
299486 0.000706999
306510 0.000690695
313698 0.000674478
321055 0.000658563
328584 0.000643163
336291 0.000627774
344177 0.000612752
352249 0.000598022
360510 0.000583758
368966 0.000569648
377618 0.000555979
386474 0.000542726
395538 0.000529508
404814 0.000516438
414308 0.000503835
424025 0.000491452
433969 0.000479395
444148 0.000467528
454563 0.000456025
465224 0.000444738
476135 0.000433644
487301 0.00042303
498729 0.000412217
510431 0.000402048
522397 0.000391873
534648 0.000381991
547189 0.000372218
560020 0.000362858
573154 0.000353746
586597 0.00034458
600353 0.000335742
614434 0.00032698
628842 0.000318597
643592 0.000310368
658685 0.000302097
674138 0.000294142
689944 0.000286401
706126 0.000278824
722683 0.000271489
739631 0.000264264
756978 0.000257245
774732 0.00025036
792900 0.000243554
811500 0.00023703
830529 0.000230585
850005 0.000224257
869945 0.000218108
890344 0.000212176
911223 0.000206341
932596 0.000200553
954466 0.000194953
976850 0.000189439
999759 0.000184131
1023208 0.000179062
1047205 0.000173921
1071774 0.000168963
1096898 0.000164055
1122622 0.000159331
1148962 0.000154802
1175906 0.000150401
1203505 0.00014596
1231703 0.000141737
1260586 0.000137622
1290167 0.000133684
1320410 0.000129798
1351373 0.000126021
1383073 0.000122307
1415502 0.000118726
1448700 0.000115135
1482680 0.000111674
1517450 0.000108352
1553039 0.000105102
1589456 0.000101923
1626739 9.89345e-05
1664890 9.59261e-05
1703931 9.29229e-05
1743956 8.99996e-05
1784799 8.7224e-05
1826655 8.43807e-05
1869493 8.1682e-05
1913344 7.91761e-05
1958235 7.67296e-05
2004142 7.43631e-05
2051130 7.2052e-05
2099263 6.9786e-05
2148485 6.74994e-05
2198912 6.53575e-05
2250511 6.32996e-05
2303308 6.13433e-05
2357216 5.94546e-05
2412515 5.73896e-05
2469135 5.54691e-05
2526993 5.37106e-05
2586241 5.19757e-05
2646930 5.02634e-05
2708983 4.86536e-05
2772567 4.70059e-05
2837563 4.55048e-05
2904088 4.39463e-05
2972210 4.24298e-05
3041961 4.10404e-05
3113271 3.96962e-05
3186334 3.83192e-05
3261017 3.70498e-05
3337555 3.57814e-05
3415764 3.45849e-05
3495817 3.33524e-05
3577882 3.22184e-05
3661738 3.10772e-05
3747588 3.00569e-05
3835536 2.89916e-05
3925439 2.79529e-05
4017714 2.69399e-05
4111774 2.59761e-05
4208253 2.5082e-05
4306883 2.42309e-05
4407912 2.33748e-05
4511505 2.25401e-05
4617709 2.17322e-05
4725317 2.09519e-05
4836215 2.02311e-05
4949548 1.94815e-05
5065674 1.87905e-05
5184476 1.81609e-05
5306013 1.74975e-05
5430437 1.68987e-05
5557867 1.62743e-05
5688742 1.57421e-05
5821902 1.52007e-05
5958786 1.46276e-05
6098773 1.41221e-05
6240869 1.36494e-05
6387674 1.31593e-05
6537818 1.26989e-05
6690482 1.2258e-05
6847331 1.18437e-05
7008296 1.14603e-05
7172719 1.1043e-05
7340313 1.0642e-05
7512467 1.0274e-05
7688701 9.90072e-06
7869091 9.52853e-06
8053588 9.20657e-06
8242432 8.89281e-06
8436846 8.60264e-06
8633656 8.29606e-06
8836746 8.01204e-06
9044727 7.70034e-06
9256502 7.42452e-06
9472473 7.15588e-06
9696273 6.91902e-06
9922055 6.70678e-06
10155228 6.49453e-06
10396004 6.29049e-06
10638803 6.06901e-06
10887217 5.85882e-06
11142070 5.66913e-06
11403355 5.47636e-06
11671467 5.30103e-06
11943651 5.12672e-06
12225003 4.96882e-06
12514883 4.79143e-06
12807864 4.63558e-06
13105968 4.49203e-06
13416219 4.36181e-06
13727270 4.24082e-06
14049163 4.11471e-06
14377258 3.99474e-06
14714743 3.88093e-06
15062888 3.77737e-06
15412773 3.65535e-06
15774478 3.56e-06
16152108 3.45336e-06
16523724 3.35903e-06
16913808 3.28623e-06
17307515 3.19292e-06
17715584 3.1191e-06
18130829 3.03297e-06
18553622 2.96325e-06
18989034 2.89045e-06
19440866 2.8197e-06
19893619 2.7428e-06
20359413 2.68435e-06
20834391 2.6218e-06
21339649 2.55516e-06
21825109 2.49569e-06
22336927 2.43109e-06
22864033 2.36239e-06
23403073 2.3142e-06
23963674 2.26704e-06
24537383 2.21885e-06
25079417 2.17988e-06
25702617 2.12656e-06
26272543 2.09478e-06
26890318 2.05684e-06
27520391 2.0148e-06
28171091 1.97071e-06
28835625 1.9379e-06
29520141 1.90406e-06
30216717 1.87638e-06
30926766 1.84665e-06
31626253 1.82306e-06
32376431 1.80358e-06
33183930 1.77077e-06
33898391 1.75539e-06


==> comp-stack-r13-6db-lb.txt <==
243 1
248 0.9887
254 0.927697
260 0.829106
266 0.721752
272 0.622257
278 0.536383
285 0.45377
291 0.396093
298 0.341224
305 0.296932
312 0.260845
319 0.231134
326 0.206417
334 0.182961
342 0.163506
350 0.147189
358 0.133365
366 0.121545
374 0.111353
383 0.101471
392 0.0929609
401 0.0855746
410 0.0791151
420 0.0728407
429 0.0678732
439 0.062988
450 0.0582606
460 0.0544587
471 0.0507363
481 0.0477097
493 0.044461
504 0.0417983
516 0.0391884
528 0.0368438
540 0.0347279
552 0.0328104
565 0.030928
578 0.0292217
591 0.0276698
605 0.0261507
619 0.0247681
633 0.0235057
648 0.0222706
663 0.0211419
678 0.0201076
694 0.0190962
710 0.0181691
726 0.0173167
743 0.0164828
760 0.0157152
778 0.0149673
796 0.0142784
814 0.0136422
833 0.0130212
852 0.0124479
872 0.0118889
892 0.0113725
913 0.0108702
934 0.0104045
955 0.00997178
978 0.0095328
1000 0.00914287
1023 0.00876332
1047 0.00839548
1071 0.00805319
1096 0.00772149
1121 0.00741224
1147 0.0071132
1173 0.00683381
1201 0.00655359
1228 0.00630193
1257 0.00604944
1286 0.00581339
1315 0.00559317
1346 0.00537295
1377 0.0051672
1409 0.00496842
1441 0.00478273
1475 0.00459801
1509 0.00442539
1543 0.0042636
1579 0.00410313
1616 0.00394859
1653 0.00380389
1691 0.00366433
1730 0.00353008
1770 0.003401
1811 0.00327695
1853 0.00315779
1896 0.00304333
1939 0.00293569
1984 0.00283002
2030 0.00272836
2077 0.00263089
2125 0.00253737
2174 0.00244772
2224 0.00236163
2275 0.00227913
2328 0.00219876
2382 0.00212146
2437 0.0020476
2493 0.0019768
2551 0.00190771
2609 0.00184256
2670 0.0017782
2731 0.0017175
2794 0.0016586
2859 0.00160132
2925 0.00154643
2993 0.00149335
3062 0.00144247
3132 0.00139384
3205 0.00134607
3279 0.00130056
3354 0.00125715
3432 0.00121443
3511 0.00117359
3592 0.00113432
3675 0.0010963
3760 0.00105947
3847 0.00102406
3936 0.000989802
4027 0.000956694
4120 0.000924892
4215 0.0008942
4312 0.00086459
4412 0.000835947
4514 0.00080831
4618 0.000781673
4724 0.000755995
4834 0.000730882
4945 0.000707029
5059 0.000683848
5176 0.000661373
5296 0.0006396
5418 0.000618666
5543 0.000598382
5671 0.000578829
5802 0.000559824
5936 0.000541518
6073 0.000523859
6213 0.000506835
6357 0.000490313
6504 0.00047433
6654 0.000458914
6807 0.000444014
6965 0.000429522
7125 0.000415678
7290 0.000402158
7458 0.000389145
7631 0.000376518
7807 0.000364321
7987 0.000352661
8171 0.000341324
8360 0.000330284
8553 0.000319658
8751 0.000309344
8953 0.000299343
9160 0.00028979
9371 0.000280494
9587 0.000271469
9809 0.00026274
10035 0.000254305
10267 0.000246153
10504 0.000238279
10747 0.000230675
10995 0.000223306
11249 0.000216126
11508 0.000209169
11774 0.000202465
12046 0.000196029
12324 0.000189737
12609 0.000183676
12900 0.00017784
13198 0.00017214
13503 0.000166641
13814 0.000161333
14133 0.000156174
14460 0.00015121
14793 0.000146428
15135 0.000141746
15485 0.000137239
15842 0.000132823
16208 0.000128636
16582 0.000124542
16965 0.000120581
17357 0.000116738
17758 0.000113047
18168 0.000109449
18587 0.000106002
19016 0.000102616
19455 9.93315e-05
19905 9.6156e-05
20364 9.30976e-05
20834 9.01604e-05
21316 8.72992e-05
21808 8.45404e-05
22311 8.19006e-05
22826 7.93105e-05
23353 7.67902e-05
23893 7.43711e-05
24444 7.20012e-05
25009 6.97267e-05
25586 6.75157e-05
26177 6.53853e-05
26782 6.32942e-05
27400 6.12733e-05
28033 5.93242e-05
28680 5.74407e-05
29342 5.56079e-05
30020 5.38472e-05
30713 5.21469e-05
31422 5.05094e-05
32147 4.88909e-05
32890 4.73234e-05
33649 4.58286e-05
34426 4.43778e-05
35221 4.29657e-05
36034 4.15969e-05
36866 4.0262e-05
37718 3.89983e-05
38589 3.77616e-05
39480 3.65804e-05
40391 3.54328e-05
41324 3.43118e-05
42278 3.3224e-05
43254 3.2152e-05
44253 3.1114e-05
45275 3.01385e-05
46320 2.91853e-05
47390 2.82581e-05
48484 2.73689e-05
49603 2.64967e-05
50749 2.56635e-05
51921 2.48303e-05
53119 2.40309e-05
54346 2.32608e-05
55601 2.25183e-05
56885 2.17922e-05
58198 2.10906e-05
59542 2.043e-05
60917 1.97719e-05
62323 1.91443e-05
63762 1.85295e-05
65235 1.79355e-05
66741 1.73636e-05
68282 1.68175e-05
69858 1.62796e-05
71472 1.57541e-05
73123 1.52384e-05
74810 1.47357e-05
76538 1.42765e-05
78305 1.38161e-05
80113 1.33739e-05
81963 1.29425e-05
83855 1.25369e-05
85791 1.21373e-05
87772 1.17438e-05
89799 1.13768e-05
91872 1.10023e-05
93995 1.0649e-05
96164 1.03101e-05
98384 9.97782e-06
100656 9.65994e-06
102982 9.34082e-06
105358 9.04048e-06
107791 8.75594e-06
110281 8.47338e-06
112826 8.21268e-06
115432 7.94172e-06
118097 7.68213e-06
120823 7.42798e-06
123614 7.19815e-06
126467 6.96733e-06
129389 6.74306e-06
132376 6.51891e-06
135432 6.30279e-06
138560 6.08754e-06
141758 5.88562e-06
145034 5.68988e-06
148382 5.50229e-06
151806 5.31902e-06
155314 5.14291e-06
158897 4.96285e-06
162568 4.8028e-06
166323 4.65164e-06
170164 4.49653e-06
174092 4.34635e-06
178109 4.20841e-06
182229 4.06552e-06
186435 3.93499e-06
190737 3.8026e-06
195138 3.6775e-06
199645 3.54832e-06
204263 3.42754e-06
208972 3.31627e-06
213796 3.20277e-06
218735 3.09446e-06
223792 2.99419e-06
228948 2.88971e-06
234252 2.79042e-06
239660 2.701e-06
245186 2.60332e-06
250841 2.51539e-06
256655 2.43326e-06
262567 2.35089e-06
268626 2.27185e-06
274833 2.19763e-06
281186 2.12328e-06
287676 2.05289e-06
294301 1.98571e-06
301117 1.91791e-06
308054 1.85456e-06
315180 1.78923e-06
322441 1.73032e-06
329887 1.67079e-06
337511 1.61102e-06
345318 1.55841e-06
353285 1.5079e-06
361450 1.45443e-06
369773 1.40441e-06
378314 1.35217e-06
387045 1.30685e-06
395990 1.2593e-06
405120 1.21385e-06
414482 1.17149e-06
424056 1.12901e-06
433877 1.08998e-06
443912 1.05442e-06
454106 1.01799e-06
464747 9.78961e-07
475377 9.46358e-07
486342 9.1289e-07
497587 8.79793e-07
509049 8.50771e-07
520798 8.18044e-07
532905 7.90011e-07
545082 7.61483e-07
557703 7.30732e-07
570631 7.04551e-07
583732 6.78369e-07
597224 6.47865e-07
611106 6.23907e-07
625273 6.02171e-07
639593 5.82041e-07
654379 5.60676e-07
669505 5.39806e-07
685013 5.16218e-07
700712 4.94235e-07
717001 4.73858e-07
733600 4.56692e-07
750366 4.41131e-07
767768 4.24089e-07
785566 4.07664e-07
803637 3.92597e-07
822179 3.73949e-07
841510 3.61476e-07
860501 3.46162e-07
880510 3.32701e-07
900982 3.18499e-07
921556 3.05038e-07
943013 2.917e-07
964658 2.79474e-07
987171 2.70459e-07
1009731 2.61073e-07
1033219 2.50699e-07
1057196 2.41313e-07
1081639 2.32545e-07
1106378 2.22542e-07
1132484 2.13526e-07
1157758 2.04264e-07
1184595 1.96113e-07
1211943 1.8895e-07
1239864 1.81417e-07
1268755 1.74378e-07
1297821 1.67092e-07
1328376 1.59064e-07
1359358 1.52766e-07
1389730 1.46467e-07
1424255 1.41404e-07
1454706 1.36217e-07
1489815 1.30907e-07
1523434 1.24608e-07
1557889 1.18187e-07
1593767 1.13741e-07
1632265 1.09171e-07
1669624 1.03985e-07
1708302 9.84271e-08
1746492 9.39812e-08
1787177 8.94119e-08
1829083 8.62009e-08
1871175 8.26195e-08
1913095 7.81736e-08
1957458 7.33572e-08
2004393 6.96523e-08
2051974 6.55769e-08
2097225 6.3107e-08
2148974 6.00196e-08
2196556 5.80436e-08
2245772 5.52032e-08
2298823 5.29802e-08
2350568 5.02633e-08
2404190 4.79168e-08
2467087 4.55704e-08
2517273 4.38414e-08
2580672 4.11245e-08
2633492 3.90251e-08
2694678 3.68021e-08
2766435 3.51967e-08
2821513 3.33442e-08
2888474 3.14917e-08
2983455 3.02568e-08
3020197 2.91453e-08
3094252 2.79103e-08
3168657 2.69224e-08
3238830 2.59344e-08
3310036 2.50699e-08
3387391 2.35879e-08
3479169 2.28469e-08
3545533 2.19825e-08
3633691 2.07475e-08
3711802 1.97595e-08
3799510 1.82776e-08
3883878 1.72896e-08
3974469 1.61781e-08
4068532 1.56841e-08
4169348 1.51901e-08
4256034 1.44492e-08
4362706 1.39552e-08
4455926 1.37082e-08
4557893 1.28437e-08
4664113 1.17322e-08
4784879 1.09912e-08
4911920 1.06207e-08
5006527 1.01268e-08
5157899 9.75627e-09
5263718 9.38577e-09
5403158 8.89179e-09
5512418 8.5213e-09
5616564 7.90381e-09
5723868 7.03933e-09
5866855 6.91583e-09
6055794 6.42185e-09
6143581 6.05135e-09
6327740 5.43387e-09
6417149 5.31037e-09
6761159 4.93988e-09
7037026 4.44589e-09
7241401 4.1989e-09
7363248 3.9519e-09
7543973 3.82841e-09
8276710 3.45792e-09
8514829 3.33442e-09
8950277 3.08743e-09
9370715 2.96393e-09
9525085 2.59344e-09
9869034 2.46994e-09
10063304 2.34644e-09
10373917 2.22295e-09
10733062 1.97595e-09
10990300 1.60546e-09
11278766 1.48196e-09
11844671 1.35847e-09
11965345 1.23497e-09
13068867 9.87976e-10
13767171 8.64479e-10
13943168 7.40982e-10
16756655 6.17485e-10
18085430 4.93988e-10
21525785 3.70491e-10
26811020 2.46994e-10
28284254 1.23497e-10


==> comp-stack-r13-6db-ub.txt <==
243 1
248 0.9887
254 0.927697
260 0.829106
266 0.721752
272 0.622257
278 0.536383
285 0.45377
291 0.396093
298 0.341224
305 0.296932
312 0.260845
319 0.231134
326 0.206417
334 0.182961
342 0.163506
350 0.147189
358 0.133365
366 0.121545
374 0.111353
383 0.101471
392 0.0929609
401 0.0855746
410 0.0791151
420 0.0728407
429 0.0678732
439 0.062988
450 0.0582606
460 0.0544587
471 0.0507363
481 0.0477097
493 0.044461
504 0.0417983
516 0.0391884
528 0.0368438
540 0.0347279
552 0.0328104
565 0.030928
578 0.0292217
591 0.0276698
605 0.0261507
619 0.0247681
633 0.0235057
648 0.0222706
663 0.0211419
678 0.0201076
694 0.0190962
710 0.0181691
726 0.0173167
743 0.0164828
760 0.0157152
778 0.0149673
796 0.0142784
814 0.0136422
833 0.0130212
852 0.0124479
872 0.0118889
892 0.0113725
913 0.0108702
934 0.0104045
955 0.00997178
978 0.0095328
1000 0.00914287
1023 0.00876332
1047 0.00839548
1071 0.00805319
1096 0.00772149
1121 0.00741224
1147 0.0071132
1173 0.00683381
1201 0.00655359
1228 0.00630193
1257 0.00604944
1286 0.00581339
1315 0.00559317
1346 0.00537295
1377 0.0051672
1409 0.00496842
1441 0.00478273
1475 0.00459801
1509 0.00442539
1543 0.0042636
1579 0.00410313
1616 0.00394859
1653 0.00380389
1691 0.00366433
1730 0.00353008
1770 0.003401
1811 0.00327695
1853 0.0031578
1896 0.00304333
1939 0.00293569
1984 0.00283002
2030 0.00272836
2077 0.00263089
2125 0.00253737
2174 0.00244772
2224 0.00236163
2275 0.00227913
2328 0.00219876
2382 0.00212146
2437 0.0020476
2493 0.0019768
2551 0.00190771
2609 0.00184256
2670 0.0017782
2731 0.0017175
2794 0.0016586
2859 0.00160132
2925 0.00154643
2993 0.00149335
3062 0.00144247
3132 0.00139384
3205 0.00134607
3279 0.00130056
3354 0.00125715
3432 0.00121443
3511 0.00117359
3592 0.00113432
3675 0.0010963
3760 0.00105947
3847 0.00102406
3936 0.000989802
4027 0.000956694
4120 0.000924892
4215 0.0008942
4312 0.00086459
4412 0.000835947
4514 0.000808311
4618 0.000781674
4724 0.000755996
4834 0.000730882
4945 0.000707029
5059 0.000683848
5176 0.000661373
5296 0.0006396
5418 0.000618666
5543 0.000598382
5671 0.000578829
5802 0.000559825
5936 0.000541518
6073 0.000523859
6213 0.000506835
6357 0.000490313
6504 0.00047433
6654 0.000458914
6807 0.000444014
6965 0.000429522
7125 0.000415678
7290 0.000402158
7458 0.000389145
7631 0.000376518
7807 0.000364321
7987 0.000352661
8171 0.000341324
8360 0.000330284
8553 0.000319658
8751 0.000309344
8953 0.000299343
9160 0.00028979
9371 0.000280494
9587 0.000271469
9809 0.00026274
10035 0.000254305
10267 0.000246153
10504 0.000238279
10747 0.000230676
10995 0.000223306
11249 0.000216126
11508 0.000209169
11774 0.000202465
12046 0.000196029
12324 0.000189737
12609 0.000183677
12900 0.00017784
13198 0.000172141
13503 0.000166641
13814 0.000161333
14133 0.000156174
14460 0.00015121
14793 0.000146428
15135 0.000141746
15485 0.000137239
15842 0.000132823
16208 0.000128636
16582 0.000124543
16965 0.000120581
17357 0.000116738
17758 0.000113047
18168 0.000109449
18587 0.000106003
19016 0.000102617
19455 9.93317e-05
19905 9.61563e-05
20364 9.30979e-05
20834 9.01606e-05
21316 8.72994e-05
21808 8.45406e-05
22311 8.19009e-05
22826 7.93108e-05
23353 7.67905e-05
23893 7.43714e-05
24444 7.20015e-05
25009 6.97269e-05
25586 6.7516e-05
26177 6.53855e-05
26782 6.32944e-05
27400 6.12736e-05
28033 5.93244e-05
28680 5.74409e-05
29342 5.56081e-05
30020 5.38474e-05
30713 5.21471e-05
31422 5.05097e-05
32147 4.88911e-05
32890 4.73237e-05
33649 4.58289e-05
34426 4.4378e-05
35221 4.2966e-05
36034 4.15971e-05
36866 4.02623e-05
37718 3.89985e-05
38589 3.77618e-05
39480 3.65807e-05
40391 3.5433e-05
41324 3.43121e-05
42278 3.32243e-05
43254 3.21522e-05
44253 3.11142e-05
45275 3.01387e-05
46320 2.91856e-05
47390 2.82583e-05
48484 2.73692e-05
49603 2.64969e-05
50749 2.56638e-05
51921 2.48306e-05
53119 2.40312e-05
54346 2.3261e-05
55601 2.25186e-05
56885 2.17924e-05
58198 2.10908e-05
59542 2.04302e-05
60917 1.97721e-05
62323 1.91445e-05
63762 1.85297e-05
65235 1.79357e-05
66741 1.73638e-05
68282 1.68177e-05
69858 1.62799e-05
71472 1.57544e-05
73123 1.52387e-05
74810 1.47359e-05
76538 1.42768e-05
78305 1.38164e-05
80113 1.33741e-05
81963 1.29427e-05
83855 1.25372e-05
85791 1.21375e-05
87772 1.17441e-05
89799 1.1377e-05
91872 1.10026e-05
93995 1.06493e-05
96164 1.03104e-05
98384 9.97807e-06
100656 9.66019e-06
102982 9.34107e-06
105358 9.04072e-06
107791 8.75619e-06
110281 8.47363e-06
112826 8.21292e-06
115432 7.94197e-06
118097 7.68238e-06
120823 7.42822e-06
123614 7.1984e-06
126467 6.96758e-06
129389 6.74331e-06
132376 6.51916e-06
135432 6.30304e-06
138560 6.08779e-06
141758 5.88587e-06
145034 5.69013e-06
148382 5.50253e-06
151806 5.31926e-06
155314 5.14316e-06
158897 4.9631e-06
162568 4.80305e-06
166323 4.65189e-06
170164 4.49677e-06
174092 4.3466e-06
178109 4.20866e-06
182229 4.06577e-06
186435 3.93523e-06
190737 3.80284e-06
195138 3.67774e-06
199645 3.54856e-06
204263 3.42778e-06
208972 3.31651e-06
213796 3.20302e-06
218735 3.09471e-06
223792 2.99443e-06
228948 2.88995e-06
234252 2.79066e-06
239660 2.70125e-06
245186 2.60356e-06
250841 2.51564e-06
256655 2.43351e-06
262567 2.35114e-06
268626 2.2721e-06
274833 2.19788e-06
281186 2.12353e-06
287676 2.05314e-06
294301 1.98596e-06
301117 1.91816e-06
308054 1.8548e-06
315180 1.78947e-06
322441 1.73056e-06
329887 1.67104e-06
337511 1.61127e-06
345318 1.55866e-06
353285 1.50815e-06
361450 1.45467e-06
369773 1.40465e-06
378314 1.35242e-06
387045 1.30709e-06
395990 1.25955e-06
405120 1.2141e-06
414482 1.17174e-06
424056 1.12926e-06
433877 1.09023e-06
443912 1.05466e-06
454106 1.01823e-06
464747 9.79208e-07
475377 9.46605e-07
486342 9.13137e-07
497587 8.8004e-07
509049 8.51018e-07
520798 8.18291e-07
532905 7.90257e-07
545082 7.6173e-07
557703 7.30979e-07
570631 7.04798e-07
583732 6.78616e-07
597224 6.48112e-07
611106 6.24154e-07
625273 6.02419e-07
639593 5.82289e-07
654379 5.60924e-07
669505 5.40052e-07
685013 5.16465e-07
700712 4.94482e-07
717001 4.74105e-07
733600 4.56939e-07
750366 4.41378e-07
767768 4.24336e-07
785566 4.07911e-07
803637 3.92844e-07
822179 3.74196e-07
841510 3.61723e-07
860501 3.46409e-07
880510 3.32948e-07
900982 3.18746e-07
921556 3.05285e-07
943013 2.91947e-07
964658 2.79721e-07
987171 2.70706e-07
1009731 2.6132e-07
1033219 2.50946e-07
1057196 2.4156e-07
1081639 2.32792e-07
1106378 2.22789e-07
1132484 2.13773e-07
1157758 2.04511e-07
1184595 1.9636e-07
1211943 1.89198e-07
1239864 1.81664e-07
1268755 1.74625e-07
1297821 1.67338e-07
1328376 1.59311e-07
1359358 1.53013e-07
1389730 1.46715e-07
1424255 1.41651e-07
1454706 1.36464e-07
1489815 1.31154e-07
1523434 1.24856e-07
1557889 1.18434e-07
1593767 1.13988e-07
1632265 1.09418e-07
1669624 1.04232e-07
1708302 9.86741e-08
1746492 9.42282e-08
1787177 8.96588e-08
1829083 8.64479e-08
1871175 8.28665e-08
1913095 7.84206e-08
1957458 7.36042e-08
2004393 6.98993e-08
2051974 6.58239e-08
2097225 6.3354e-08
2148974 6.02666e-08
2196556 5.82906e-08
2245772 5.54502e-08
2298823 5.32272e-08
2350568 5.05103e-08
2404190 4.81638e-08
2467087 4.58174e-08
2517273 4.40884e-08
2580672 4.13715e-08
2633492 3.92721e-08
2694678 3.70491e-08
2766435 3.54436e-08
2821513 3.35912e-08
2888474 3.17387e-08
2983455 3.05038e-08
3020197 2.93923e-08
3094252 2.81573e-08
3168657 2.71693e-08
3238830 2.61814e-08
3310036 2.53169e-08
3387391 2.38349e-08
3479169 2.30939e-08
3545533 2.22295e-08
3633691 2.09945e-08
3711802 2.00065e-08
3799510 1.85246e-08
3883878 1.75366e-08
3974469 1.64251e-08
4068532 1.59311e-08
4169348 1.54371e-08
4256034 1.46961e-08
4362706 1.42022e-08
4455926 1.39552e-08
4557893 1.30907e-08
4664113 1.19792e-08
4784879 1.12382e-08
4911920 1.08677e-08
5006527 1.03738e-08
5157899 1.00033e-08
5263718 9.63277e-09
5403158 9.13878e-09
5512418 8.76829e-09
5616564 8.1508e-09
5723868 7.28633e-09
5866855 7.16283e-09
6055794 6.66884e-09
6143581 6.29835e-09
6327740 5.68086e-09
6417149 5.55737e-09
6761159 5.18688e-09
7037026 4.69289e-09
7241401 4.44589e-09
7363248 4.1989e-09
7543973 4.0754e-09
8276710 3.70491e-09
8514829 3.58141e-09
8950277 3.33442e-09
9370715 3.21092e-09
9525085 2.84043e-09
9869034 2.71693e-09
10063304 2.59344e-09
10373917 2.46994e-09
10733062 2.22295e-09
10990300 1.85246e-09
11278766 1.72896e-09
11844671 1.60546e-09
11965345 1.48196e-09
13068867 1.23497e-09
13767171 1.11147e-09
13943168 9.87976e-10
16756655 8.64479e-10
18085430 7.40982e-10
21525785 6.17485e-10
26811020 4.93988e-10
28284254 3.70491e-10


==> comp-stack-r13-7db-lb.txt <==
243 1
246 0.928805
250 0.728578
254 0.531521
259 0.352174
263 0.257146
267 0.192014
271 0.146886
276 0.108529
280 0.0871932
285 0.0680051
289 0.0567215
294 0.0460667
299 0.0380856
304 0.0319704
309 0.0271934
314 0.0233964
319 0.0203303
324 0.0178231
329 0.0157472
334 0.0140103
340 0.0122773
345 0.0110652
351 0.0098323
357 0.00879281
362 0.00804674
368 0.00726895
374 0.00659793
380 0.00601516
387 0.00542737
393 0.00498904
399 0.00460158
406 0.00420331
412 0.00390154
419 0.00358851
426 0.00331136
433 0.003065
440 0.00284507
447 0.00264779
454 0.00247031
461 0.00230988
469 0.00214479
476 0.00201436
484 0.00187915
492 0.00175718
500 0.00164648
508 0.00154585
516 0.00145417
525 0.00136026
533 0.00128424
542 0.00120606
550 0.00114227
559 0.00107639
568 0.0010159
578 0.000954377
587 0.000903794
597 0.000852157
606 0.000809195
616 0.000765285
626 0.000724735
636 0.000687198
646 0.000652556
657 0.000617287
667 0.000587721
678 0.000557529
689 0.000529574
700 0.000503731
712 0.00047755
723 0.000455205
735 0.000432605
747 0.000411646
759 0.000392183
771 0.000374132
784 0.000355894
796 0.000340192
809 0.00032433
822 0.000309583
836 0.00029471
849 0.000281797
863 0.000268807
877 0.000256698
891 0.000245458
906 0.000234193
920 0.000224316
935 0.000214405
950 0.000205156
966 0.000195901
981 0.000187787
997 0.000179697
1013 0.000172037
1030 0.00016446
1047 0.000157387
1063 0.000151091
1081 0.000144504
1098 0.000138674
1116 0.000132819
1134 0.000127333
1152 0.000122178
1171 0.000117086
1190 0.000112249
1209 0.000107753
1229 0.000103303
1249 9.91214e-05
1269 9.51907e-05
1289 9.149e-05
1310 8.78271e-05
1332 8.41942e-05
1353 8.09476e-05
1375 7.77633e-05
1397 7.4749e-05
1420 7.17637e-05
1443 6.89758e-05
1466 6.63152e-05
1490 6.37174e-05
1514 6.12376e-05
1539 5.88069e-05
1563 5.65992e-05
1589 5.43715e-05
1614 5.2333e-05
1641 5.02684e-05
1667 4.83798e-05
1694 4.65237e-05
1722 4.47074e-05
1749 4.30603e-05
1778 4.14095e-05
1807 3.9835e-05
1836 3.83529e-05
1865 3.69511e-05
1896 3.55246e-05
1926 3.42337e-05
1958 3.29295e-05
1989 3.17256e-05
2021 3.05676e-05
2054 2.94194e-05
2087 2.83372e-05
2121 2.72633e-05
2155 2.62748e-05
2190 2.53068e-05
2226 2.43678e-05
2262 2.3474e-05
2298 2.26198e-05
2336 2.17691e-05
2373 2.09833e-05
2412 2.01967e-05
2451 1.94635e-05
2491 1.87469e-05
2531 1.80712e-05
2572 1.74282e-05
2613 1.67918e-05
2656 1.6188e-05
2699 1.56009e-05
2742 1.50448e-05
2787 1.44967e-05
2832 1.39832e-05
2878 1.34879e-05
2924 1.30196e-05
2972 1.25542e-05
3020 1.20967e-05
3069 1.16649e-05
3118 1.12585e-05
3169 1.08607e-05
3220 1.04744e-05
3272 1.01083e-05
3325 9.75463e-06
3379 9.40866e-06
3434 9.07697e-06
3489 8.76787e-06
3546 8.45971e-06
3603 8.165e-06
3661 7.88046e-06
3720 7.60721e-06
3781 7.33716e-06
3842 7.07974e-06
3904 6.83556e-06
3967 6.59951e-06
4031 6.37609e-06
4097 6.15379e-06
4163 5.93849e-06
4230 5.72863e-06
4299 5.51959e-06
4368 5.3391e-06
4439 5.15081e-06
4511 4.97084e-06
4584 4.79652e-06
4658 4.63032e-06
4733 4.47233e-06
4810 4.32441e-06
4888 4.17146e-06
4967 4.03155e-06
5047 3.90376e-06
5129 3.76426e-06
5212 3.63833e-06
5296 3.51424e-06
5382 3.39159e-06
5469 3.27469e-06
5558 3.16354e-06
5648 3.05856e-06
5739 2.96067e-06
5832 2.85753e-06
5926 2.76139e-06
6022 2.66431e-06
6120 2.57268e-06
6219 2.48393e-06
6319 2.40319e-06
6421 2.32738e-06
6525 2.24726e-06
6631 2.17207e-06
6738 2.10129e-06
6847 2.02795e-06
6958 1.95871e-06
7071 1.88845e-06
7185 1.81922e-06
7301 1.76077e-06
7420 1.69636e-06
7540 1.63996e-06
7662 1.58634e-06
7786 1.532e-06
7912 1.47848e-06
8040 1.42959e-06
8170 1.38439e-06
8302 1.33375e-06
8436 1.28732e-06
8573 1.24582e-06
8711 1.20083e-06
8852 1.16025e-06
8996 1.11875e-06
9143 1.08136e-06
9289 1.0452e-06
9439 1.00637e-06
9592 9.70625e-07
9747 9.37856e-07
9905 9.07245e-07
10067 8.77044e-07
10228 8.4859e-07
10394 8.21061e-07
10562 7.93428e-07
10734 7.66823e-07
10908 7.41348e-07
11083 7.16489e-07
11262 6.92041e-07
11446 6.65847e-07
11630 6.40166e-07
11818 6.19005e-07
12011 5.96612e-07
12204 5.74938e-07
12401 5.56345e-07
12603 5.3919e-07
12806 5.20289e-07
13018 5.03854e-07
13223 4.86391e-07
13439 4.69134e-07
13655 4.53622e-07
13877 4.3657e-07
14100 4.24038e-07
14329 4.10993e-07
14563 3.98049e-07
14797 3.86442e-07
15037 3.71753e-07
15279 3.58399e-07
15526 3.47202e-07
15777 3.35697e-07
16033 3.24089e-07
16292 3.14844e-07
16556 3.04572e-07
16824 2.95635e-07
17099 2.85568e-07
17373 2.74988e-07
17658 2.65538e-07
17939 2.57628e-07
18244 2.47664e-07
18524 2.40062e-07
18824 2.3092e-07
19140 2.2301e-07
19451 2.1695e-07
19753 2.10376e-07
20075 2.05342e-07
20397 1.98562e-07
20737 1.91064e-07
21062 1.85414e-07
21404 1.7997e-07
21768 1.73498e-07
22103 1.6754e-07
22461 1.61171e-07
22822 1.55316e-07
23207 1.50488e-07
23567 1.44633e-07
23949 1.39805e-07
24340 1.35285e-07
24752 1.31279e-07
25134 1.27992e-07
25546 1.23267e-07
25949 1.19055e-07
26377 1.16076e-07
26811 1.11454e-07
27243 1.08475e-07
27681 1.0529e-07
28131 1.02312e-07
28574 9.97435e-08
29052 9.68673e-08
29535 9.31693e-08
29985 9.04985e-08
30472 8.81359e-08
30970 8.60814e-08
31465 8.42324e-08
31979 8.13562e-08
32497 7.78636e-08
33015 7.53983e-08
33550 7.25221e-08
34121 6.93377e-08
34652 6.74887e-08
35215 6.53315e-08
35901 6.29689e-08
36373 6.15308e-08
36976 5.97845e-08
37557 5.82436e-08
38181 5.66001e-08
38800 5.52647e-08
39411 5.34157e-08
40053 5.13612e-08
40706 5.00258e-08
41468 4.81768e-08
42024 4.6636e-08
42727 4.46843e-08
43374 4.35543e-08
44138 4.22189e-08
44793 4.1089e-08
45567 3.98563e-08
46252 3.80073e-08
47005 3.72883e-08
47792 3.64665e-08
48557 3.57474e-08
49380 3.42066e-08
50124 3.31794e-08
50934 3.29739e-08
51817 3.15358e-08
52676 3.09195e-08
53701 2.94814e-08
54331 2.8865e-08
55189 2.72215e-08
56282 2.67078e-08
57092 2.58861e-08
57998 2.46534e-08
58843 2.42425e-08
59851 2.27017e-08
60864 2.2188e-08
61820 2.13663e-08
62902 2.08527e-08
63968 2.04418e-08
65146 1.97227e-08
65853 1.89009e-08
67970 1.79764e-08
68222 1.7771e-08
69256 1.69492e-08
70200 1.67438e-08
71735 1.63329e-08
72976 1.58193e-08
73752 1.55111e-08
75334 1.53056e-08
76075 1.48948e-08
77299 1.43811e-08
78586 1.39703e-08
80436 1.33539e-08
81954 1.2943e-08
83182 1.24294e-08
83922 1.20185e-08
86008 1.17104e-08
87167 1.16076e-08
87914 1.14022e-08
89643 1.09913e-08
91469 1.04777e-08
92351 1.01695e-08
95726 9.86136e-09
96950 9.45047e-09
98404 9.24502e-09
100073 8.83413e-09
101635 8.42324e-09
103623 8.11507e-09
105138 8.01235e-09
107540 7.60146e-09
108964 7.39602e-09
110269 7.2933e-09
113791 7.19057e-09
115716 6.88241e-09
118516 6.57424e-09
119809 6.47152e-09
121680 6.16335e-09
124040 5.85518e-09
125434 5.54701e-09
127262 5.34157e-09
137002 4.93068e-09
139351 4.82796e-09
141011 4.72523e-09
143160 4.51979e-09
144786 4.41707e-09
147678 4.1089e-09
151437 4.00618e-09
154162 3.90345e-09
157256 3.69801e-09
162166 3.49256e-09
164435 3.28712e-09
170914 3.1844e-09
176461 2.97895e-09
181345 2.77351e-09
184565 2.67078e-09
189151 2.46534e-09
195165 2.36262e-09
201950 2.25989e-09
207057 2.15717e-09
210645 2.05445e-09
226936 1.95173e-09
231066 1.849e-09
236737 1.74628e-09
245680 1.64356e-09
256785 1.33539e-09
262231 1.23267e-09
267114 1.12995e-09
273190 9.24502e-10
305856 8.2178e-10
311503 7.19057e-10
349184 5.13612e-10
351441 4.1089e-10
456691 3.08167e-10
586171 2.05445e-10
886608 1.02723e-10


==> comp-stack-r13-7db-ub.txt <==
243 1
246 0.928805
250 0.728578
254 0.531521
259 0.352174
263 0.257146
267 0.192014
271 0.146886
276 0.108529
280 0.0871932
285 0.0680051
289 0.0567215
294 0.0460667
299 0.0380856
304 0.0319704
309 0.0271934
314 0.0233964
319 0.0203303
324 0.0178231
329 0.0157472
334 0.0140103
340 0.0122773
345 0.0110652
351 0.0098323
357 0.00879281
362 0.00804674
368 0.00726895
374 0.00659793
380 0.00601516
387 0.00542737
393 0.00498904
399 0.00460158
406 0.00420331
412 0.00390154
419 0.00358851
426 0.00331136
433 0.003065
440 0.00284507
447 0.00264779
454 0.00247031
461 0.00230988
469 0.00214479
476 0.00201436
484 0.00187915
492 0.00175718
500 0.00164648
508 0.00154585
516 0.00145417
525 0.00136026
533 0.00128424
542 0.00120606
550 0.00114227
559 0.00107639
568 0.0010159
578 0.000954377
587 0.000903794
597 0.000852157
606 0.000809195
616 0.000765285
626 0.000724735
636 0.000687198
646 0.000652556
657 0.000617287
667 0.000587721
678 0.000557529
689 0.000529574
700 0.000503731
712 0.00047755
723 0.000455205
735 0.000432605
747 0.000411646
759 0.000392183
771 0.000374132
784 0.000355894
796 0.000340192
809 0.00032433
822 0.000309583
836 0.00029471
849 0.000281797
863 0.000268807
877 0.000256698
891 0.000245458
906 0.000234193
920 0.000224316
935 0.000214405
950 0.000205156
966 0.000195901
981 0.000187787
997 0.000179697
1013 0.000172037
1030 0.00016446
1047 0.000157387
1063 0.000151091
1081 0.000144504
1098 0.000138674
1116 0.000132819
1134 0.000127333
1152 0.000122178
1171 0.000117086
1190 0.000112249
1209 0.000107753
1229 0.000103303
1249 9.91214e-05
1269 9.51907e-05
1289 9.149e-05
1310 8.78271e-05
1332 8.41942e-05
1353 8.09476e-05
1375 7.77633e-05
1397 7.4749e-05
1420 7.17637e-05
1443 6.89758e-05
1466 6.63152e-05
1490 6.37174e-05
1514 6.12376e-05
1539 5.88069e-05
1563 5.65992e-05
1589 5.43715e-05
1614 5.2333e-05
1641 5.02684e-05
1667 4.83798e-05
1694 4.65237e-05
1722 4.47074e-05
1749 4.30603e-05
1778 4.14095e-05
1807 3.9835e-05
1836 3.83529e-05
1865 3.69511e-05
1896 3.55246e-05
1926 3.42337e-05
1958 3.29295e-05
1989 3.17256e-05
2021 3.05676e-05
2054 2.94194e-05
2087 2.83372e-05
2121 2.72633e-05
2155 2.62748e-05
2190 2.53068e-05
2226 2.43678e-05
2262 2.3474e-05
2298 2.26198e-05
2336 2.17691e-05
2373 2.09833e-05
2412 2.01967e-05
2451 1.94635e-05
2491 1.87469e-05
2531 1.80712e-05
2572 1.74282e-05
2613 1.67918e-05
2656 1.6188e-05
2699 1.56009e-05
2742 1.50448e-05
2787 1.44967e-05
2832 1.39832e-05
2878 1.34879e-05
2924 1.30196e-05
2972 1.25542e-05
3020 1.20967e-05
3069 1.16649e-05
3118 1.12585e-05
3169 1.08607e-05
3220 1.04744e-05
3272 1.01083e-05
3325 9.75463e-06
3379 9.40866e-06
3434 9.07697e-06
3489 8.76787e-06
3546 8.45971e-06
3603 8.165e-06
3661 7.88046e-06
3720 7.60721e-06
3781 7.33716e-06
3842 7.07974e-06
3904 6.83556e-06
3967 6.59951e-06
4031 6.37609e-06
4097 6.15379e-06
4163 5.93849e-06
4230 5.72863e-06
4299 5.51959e-06
4368 5.3391e-06
4439 5.15081e-06
4511 4.97084e-06
4584 4.79652e-06
4658 4.63032e-06
4733 4.47233e-06
4810 4.32441e-06
4888 4.17146e-06
4967 4.03155e-06
5047 3.90376e-06
5129 3.76426e-06
5212 3.63833e-06
5296 3.51424e-06
5382 3.39159e-06
5469 3.27469e-06
5558 3.16354e-06
5648 3.05856e-06
5739 2.96067e-06
5832 2.85753e-06
5926 2.76139e-06
6022 2.66431e-06
6120 2.57268e-06
6219 2.48393e-06
6319 2.40319e-06
6421 2.32738e-06
6525 2.24726e-06
6631 2.17207e-06
6738 2.10129e-06
6847 2.02795e-06
6958 1.95871e-06
7071 1.88845e-06
7185 1.81922e-06
7301 1.76077e-06
7420 1.69636e-06
7540 1.63996e-06
7662 1.58634e-06
7786 1.532e-06
7912 1.47848e-06
8040 1.42959e-06
8170 1.38439e-06
8302 1.33375e-06
8436 1.28732e-06
8573 1.24582e-06
8711 1.20083e-06
8852 1.16025e-06
8996 1.11875e-06
9143 1.08136e-06
9289 1.0452e-06
9439 1.00637e-06
9592 9.70625e-07
9747 9.37856e-07
9905 9.07245e-07
10067 8.77044e-07
10228 8.4859e-07
10394 8.21061e-07
10562 7.93428e-07
10734 7.66823e-07
10908 7.41348e-07
11083 7.16489e-07
11262 6.92041e-07
11446 6.65847e-07
11630 6.40166e-07
11818 6.19005e-07
12011 5.96612e-07
12204 5.74938e-07
12401 5.56345e-07
12603 5.3919e-07
12806 5.20289e-07
13018 5.03854e-07
13223 4.86391e-07
13439 4.69134e-07
13655 4.53622e-07
13877 4.3657e-07
14100 4.24038e-07
14329 4.10993e-07
14563 3.98049e-07
14797 3.86442e-07
15037 3.71753e-07
15279 3.58399e-07
15526 3.47202e-07
15777 3.35697e-07
16033 3.24089e-07
16292 3.14844e-07
16556 3.04572e-07
16824 2.95635e-07
17099 2.85568e-07
17373 2.74988e-07
17658 2.65538e-07
17939 2.57628e-07
18244 2.47664e-07
18524 2.40062e-07
18824 2.3092e-07
19140 2.2301e-07
19451 2.1695e-07
19753 2.10376e-07
20075 2.05342e-07
20397 1.98562e-07
20737 1.91064e-07
21062 1.85414e-07
21404 1.7997e-07
21768 1.73498e-07
22103 1.6754e-07
22461 1.61171e-07
22822 1.55316e-07
23207 1.50488e-07
23567 1.44633e-07
23949 1.39805e-07
24340 1.35285e-07
24752 1.31279e-07
25134 1.27992e-07
25546 1.23267e-07
25949 1.19055e-07
26377 1.16076e-07
26811 1.11454e-07
27243 1.08475e-07
27681 1.0529e-07
28131 1.02312e-07
28574 9.97435e-08
29052 9.68673e-08
29535 9.31693e-08
29985 9.04985e-08
30472 8.81359e-08
30970 8.60814e-08
31465 8.42324e-08
31979 8.13562e-08
32497 7.78636e-08
33015 7.53983e-08
33550 7.25221e-08
34121 6.93377e-08
34652 6.74887e-08
35215 6.53315e-08
35901 6.29689e-08
36373 6.15308e-08
36976 5.97845e-08
37557 5.82436e-08
38181 5.66001e-08
38800 5.52647e-08
39411 5.34157e-08
40053 5.13612e-08
40706 5.00258e-08
41468 4.81768e-08
42024 4.6636e-08
42727 4.46843e-08
43374 4.35543e-08
44138 4.22189e-08
44793 4.1089e-08
45567 3.98563e-08
46252 3.80073e-08
47005 3.72883e-08
47792 3.64665e-08
48557 3.57474e-08
49380 3.42066e-08
50124 3.31794e-08
50934 3.29739e-08
51817 3.15358e-08
52676 3.09195e-08
53701 2.94814e-08
54331 2.8865e-08
55189 2.72215e-08
56282 2.67078e-08
57092 2.58861e-08
57998 2.46534e-08
58843 2.42425e-08
59851 2.27017e-08
60864 2.2188e-08
61820 2.13663e-08
62902 2.08527e-08
63968 2.04418e-08
65146 1.97227e-08
65853 1.89009e-08
67970 1.79764e-08
68222 1.7771e-08
69256 1.69492e-08
70200 1.67438e-08
71735 1.63329e-08
72976 1.58193e-08
73752 1.55111e-08
75334 1.53056e-08
76075 1.48948e-08
77299 1.43811e-08
78586 1.39703e-08
80436 1.33539e-08
81954 1.2943e-08
83182 1.24294e-08
83922 1.20185e-08
86008 1.17104e-08
87167 1.16076e-08
87914 1.14022e-08
89643 1.09913e-08
91469 1.04777e-08
92351 1.01695e-08
95726 9.86136e-09
96950 9.45047e-09
98404 9.24502e-09
100073 8.83413e-09
101635 8.42324e-09
103623 8.11507e-09
105138 8.01235e-09
107540 7.60146e-09
108964 7.39602e-09
110269 7.2933e-09
113791 7.19057e-09
115716 6.88241e-09
118516 6.57424e-09
119809 6.47152e-09
121680 6.16335e-09
124040 5.85518e-09
125434 5.54701e-09
127262 5.34157e-09
137002 4.93068e-09
139351 4.82796e-09
141011 4.72523e-09
143160 4.51979e-09
144786 4.41707e-09
147678 4.1089e-09
151437 4.00618e-09
154162 3.90345e-09
157256 3.69801e-09
162166 3.49256e-09
164435 3.28712e-09
170914 3.1844e-09
176461 2.97895e-09
181345 2.77351e-09
184565 2.67078e-09
189151 2.46534e-09
195165 2.36262e-09
201950 2.25989e-09
207057 2.15717e-09
210645 2.05445e-09
226936 1.95173e-09
231066 1.849e-09
236737 1.74628e-09
245680 1.64356e-09
256785 1.33539e-09
262231 1.23267e-09
267114 1.12995e-09
273190 9.24502e-10
305856 8.2178e-10
311503 7.19057e-10
349184 5.13612e-10
351441 4.1089e-10
456691 3.08167e-10
586171 2.05445e-10
886608 1.02723e-10


==> comp-stack-r14-4db-lb.txt <==
250 1
255 0.999994
261 0.999956
268 0.999771
274 0.999396
280 0.998734
287 0.997531
294 0.995789
301 0.993498
308 0.990661
315 0.987343
322 0.983531
330 0.978651
338 0.973313
345 0.968332
354 0.961557
362 0.955234
370 0.948716
379 0.941197
388 0.933574
397 0.925816
407 0.917129
416 0.909312
426 0.900631
436 0.892036
446 0.883464
457 0.874216
467 0.865881
478 0.85688
490 0.847224
501 0.838573
513 0.829312
525 0.820227
537 0.81139
550 0.802102
563 0.793074
576 0.784241
590 0.775005
603 0.766607
618 0.757198
632 0.748732
647 0.739913
662 0.731373
678 0.722519
694 0.713959
710 0.705657
727 0.697162
744 0.688915
761 0.680932
779 0.67272
797 0.664838
816 0.656735
835 0.648922
855 0.640984
875 0.633305
896 0.625486
917 0.617915
938 0.610654
960 0.60327
983 0.595862
1006 0.588677
1030 0.581442
1054 0.57443
1078 0.567658
1104 0.560604
1130 0.553764
1156 0.547161
1183 0.540532
1211 0.533934
1240 0.527346
1269 0.520956
1299 0.514616
1329 0.508478
1360 0.502363
1392 0.496273
1425 0.490213
1459 0.484165
1493 0.478373
1528 0.472606
1564 0.466858
1600 0.461347
1638 0.455713
1677 0.450108
1716 0.444721
1756 0.439391
1798 0.433999
1840 0.428782
1883 0.423654
1927 0.418563
1972 0.413558
2019 0.408472
2066 0.403616
2115 0.398712
2164 0.39399
2215 0.389222
2267 0.384504
2321 0.379845
2375 0.37532
2431 0.370759
2488 0.366325
2546 0.361934
2606 0.35754
2667 0.353241
2730 0.348963
2794 0.344756
2860 0.3406
2927 0.336521
2996 0.332424
3066 0.328469
3138 0.324506
3212 0.320594
3287 0.316742
3364 0.312953
3443 0.309217
3524 0.305509
3607 0.30183
3692 0.2982
3778 0.294641
3867 0.291082
3958 0.287601
4051 0.28416
4146 0.280751
4244 0.277377
4343 0.274053
4445 0.270751
4550 0.267502
4656 0.264311
4766 0.261107
4878 0.257978
4992 0.2549
5110 0.251802
5230 0.248785
5352 0.245843
5478 0.242848
5607 0.239928
5738 0.237055
5873 0.234201
6011 0.23139
6152 0.228604
6297 0.225844
6445 0.22311
6596 0.22046
6751 0.217814
6909 0.215209
7072 0.212646
7238 0.210101
7408 0.20755
7582 0.205051
7760 0.202571
7942 0.200142
8128 0.197736
8319 0.195365
8515 0.193005
8715 0.190681
8919 0.188379
9129 0.186104
9343 0.18385
9563 0.181598
9787 0.179398
10017 0.177245
10252 0.175089
10493 0.172985
10739 0.170893
10992 0.168809
11250 0.166744
11514 0.164708
11784 0.162709
12061 0.160765
12344 0.158827
12634 0.15688
12931 0.154963
13235 0.15308
13545 0.151229
13864 0.149385
14189 0.147567
14522 0.14576
14863 0.143964
15212 0.142221
15570 0.140482
15935 0.138762
16310 0.137064
16693 0.135384
17085 0.13372
17486 0.132065
17896 0.130451
18317 0.128851
18747 0.12729
19187 0.125724
19638 0.124183
20099 0.122655
20571 0.12114
21054 0.119645
21548 0.118165
22054 0.116709
22572 0.115274
23102 0.113854
23645 0.112423
24200 0.111026
24768 0.10965
25350 0.108288
25945 0.106945
26555 0.105629
27178 0.10432
27816 0.103029
28470 0.101744
29138 0.10049
29822 0.0992473
30523 0.0979978
31240 0.0967705
31973 0.0955634
32724 0.0943721
33492 0.0931906
34279 0.0920201
35084 0.0908697
35908 0.0897093
36751 0.0885755
37614 0.0874663
38497 0.0863683
39401 0.085285
40327 0.0842059
41274 0.0831321
42243 0.0820871
43235 0.0810688
44250 0.0800344
45289 0.0790122
46353 0.0780034
47442 0.0770132
48556 0.0760429
49696 0.0750726
50863 0.0741038
52057 0.0731597
53280 0.0722223
54531 0.0712963
55812 0.0703665
57122 0.0694706
58464 0.0685662
59836 0.0676792
61242 0.0668136
62680 0.0659461
64152 0.0650881
65658 0.0642545
67200 0.0634175
68778 0.0625769
70393 0.0617568
72046 0.0609568
73738 0.060162
75470 0.0593748
77242 0.0585993
79056 0.0578195
80912 0.0570665
82812 0.0563211
84757 0.0555848
86748 0.0548535
88785 0.0541297
90870 0.0534205
93004 0.0527217
95188 0.0520071
97423 0.0513061
99711 0.0506274
102052 0.0499552
104449 0.0492879
106901 0.0486208
109412 0.0479755
111981 0.0473353
114611 0.0467002
117302 0.0460691
120057 0.0454372
122876 0.0448189
125762 0.0441981
128715 0.0436059
131738 0.043006
134831 0.0424212
137997 0.0418441
141238 0.0412839
144555 0.0407169
147949 0.0401645
151424 0.0396156
154979 0.0390688
158619 0.0385372
162344 0.038004
166157 0.0374852
170058 0.0369505
174051 0.0364341
178139 0.0359264
182322 0.0354225
186603 0.0349302
190985 0.0344394
195470 0.0339653
200061 0.0334845
204759 0.0330104
209567 0.0325456
214488 0.0320758
219525 0.0316271
224682 0.0311759
229956 0.0307236
235356 0.0302726
240883 0.0298428
246545 0.0294114
252331 0.0289686
258255 0.0285485
264322 0.0281368
270527 0.0277153
276879 0.0273032
283381 0.0269077
290036 0.026511
296849 0.026117
303818 0.02574
310953 0.0253678
318255 0.0249878
325729 0.0246202
333377 0.0242501
341206 0.0238903
349220 0.0235308
357421 0.0231776
365812 0.0228142
374404 0.0224658
383198 0.0221211
392197 0.0217834
401405 0.0214515
410831 0.0211143
420479 0.0207809
430351 0.0204594
440458 0.0201275
450801 0.0198058
461388 0.019494
472225 0.0191862
483314 0.0188838
494660 0.0185871
506276 0.018297
518166 0.0180061
530334 0.0177156
542787 0.0174238
555542 0.0171365
568582 0.0168571
581933 0.0165764
595597 0.0163018
609594 0.0160301
623899 0.0157623
638549 0.0155058
653545 0.0152491
668898 0.0149936
684604 0.014742
700685 0.0144923
717144 0.0142451
733971 0.0140082
751205 0.0137691
768847 0.0135318
786900 0.013292
805379 0.013058
824301 0.0128385
843654 0.0126129
863466 0.0123921
883762 0.0121683
904496 0.0119555
925743 0.0117413
947478 0.011536
969724 0.0113254
992498 0.0111323
1015801 0.0109251
1039652 0.0107307
1064067 0.0105325
1089052 0.0103367
1114627 0.0101471
1140803 0.00996012
1167602 0.00977313
1195015 0.00959223
1223082 0.00941125
1251818 0.0092349
1281214 0.00905634
1311290 0.00888372
1342083 0.00871771
1373586 0.00855066
1405845 0.00838201
1438864 0.00821914
1472650 0.00805738
1507255 0.00789562
1542619 0.00773503
1578869 0.00758536
1615932 0.00743086
1653876 0.00728149
1692703 0.00713307
1732459 0.00698854
1773176 0.00684811
1814809 0.00669962
1857402 0.00655722
1901013 0.00642046
1945663 0.00628883
1991343 0.00615339
2038191 0.00602456
2086008 0.0058933
2134976 0.00576703
2185096 0.00564471
2236425 0.00552423
2288913 0.00540478
2342664 0.00528063
2397708 0.00516294
2454022 0.00505332
2511726 0.00494178
2570603 0.00483091
2630982 0.00471725
2692741 0.00460953
2756001 0.004501
2820706 0.0043979
2886957 0.00429641
2954776 0.00419478
3024105 0.00409637
3095248 0.00400112
3167838 0.0039019
3242191 0.003809
3318330 0.00371865
3396285 0.00362465
3476154 0.00353387
3557642 0.00344653
3641188 0.00335546
3726761 0.00327465
3814270 0.00319523
3903901 0.00311604
3995814 0.00303545
4089271 0.00295941
4185494 0.00288351
4283692 0.00281202
4384358 0.00273619
4487145 0.00266147
4592567 0.00259078
4700388 0.00251768
4810725 0.00245153
4923814 0.00238092
5039324 0.00231661
5157995 0.00225068
5278767 0.00218527
5402764 0.00212537
5529696 0.00206501
5659719 0.0020065
5792591 0.00194637
5928541 0.0018902
6068338 0.00183249
6210076 0.00178387
6356005 0.00173056
6505215 0.00167571
6657981 0.00162321
6814451 0.00157481
6974610 0.00152487
7138196 0.00147904
7305719 0.00143739
7478174 0.00138951
7653255 0.00134786
7832793 0.0013054
8016610 0.00126536
8205003 0.00122584
8397996 0.00118566
8594900 0.00114899
8796977 0.00110939
9003494 0.00107112
9214484 0.00103291
9430946 0.000993313
9652440 0.000959582
9879359 0.000925264
10111098 0.00089124
10348437 0.000859561
10592728 0.00083111
10840211 0.000799138
11094664 0.000768634
11355238 0.000740109
11622305 0.000712464
11895105 0.000683645
12175925 0.000656954
12462440 0.000631069
12753007 0.000604743
13052314 0.000579885
13358894 0.000557666
13673108 0.000533834
13993513 0.000511542
14321916 0.000487711
14658604 0.000465858
15003336 0.00044518
15356359 0.000423694
15716188 0.000404776
16086159 0.000384097
16462682 0.000363271
16851843 0.000346479
17244479 0.000328587
17649467 0.000313334
18065100 0.000295735
18489567 0.000279016
18922279 0.000264424
19369210 0.000249098
19823060 0.000234433
20286906 0.000222553
20763127 0.000209134
21252716 0.000195715
21750825 0.000182369
22263562 0.00017071
22784010 0.000158757
23320593 0.000149004
23871336 0.000138152
24427252 0.000126639
25003214 0.000115053
25587024 0.0001042
26193632 9.22478e-05
26807352 8.2715e-05
27439877 7.31822e-05
28077201 6.44561e-05
28736496 5.52167e-05
29420338 4.71505e-05
30103936 3.76177e-05
30816779 2.86716e-05
31534036 2.17787e-05
32278978 1.29059e-05
33029665 5.49967e-06
33820464 6.5996e-07
35411473 7.33289e-08


==> comp-stack-r14-4db-ub.txt <==
250 1
255 0.999994
261 0.999956
268 0.999771
274 0.999396
280 0.998735
287 0.997533
294 0.995793
301 0.993503
308 0.990669
315 0.987353
322 0.983544
330 0.978668
338 0.973334
345 0.968357
354 0.961588
362 0.955271
370 0.948757
379 0.941244
388 0.933628
397 0.925875
407 0.917196
416 0.909385
426 0.900711
436 0.892123
446 0.883559
457 0.874318
467 0.86599
478 0.856996
490 0.847347
501 0.838703
513 0.82945
525 0.820372
537 0.811542
550 0.802261
563 0.793242
576 0.784415
590 0.775187
603 0.766796
618 0.757394
632 0.748934
647 0.740123
662 0.73159
678 0.722743
694 0.71419
710 0.705894
727 0.697406
744 0.689166
761 0.681189
779 0.672984
797 0.665108
816 0.657012
835 0.649206
855 0.641274
875 0.633601
896 0.625788
917 0.618224
938 0.610969
960 0.603591
983 0.596188
1006 0.589009
1030 0.58178
1054 0.574773
1078 0.568007
1104 0.560959
1130 0.554124
1156 0.547527
1183 0.540903
1211 0.534311
1240 0.527727
1269 0.521343
1299 0.515008
1329 0.508875
1360 0.502765
1392 0.496679
1425 0.490625
1459 0.484582
1493 0.478794
1528 0.473032
1564 0.467288
1600 0.461782
1638 0.456153
1677 0.450552
1716 0.445169
1756 0.439844
1798 0.434456
1840 0.429243
1883 0.42412
1927 0.419032
1972 0.414031
2019 0.408949
2066 0.404098
2115 0.399197
2164 0.394479
2215 0.389715
2267 0.385001
2321 0.380346
2375 0.375825
2431 0.371267
2488 0.366837
2546 0.362449
2606 0.358058
2667 0.353763
2730 0.349488
2794 0.345285
2860 0.341132
2927 0.337056
2996 0.332963
3066 0.329012
3138 0.325051
3212 0.321143
3287 0.317293
3364 0.313508
3443 0.309775
3524 0.30607
3607 0.302393
3692 0.298766
3778 0.295211
3867 0.291654
3958 0.288176
4051 0.284738
4146 0.281332
4244 0.27796
4343 0.274639
4445 0.271339
4550 0.268094
4656 0.264904
4766 0.261704
4878 0.258577
4992 0.255501
5110 0.252406
5230 0.249392
5352 0.246452
5478 0.243459
5607 0.240542
5738 0.237671
5873 0.234819
6011 0.23201
6152 0.229227
6297 0.226469
6445 0.223737
6596 0.221089
6751 0.218445
6909 0.215843
7072 0.213282
7238 0.210739
7408 0.208189
7582 0.205693
7760 0.203215
7942 0.200788
8128 0.198383
8319 0.196014
8515 0.193657
8715 0.191334
8919 0.189034
9129 0.186761
9343 0.184509
9563 0.182259
9787 0.180061
10017 0.177909
10252 0.175755
10493 0.173653
10739 0.171562
10992 0.16948
11250 0.167417
11514 0.165382
11784 0.163385
12061 0.161442
12344 0.159506
12634 0.15756
12931 0.155645
13235 0.153764
13545 0.151914
13864 0.150071
14189 0.148256
14522 0.14645
14863 0.144655
15212 0.142913
15570 0.141176
15935 0.139458
16310 0.137761
16693 0.136082
17085 0.13442
17486 0.132766
17896 0.131153
18317 0.129554
18747 0.127994
19187 0.12643
19638 0.12489
20099 0.123363
20571 0.121849
21054 0.120355
21548 0.118877
22054 0.117422
22572 0.115988
23102 0.11457
23645 0.11314
24200 0.111744
24768 0.110369
25350 0.109008
25945 0.107666
26555 0.106351
27178 0.105043
27816 0.103753
28470 0.102469
29138 0.101216
29822 0.0999745
30523 0.098726
31240 0.0974997
31973 0.0962935
32724 0.0951032
33492 0.0939227
34279 0.0927532
35084 0.0916036
35908 0.0904442
36751 0.0893112
37614 0.088203
38497 0.0871059
39401 0.0860234
40327 0.0849452
41274 0.0838723
42243 0.0828281
43235 0.0818106
44250 0.0807771
45289 0.0797557
46353 0.0787477
47442 0.0777584
48556 0.0767888
49696 0.0758193
50863 0.0748512
52057 0.073908
53280 0.0729713
54531 0.072046
55812 0.071117
57122 0.0702218
58464 0.0693181
59836 0.0684319
61242 0.067567
62680 0.0667001
64152 0.0658428
65658 0.0650099
67200 0.0641736
68778 0.0633337
70393 0.0625142
72046 0.0617149
73738 0.0609208
75470 0.0601342
77242 0.0593592
79056 0.0585801
80912 0.0578277
82812 0.0570829
84757 0.0563472
86748 0.0556165
88785 0.0548933
90870 0.0541847
93004 0.0534864
95188 0.0527724
97423 0.052072
99711 0.0513938
102052 0.0507222
104449 0.0500554
106901 0.0493888
109412 0.0487441
111981 0.0481044
114611 0.0474698
117302 0.0468392
120057 0.0462078
122876 0.0455899
125762 0.0449697
128715 0.044378
131738 0.0437786
134831 0.0431942
137997 0.0426176
141238 0.0420578
144555 0.0414913
147949 0.0409394
151424 0.0403909
154979 0.0398445
158619 0.0393134
162344 0.0387806
166157 0.0382622
170058 0.037728
174051 0.037212
178139 0.0367047
182322 0.0362012
186603 0.0357093
190985 0.0352189
195470 0.0347452
200061 0.0342647
204759 0.033791
209567 0.0333266
214488 0.0328572
219525 0.0324089
224682 0.0319581
229956 0.0315061
235356 0.0310554
240883 0.030626
246545 0.030195
252331 0.0297525
258255 0.0293327
264322 0.0289214
270527 0.0285002
276879 0.0280885
283381 0.0276932
290036 0.0272969
296849 0.0269032
303818 0.0265265
310953 0.0261546
318255 0.025775
325729 0.0254077
333377 0.0250378
341206 0.0246783
349220 0.0243191
357421 0.0239662
365812 0.0236031
374404 0.023255
383198 0.0229105
392197 0.0225732
401405 0.0222415
410831 0.0219045
420479 0.0215714
430351 0.0212501
440458 0.0209186
450801 0.0205971
461388 0.0202856
472225 0.019978
483314 0.0196759
494660 0.0193794
506276 0.0190895
518166 0.0187989
530334 0.0185086
542787 0.018217
555542 0.01793
568582 0.0176508
581933 0.0173703
595597 0.0170959
609594 0.0168245
623899 0.0165568
638549 0.0163006
653545 0.0160441
668898 0.0157887
684604 0.0155374
700685 0.0152879
717144 0.0150409
733971 0.0148042
751205 0.0145653
768847 0.0143282
786900 0.0140885
805379 0.0138547
824301 0.0136354
843654 0.01341
863466 0.0131894
883762 0.0129658
904496 0.0127531
925743 0.0125392
947478 0.012334
969724 0.0121236
992498 0.0119306
1015801 0.0117236
1039652 0.0115293
1064067 0.0113312
1089052 0.0111357
1114627 0.0109462
1140803 0.0107594
1167602 0.0105725
1195015 0.0103918
1223082 0.0102109
1251818 0.0100347
1281214 0.00985631
1311290 0.00968384
1342083 0.00951795
1373586 0.00935105
1405845 0.00918253
1438864 0.00901979
1472650 0.00885816
1507255 0.00869653
1542619 0.00853607
1578869 0.00838652
1615932 0.00823214
1653876 0.00808289
1692703 0.0079346
1732459 0.00779018
1773176 0.00764987
1814809 0.0075015
1857402 0.00735921
1901013 0.00722256
1945663 0.00709104
1991343 0.00695571
2038191 0.00682698
2086008 0.00669583
2134976 0.00656965
2185096 0.00644744
2236425 0.00632706
2288913 0.0062077
2342664 0.00608366
2397708 0.00596606
2454022 0.00585652
2511726 0.00574508
2570603 0.00563429
2630982 0.00552073
2692741 0.00541309
2756001 0.00530465
2820706 0.00520164
2886957 0.00510023
2954776 0.00499868
3024105 0.00490035
3095248 0.00480517
3167838 0.00470604
3242191 0.00461321
3318330 0.00452294
3396285 0.00442901
3476154 0.0043383
3557642 0.00425104
3641188 0.00416003
3726761 0.00407929
3814270 0.00399994
3903901 0.00392081
3995814 0.00384029
4089271 0.0037643
4185494 0.00368847
4283692 0.00361703
4384358 0.00354127
4487145 0.00346661
4592567 0.00339598
4700388 0.00332293
4810725 0.00325684
4923814 0.00318628
5039324 0.00312202
5157995 0.00305615
5278767 0.0029908
5402764 0.00293093
5529696 0.00287063
5659719 0.00281217
5792591 0.00275208
5928541 0.00269596
6068338 0.0026383
6210076 0.00258972
6356005 0.00253645
6505215 0.00248165
6657981 0.00242918
6814451 0.00238083
6974610 0.00233093
7138196 0.00228514
7305719 0.00224352
7478174 0.00219567
7653255 0.00215406
7832793 0.00211163
8016610 0.00207163
8205003 0.00203214
8397996 0.00199198
8594900 0.00195535
8796977 0.00191578
9003494 0.00187754
9214484 0.00183936
9430946 0.0017998
9652440 0.00176609
9879359 0.0017318
10111098 0.00169781
10348437 0.00166615
10592728 0.00163773
10840211 0.00160578
11094664 0.0015753
11355238 0.0015468
11622305 0.00151917
11895105 0.00149038
12175925 0.00146371
12462440 0.00143785
12753007 0.00141154
13052314 0.0013867
13358894 0.0013645
13673108 0.00134069
13993513 0.00131842
14321916 0.0012946
14658604 0.00127277
15003336 0.00125211
15356359 0.00123064
15716188 0.00121173
16086159 0.00119107
16462682 0.00117026
16851843 0.00115349
17244479 0.00113561
17649467 0.00112037
18065100 0.00110278
18489567 0.00108608
18922279 0.0010715
19369210 0.00105618
19823060 0.00104153
20286906 0.00102966
20763127 0.00101625
21252716 0.00100284
21750825 0.000989507
22263562 0.000977857
22784010 0.000965915
23320593 0.00095617
23871336 0.000945326
24427252 0.000933822
25003214 0.000922246
25587024 0.000911402
26193632 0.000899459
26807352 0.000889934
27439877 0.000880409
28077201 0.00087169
28736496 0.000862458
29420338 0.000854398
30103936 0.000844873
30816779 0.000835934
31534036 0.000829047
32278978 0.000820181
33029665 0.000812781
33820464 0.000807945
35411473 0.000807359


==> comp-stack-r14-5db-lb.txt <==
245 1
250 0.999868
256 0.997884
262 0.991016
268 0.977715
275 0.954541
281 0.929612
288 0.896715
295 0.861647
302 0.825942
309 0.790638
316 0.756409
323 0.723642
331 0.688244
339 0.655134
347 0.624301
355 0.59566
364 0.565891
372 0.541459
381 0.516053
390 0.492666
399 0.471102
408 0.451178
418 0.430775
428 0.412007
438 0.394708
448 0.378723
459 0.3625
470 0.347555
481 0.333737
492 0.320945
504 0.308028
516 0.296086
528 0.28501
540 0.274717
553 0.264356
566 0.25474
579 0.245791
593 0.236825
607 0.22848
621 0.220704
636 0.212933
651 0.205692
666 0.198925
682 0.192179
698 0.185876
715 0.17962
732 0.173776
749 0.1683
766 0.163162
784 0.158056
803 0.153007
822 0.148277
841 0.143829
861 0.139435
881 0.135302
902 0.131224
923 0.127391
945 0.123609
968 0.119894
990 0.116547
1014 0.113107
1038 0.109869
1062 0.106818
1087 0.103818
1113 0.100875
1139 0.098097
1166 0.0953721
1193 0.0928
1221 0.0902792
1250 0.0878127
1280 0.0854037
1310 0.0831258
1341 0.0809012
1372 0.0787916
1405 0.0766703
1438 0.0746605
1472 0.0727029
1506 0.070849
1542 0.068987
1578 0.0672264
1615 0.0655093
1653 0.0638391
1692 0.0622143
1732 0.0606335
1773 0.0590952
1815 0.0576011
1858 0.0561501
1901 0.054774
1946 0.0534077
1992 0.0520822
2039 0.0507966
2087 0.0495501
2136 0.0483408
2187 0.0471444
2238 0.0460077
2291 0.044884
2345 0.0437965
2400 0.0427452
2457 0.0417096
2515 0.0407083
2574 0.0397395
2635 0.0387862
2697 0.0378663
2760 0.0369748
2825 0.0361
2892 0.0352436
2960 0.0344157
3030 0.0336047
3101 0.0328216
3174 0.032056
3249 0.0313046
3326 0.0305714
3404 0.0298634
3484 0.0291737
3566 0.0284998
3650 0.0278425
3736 0.0272011
3824 0.0265758
3914 0.0259667
4007 0.0253663
4101 0.0247889
4198 0.0242206
4297 0.023668
4398 0.0231315
4502 0.0226038
4608 0.0220916
4716 0.0215937
4827 0.0211058
4941 0.0206283
5058 0.0201613
5177 0.0197072
5299 0.019266
5424 0.0188325
5551 0.0184124
5682 0.0179994
5816 0.0175958
5953 0.0172035
6093 0.0168202
6237 0.0164434
6384 0.0160772
6534 0.0157208
6688 0.0153717
6846 0.0150303
7007 0.0146993
7172 0.0143741
7341 0.0140558
7514 0.0137445
7691 0.0134405
7873 0.0131432
8058 0.012854
8248 0.01257
8442 0.0122935
8641 0.0120236
8845 0.0117583
9053 0.0114993
9267 0.0112464
9485 0.011
9708 0.0107592
9937 0.0105232
10171 0.0102929
10411 0.0100673
10656 0.00984683
10907 0.00963223
11164 0.00942208
11427 0.00921664
11697 0.00901538
11972 0.00881914
12254 0.00862713
12543 0.00843921
12839 0.00825472
13141 0.00807527
13451 0.00789912
13768 0.00772731
14092 0.00755951
14424 0.00739502
14764 0.00723422
15112 0.00707705
15468 0.00692316
15833 0.00677281
16206 0.00662551
16587 0.00648232
16978 0.00634172
17378 0.00620377
17788 0.00606914
18207 0.00593762
18636 0.00580906
19075 0.00568332
19524 0.00556051
19984 0.00543982
20455 0.00532237
20937 0.00520711
21431 0.0050937
21936 0.00498317
22452 0.00487548
22981 0.00476975
23523 0.00466626
24077 0.00456523
24645 0.00446695
25225 0.00437053
25820 0.00427591
26428 0.00418337
27051 0.00409298
27688 0.00400429
28340 0.003918
29008 0.00383323
29692 0.0037501
30391 0.00366893
31107 0.00358932
31840 0.00351192
32590 0.00343624
33358 0.00336177
34144 0.00328922
34949 0.0032183
35772 0.00314861
36615 0.00308025
37478 0.00301332
38361 0.00294808
39265 0.0028843
40190 0.00282189
41137 0.0027611
42106 0.00270147
43098 0.00264292
44114 0.00258544
45153 0.00252939
46217 0.00247416
47306 0.00242053
48420 0.00236777
49561 0.00231659
50729 0.00226618
51924 0.00221711
53148 0.00216887
54400 0.00212184
55682 0.00207555
56994 0.00203084
58337 0.00198616
59711 0.00194286
61118 0.00190044
62558 0.00185894
64032 0.0018183
65541 0.00177842
67085 0.00173941
68666 0.00170118
70284 0.00166405
71940 0.0016276
73635 0.00159201
75370 0.00155707
77145 0.00152292
78963 0.00148991
80824 0.00145708
82728 0.00142508
84677 0.00139374
86672 0.00136312
88714 0.00133316
90805 0.00130384
92944 0.00127484
95134 0.00124665
97376 0.00121923
99670 0.00119261
102018 0.00116618
104422 0.00114048
106882 0.0011154
109401 0.00109078
111978 0.00106679
114617 0.00104311
117317 0.00102007
120081 0.000997288
122911 0.000975129
125807 0.000953348
128771 0.000932109
131805 0.000911384
134911 0.000891114
138089 0.000870984
141343 0.000851405
144673 0.000832498
148082 0.000813786
151571 0.00079548
155142 0.000777813
158798 0.000760313
162539 0.000743073
166369 0.000726304
170289 0.000709947
174301 0.000693893
178408 0.000678318
182611 0.000662892
186914 0.000647979
191318 0.000633208
195826 0.000618787
200440 0.00060472
205162 0.000591036
209996 0.000577623
214945 0.000564572
220009 0.000551744
225192 0.000539044
230498 0.000526584
235929 0.00051441
241488 0.000502721
247178 0.000491176
253002 0.00047972
258963 0.000468701
265064 0.000457876
271310 0.000447227
277702 0.000436729
284245 0.000426568
290943 0.000416843
297799 0.000407115
304814 0.000397735
311996 0.000388352
319348 0.000379155
326872 0.000370258
334573 0.000361554
342456 0.000352974
350525 0.000344749
358784 0.000336409
367238 0.000328339
375891 0.000320366
384747 0.000312866
393812 0.000305327
403091 0.000298093
412589 0.000290837
422311 0.000283969
432263 0.000277091
442444 0.000270385
452869 0.000263791
463543 0.000257364
474461 0.000251063
485641 0.000244942
497082 0.000238915
508795 0.000232999
520783 0.000227316
533053 0.00022185
545613 0.000216344
558469 0.000210924
571627 0.00020573
585096 0.00020061
598880 0.00019561
612996 0.000190771
627434 0.000185993
642217 0.00018129
657351 0.00017673
672838 0.000172265
688690 0.000167857
704917 0.000163611
721526 0.000159382
738527 0.00015535
755928 0.000151433
773738 0.000147482
791973 0.000143771
810629 0.000140122
829735 0.000136553
849286 0.000133054
869288 0.000129528
889778 0.000126165
910734 0.000122852
932198 0.000119613
954171 0.000116466
976647 0.000113348
999652 0.000110343
1023204 0.000107426
1047310 0.000104556
1071993 0.000101804
1097251 9.90174e-05
1123110 9.62381e-05
1149572 9.36243e-05
1176653 9.10606e-05
1204371 8.86376e-05
1232747 8.62401e-05
1261798 8.38868e-05
1291531 8.15978e-05
1321953 7.93447e-05
1353105 7.71171e-05
1384978 7.49734e-05
1417640 7.28887e-05
1451015 7.0876e-05
1485220 6.88797e-05
1520192 6.70113e-05
1556027 6.50562e-05
1592688 6.32006e-05
1630205 6.14506e-05
1668611 5.96272e-05
1707925 5.78263e-05
1748165 5.6193e-05
1789359 5.4532e-05
1831525 5.28785e-05
1874671 5.12333e-05
1918841 4.96404e-05
1964061 4.81456e-05
2010352 4.67152e-05
2057694 4.5311e-05
2106253 4.39606e-05
2155797 4.26724e-05
2206696 4.1349e-05
2258623 4.01125e-05
2311813 3.89006e-05
2366348 3.76723e-05
2422048 3.64822e-05
2479091 3.53586e-05
2537538 3.42725e-05
2597314 3.32328e-05
2658493 3.22066e-05
2721118 3.12306e-05
2785252 3.03009e-05
2850875 2.9366e-05
2918107 2.84266e-05
2986780 2.74969e-05
3057193 2.65875e-05
3129192 2.57117e-05
3203106 2.49041e-05
3278386 2.41136e-05
3355639 2.33524e-05
3434813 2.25844e-05
3515677 2.18074e-05
3598527 2.10746e-05
3683248 2.03336e-05
3770065 1.96794e-05
3858841 1.90229e-05
3949789 1.84136e-05
4042924 1.77572e-05
4138092 1.71441e-05
4235600 1.65543e-05
4335416 1.5954e-05
4437696 1.53933e-05
4542224 1.48791e-05
4649211 1.43312e-05
4758874 1.3793e-05
4870935 1.32421e-05
4985619 1.27346e-05
5103078 1.22907e-05
5223382 1.18454e-05
5346568 1.14075e-05
5472695 1.10003e-05
5601290 1.05893e-05
5733214 1.02151e-05
5868571 9.82958e-06
6006560 9.43735e-06
6148541 9.07208e-06
6293593 8.72776e-06
6441355 8.41263e-06
6593001 8.08328e-06
6749127 7.77639e-06
6907779 7.4927e-06
7071496 7.22473e-06
7237454 6.93804e-06
7408002 6.66259e-06
7582044 6.39611e-06
7760799 6.11841e-06
7943368 5.86092e-06
8130318 5.59445e-06
8322174 5.35642e-06
8519026 5.1356e-06
8720275 4.9088e-06
8924901 4.71568e-06
9134912 4.51957e-06
9349793 4.3272e-06
9570435 4.12959e-06
9796870 3.95668e-06
10026683 3.78228e-06
10264076 3.61161e-06
10506792 3.45218e-06
10751687 3.31744e-06
11006348 3.15577e-06
11266689 3.00681e-06
11532077 2.86085e-06
11801889 2.73285e-06
12079575 2.60934e-06
12365485 2.48434e-06
12656138 2.36982e-06
12953742 2.26053e-06
13260194 2.13254e-06
13575927 2.02625e-06
13892280 1.90349e-06
14218234 1.80693e-06
14553129 1.72235e-06
14903803 1.63253e-06
15249521 1.54719e-06
15615286 1.4656e-06
15973908 1.37354e-06
16352548 1.29195e-06
16740341 1.21111e-06
17143505 1.13925e-06
17534706 1.06664e-06
17946528 1.00676e-06
18378671 9.43137e-07
18803655 8.85501e-07
19247305 8.22625e-07
19701760 7.6948e-07
20165490 7.21574e-07
20650462 6.68429e-07
21125379 6.27261e-07
21630985 5.8684e-07
22133526 5.41181e-07
22653991 4.9627e-07
23188850 4.55849e-07
23733111 4.17675e-07
24329956 3.78003e-07
24892929 3.45068e-07
25461569 3.12133e-07
26065207 2.76953e-07
26672435 2.41772e-07
27314731 2.11831e-07
27939081 1.78148e-07
28596989 1.49704e-07
29274176 1.23506e-07
30001208 9.50622e-08
30689434 7.63492e-08
31409964 5.38935e-08
32208563 3.14379e-08
32950056 1.7216e-08
35271599 1.49704e-09
36090787 7.48521e-10


==> comp-stack-r14-5db-ub.txt <==
245 1
250 0.999868
256 0.997884
262 0.991016
268 0.977715
275 0.954541
281 0.929612
288 0.896715
295 0.861647
302 0.825942
309 0.790638
316 0.756409
323 0.723642
331 0.688245
339 0.655134
347 0.624301
355 0.59566
364 0.565892
372 0.54146
381 0.516053
390 0.492666
399 0.471103
408 0.451179
418 0.430776
428 0.412008
438 0.394709
448 0.378723
459 0.362501
470 0.347556
481 0.333738
492 0.320946
504 0.308029
516 0.296086
528 0.28501
540 0.274718
553 0.264357
566 0.254741
579 0.245792
593 0.236826
607 0.228481
621 0.220705
636 0.212934
651 0.205693
666 0.198926
682 0.19218
698 0.185877
715 0.179621
732 0.173777
749 0.168301
766 0.163163
784 0.158057
803 0.153008
822 0.148278
841 0.14383
861 0.139436
881 0.135303
902 0.131225
923 0.127392
945 0.12361
968 0.119895
990 0.116548
1014 0.113108
1038 0.10987
1062 0.106819
1087 0.103819
1113 0.100876
1139 0.098098
1166 0.0953732
1193 0.092801
1221 0.0902802
1250 0.0878138
1280 0.0854047
1310 0.0831269
1341 0.0809023
1372 0.0787927
1405 0.0766714
1438 0.0746615
1472 0.072704
1506 0.0708501
1542 0.0689881
1578 0.0672275
1615 0.0655104
1653 0.0638402
1692 0.0622154
1732 0.0606346
1773 0.0590963
1815 0.0576022
1858 0.0561512
1901 0.0547752
1946 0.0534088
1992 0.0520833
2039 0.0507977
2087 0.0495512
2136 0.0483419
2187 0.0471456
2238 0.0460088
2291 0.0448851
2345 0.0437976
2400 0.0427463
2457 0.0417108
2515 0.0407095
2574 0.0397407
2635 0.0387873
2697 0.0378675
2760 0.0369759
2825 0.0361011
2892 0.0352447
2960 0.0344168
3030 0.0336058
3101 0.0328227
3174 0.0320571
3249 0.0313058
3326 0.0305725
3404 0.0298645
3484 0.0291748
3566 0.028501
3650 0.0278436
3736 0.0272023
3824 0.0265769
3914 0.0259679
4007 0.0253674
4101 0.02479
4198 0.0242217
4297 0.0236691
4398 0.0231326
4502 0.0226049
4608 0.0220928
4716 0.0215949
4827 0.0211069
4941 0.0206295
5058 0.0201625
5177 0.0197083
5299 0.0192672
5424 0.0188336
5551 0.0184135
5682 0.0180005
5816 0.0175969
5953 0.0172047
6093 0.0168213
6237 0.0164445
6384 0.0160783
6534 0.015722
6688 0.0153729
6846 0.0150314
7007 0.0147005
7172 0.0143753
7341 0.014057
7514 0.0137457
7691 0.0134417
7873 0.0131443
8058 0.0128551
8248 0.0125712
8442 0.0122947
8641 0.0120248
8845 0.0117595
9053 0.0115004
9267 0.0112476
9485 0.0110011
9708 0.0107604
9937 0.0105244
10171 0.0102941
10411 0.0100685
10656 0.00984799
10907 0.00963339
11164 0.00942324
11427 0.00921781
11697 0.00901654
11972 0.0088203
12254 0.0086283
12543 0.00844037
12839 0.00825589
13141 0.00807644
13451 0.00790028
13768 0.00772847
14092 0.00756067
14424 0.00739618
14764 0.00723539
15112 0.00707822
15468 0.00692433
15833 0.00677398
16206 0.00662668
16587 0.00648349
16978 0.00634289
17378 0.00620494
17788 0.00607031
18207 0.00593879
18636 0.00581022
19075 0.00568449
19524 0.00556168
19984 0.00544098
20455 0.00532354
20937 0.00520828
21431 0.00509487
21936 0.00498434
22452 0.00487664
22981 0.00477092
23523 0.00466743
24077 0.0045664
24645 0.00446812
25225 0.0043717
25820 0.00427708
26428 0.00418454
27051 0.00409415
27688 0.00400546
28340 0.00391917
29008 0.0038344
29692 0.00375127
30391 0.0036701
31107 0.00359049
31840 0.00351309
32590 0.00343741
33358 0.00336294
34144 0.00329039
34949 0.00321947
35772 0.00314978
36615 0.00308142
37478 0.00301449
38361 0.00294925
39265 0.00288547
40190 0.00282306
41137 0.00276227
42106 0.00270264
43098 0.00264409
44114 0.00258662
45153 0.00253056
46217 0.00247533
47306 0.0024217
48420 0.00236895
49561 0.00231776
50729 0.00226735
51924 0.00221828
53148 0.00217004
54400 0.00212301
55682 0.00207672
56994 0.00203201
58337 0.00198733
59711 0.00194403
61118 0.00190161
62558 0.00186011
64032 0.00181947
65541 0.00177959
67085 0.00174058
68666 0.00170235
70284 0.00166522
71940 0.00162877
73635 0.00159318
75370 0.00155824
77145 0.00152409
78963 0.00149109
80824 0.00145825
82728 0.00142626
84677 0.00139491
86672 0.0013643
88714 0.00133433
90805 0.00130501
92944 0.00127601
95134 0.00124782
97376 0.0012204
99670 0.00119378
102018 0.00116735
104422 0.00114165
106882 0.00111658
109401 0.00109195
111978 0.00106796
114617 0.00104428
117317 0.00102125
120081 0.000998462
122911 0.000976303
125807 0.000954522
128771 0.000933283
131805 0.000912558
134911 0.000892289
138089 0.000872158
141343 0.000852579
144673 0.000833673
148082 0.00081496
151571 0.000796655
155142 0.000778987
158798 0.000761488
162539 0.000744247
166369 0.000727478
170289 0.000711121
174301 0.000695068
178408 0.000679492
182611 0.000664067
186914 0.000649153
191318 0.000634383
195826 0.000619962
200440 0.000605895
205162 0.00059221
209996 0.000578798
214945 0.000565746
220009 0.000552918
225192 0.000540218
230498 0.000527758
235929 0.000515584
241488 0.000503896
247178 0.00049235
253002 0.000480894
258963 0.000469876
265064 0.000459051
271310 0.000448402
277702 0.000437904
284245 0.000427743
290943 0.000418018
297799 0.00040829
304814 0.00039891
311996 0.000389526
319348 0.00038033
326872 0.000371433
334573 0.000362728
342456 0.000354149
350525 0.000345923
358784 0.000337584
367238 0.000329514
375891 0.000321541
384747 0.000314041
393812 0.000306502
403091 0.000299268
412589 0.000292012
422311 0.000285144
432263 0.000278265
442444 0.00027156
452869 0.000264966
463543 0.000258539
474461 0.000252238
485641 0.000246117
497082 0.00024009
508795 0.000234174
520783 0.000228491
533053 0.000223025
545613 0.000217518
558469 0.000212099
571627 0.000206905
585096 0.000201785
598880 0.000196785
612996 0.000191946
627434 0.000187168
642217 0.000182465
657351 0.000177905
672838 0.00017344
688690 0.000169032
704917 0.000164786
721526 0.000160557
738527 0.000156525
755928 0.000152608
773738 0.000148657
791973 0.000144946
810629 0.000141297
829735 0.000137728
849286 0.000134229
869288 0.000130703
889778 0.00012734
910734 0.000124028
932198 0.000120788
954171 0.000117641
976647 0.000114523
999652 0.000111518
1023204 0.000108601
1047310 0.000105731
1071993 0.000102979
1097251 0.000100192
1123110 9.74132e-05
1149572 9.47993e-05
1176653 9.22357e-05
1204371 8.98127e-05
1232747 8.74152e-05
1261798 8.50618e-05
1291531 8.27729e-05
1321953 8.05198e-05
1353105 7.82922e-05
1384978 7.61485e-05
1417640 7.40638e-05
1451015 7.20511e-05
1485220 7.00548e-05
1520192 6.81865e-05
1556027 6.62313e-05
1592688 6.43757e-05
1630205 6.26257e-05
1668611 6.08023e-05
1707925 5.90014e-05
1748165 5.73681e-05
1789359 5.57071e-05
1831525 5.40536e-05
1874671 5.24084e-05
1918841 5.08155e-05
1964061 4.93208e-05
2010352 4.78903e-05
2057694 4.64861e-05
2106253 4.51358e-05
2155797 4.38476e-05
2206696 4.25242e-05
2258623 4.12876e-05
2311813 4.00758e-05
2366348 3.88475e-05
2422048 3.76573e-05
2479091 3.65338e-05
2537538 3.54477e-05
2597314 3.4408e-05
2658493 3.33818e-05
2721118 3.24057e-05
2785252 3.1476e-05
2850875 3.05411e-05
2918107 2.96017e-05
2986780 2.86721e-05
3057193 2.77626e-05
3129192 2.68869e-05
3203106 2.60792e-05
3278386 2.52888e-05
3355639 2.45275e-05
3434813 2.37595e-05
3515677 2.29826e-05
3598527 2.22498e-05
3683248 2.15087e-05
3770065 2.08545e-05
3858841 2.01981e-05
3949789 1.95888e-05
4042924 1.89323e-05
4138092 1.83193e-05
4235600 1.77295e-05
4335416 1.71291e-05
4437696 1.65685e-05
4542224 1.60543e-05
4649211 1.55063e-05
4758874 1.49682e-05
4870935 1.44172e-05
4985619 1.39098e-05
5103078 1.34659e-05
5223382 1.30205e-05
5346568 1.25826e-05
5472695 1.21754e-05
5601290 1.17645e-05
5733214 1.13902e-05
5868571 1.10047e-05
6006560 1.06125e-05
6148541 1.02472e-05
6293593 9.90292e-06
6441355 9.58779e-06
6593001 9.25845e-06
6749127 8.95155e-06
6907779 8.66786e-06
7071496 8.39989e-06
7237454 8.11321e-06
7408002 7.83775e-06
7582044 7.57128e-06
7760799 7.29358e-06
7943368 7.03609e-06
8130318 6.76962e-06
8322174 6.53159e-06
8519026 6.31077e-06
8720275 6.08397e-06
8924901 5.89085e-06
9134912 5.69474e-06
9349793 5.50237e-06
9570435 5.30476e-06
9796870 5.13186e-06
10026683 4.95745e-06
10264076 4.78679e-06
10506792 4.62735e-06
10751687 4.49262e-06
11006348 4.33094e-06
11266689 4.18198e-06
11532077 4.03602e-06
11801889 3.90802e-06
12079575 3.78452e-06
12365485 3.65952e-06
12656138 3.54499e-06
12953742 3.43571e-06
13260194 3.30771e-06
13575927 3.20142e-06
13892280 3.07866e-06
14218234 2.98211e-06
14553129 2.89752e-06
14903803 2.8077e-06
15249521 2.72237e-06
15615286 2.64078e-06
15973908 2.54871e-06
16352548 2.46712e-06
16740341 2.38628e-06
17143505 2.31442e-06
17534706 2.24182e-06
17946528 2.18194e-06
18378671 2.11831e-06
18803655 2.06068e-06
19247305 1.9978e-06
19701760 1.94466e-06
20165490 1.89675e-06
20650462 1.8436e-06
21125379 1.80244e-06
21630985 1.76202e-06
22133526 1.71636e-06
22653991 1.67145e-06
23188850 1.63103e-06
23733111 1.59285e-06
24329956 1.55318e-06
24892929 1.52025e-06
25461569 1.48731e-06
26065207 1.45213e-06
26672435 1.41695e-06
27314731 1.38701e-06
27939081 1.35333e-06
28596989 1.32488e-06
29274176 1.29868e-06
30001208 1.27024e-06
30689434 1.25153e-06
31409964 1.22907e-06
32208563 1.20662e-06
32950056 1.19239e-06
35271599 1.17667e-06
36090787 1.17593e-06


==> comp-stack-r14-6db-lb.txt <==
245 1
250 0.98892
256 0.923194
262 0.816419
268 0.701772
274 0.597037
281 0.494452
287 0.423012
294 0.355917
301 0.302772
308 0.260384
315 0.226238
323 0.194887
330 0.172608
338 0.151657
346 0.134441
354 0.12013
362 0.108103
371 0.0967309
379 0.0881581
388 0.0798973
397 0.072826
406 0.0667232
416 0.0608679
426 0.0558117
436 0.0514124
446 0.0475578
456 0.0441601
467 0.0408627
478 0.0379553
489 0.0353764
500 0.0330761
512 0.0308382
524 0.0288427
536 0.0270531
549 0.0253153
562 0.0237562
575 0.0223524
588 0.0210817
602 0.0198437
616 0.0187226
630 0.017704
645 0.016712
660 0.0158097
676 0.0149347
691 0.0141856
708 0.0134105
724 0.0127435
741 0.0120941
758 0.0114993
776 0.0109204
794 0.0103888
813 0.00987427
832 0.0094009
851 0.00896442
871 0.00854106
891 0.0081503
912 0.00777138
933 0.00742138
955 0.0070822
977 0.00676853
1000 0.00646499
1024 0.00617146
1048 0.00590023
1072 0.00564845
1097 0.00540473
1123 0.00516963
1149 0.00495113
1176 0.00474011
1203 0.00454412
1231 0.00435492
1260 0.00417263
1289 0.00400295
1320 0.00383397
1350 0.00368153
1382 0.00352966
1414 0.00338838
1447 0.00325234
1481 0.00312137
1515 0.00299941
1551 0.00287875
1587 0.00276601
1624 0.00265784
1662 0.00255404
1701 0.00245431
1741 0.00235879
1781 0.00226918
1823 0.00218113
1865 0.00209886
1909 0.00201801
1953 0.00194247
1999 0.00186823
2046 0.00179732
2093 0.00173086
2142 0.00166576
2192 0.00160362
2243 0.00154413
2296 0.00148611
2349 0.00143163
2404 0.00137882
2460 0.00132821
2518 0.00127896
2577 0.001232
2637 0.00118706
2698 0.00114433
2761 0.00110278
2826 0.00106259
2892 0.00102426
2959 0.000987628
3028 0.000952169
3099 0.000917804
3171 0.000885193
3245 0.000853412
3321 0.000822878
3399 0.000793351
3478 0.000765201
3559 0.000737997
3642 0.000711925
3727 0.000686779
3814 0.000662526
3903 0.000639172
3994 0.000616719
4088 0.000594847
4183 0.000574138
4281 0.000553991
4381 0.000534495
4483 0.000515804
4587 0.00049781
4694 0.000480439
4804 0.000463668
4916 0.000447601
5031 0.00043206
5148 0.000417122
5269 0.000402628
5392 0.000388631
5517 0.000375301
5646 0.000362314
5778 0.000349804
5913 0.000337795
6051 0.000326156
6192 0.00031502
6337 0.000304169
6484 0.000293865
6636 0.000283729
6791 0.00027405
6949 0.000264748
7111 0.000255739
7277 0.000246977
7447 0.00023859
7621 0.000230517
7799 0.000222646
7981 0.000215081
8167 0.000207731
8358 0.000200656
8553 0.000193835
8752 0.000187246
8957 0.000180913
9166 0.000174793
9380 0.000168892
9599 0.000163156
9823 0.00015767
10052 0.000152323
10287 0.000147205
10527 0.000142275
10772 0.000137428
11024 0.000132796
11281 0.000128345
11544 0.000124045
11814 0.000119877
12089 0.000115855
12372 0.00011191
12660 0.000108197
12956 0.00010456
13258 0.000101043
13568 9.76752e-05
13884 9.44239e-05
14208 9.12332e-05
14540 8.8183e-05
14879 8.52224e-05
15227 8.23689e-05
15582 7.95717e-05
15946 7.6917e-05
16318 7.43506e-05
16699 7.18414e-05
17088 6.94381e-05
17487 6.71179e-05
17895 6.48849e-05
18313 6.27326e-05
18740 6.06328e-05
19178 5.86078e-05
19625 5.66511e-05
20084 5.47312e-05
20552 5.28998e-05
21032 5.1128e-05
21523 4.94155e-05
22025 4.77921e-05
22539 4.61941e-05
23065 4.46288e-05
23603 4.31408e-05
24154 4.16929e-05
24718 4.02874e-05
25295 3.89315e-05
25885 3.76535e-05
26489 3.64339e-05
27108 3.52211e-05
27740 3.40546e-05
28388 3.28913e-05
29050 3.17808e-05
29728 3.07261e-05
30422 2.9712e-05
31132 2.87025e-05
31859 2.77419e-05
32602 2.68072e-05
33363 2.59216e-05
34142 2.50611e-05
34939 2.42211e-05
35754 2.34175e-05
36589 2.26367e-05
37443 2.18785e-05
38316 2.11504e-05
39211 2.04441e-05
40126 1.97604e-05
41062 1.90845e-05
42021 1.84608e-05
43001 1.78486e-05
44005 1.72472e-05
45032 1.66708e-05
46083 1.61241e-05
47158 1.5578e-05
48259 1.50709e-05
49385 1.45602e-05
50538 1.40682e-05
51717 1.35989e-05
52925 1.31384e-05
54160 1.27026e-05
55424 1.22794e-05
56717 1.18724e-05
58041 1.14714e-05
59395 1.10882e-05
60782 1.07173e-05
62202 1.03528e-05
63652 1.00161e-05
65137 9.69268e-06
66658 9.36349e-06
68214 9.05619e-06
69806 8.75692e-06
71435 8.45573e-06
73103 8.17091e-06
74808 7.89145e-06
76554 7.63164e-06
78342 7.37079e-06
80170 7.12379e-06
82040 6.8814e-06
83954 6.6533e-06
85914 6.42789e-06
87919 6.21573e-06
89971 5.99895e-06
92073 5.80227e-06
94219 5.60514e-06
96418 5.41114e-06
98669 5.22295e-06
100973 5.04458e-06
103329 4.8756e-06
105740 4.71361e-06
108207 4.54671e-06
110740 4.39618e-06
113317 4.25102e-06
115962 4.10302e-06
118675 3.965e-06
121439 3.83532e-06
124274 3.71115e-06
127174 3.58966e-06
130141 3.4646e-06
133179 3.34683e-06
136287 3.2301e-06
139472 3.12811e-06
142725 3.02136e-06
146062 2.91729e-06
149464 2.8153e-06
152957 2.71584e-06
156518 2.62532e-06
160176 2.53778e-06
163917 2.4541e-06
167747 2.36417e-06
171653 2.28035e-06
175656 2.19995e-06
179760 2.12313e-06
183955 2.05091e-06
188245 1.98139e-06
192648 1.91632e-06
197133 1.85185e-06
201750 1.79111e-06
206474 1.73245e-06
211280 1.67647e-06
216191 1.61795e-06
221243 1.56733e-06
226399 1.51954e-06
231692 1.46281e-06
237092 1.41115e-06
242623 1.36395e-06
248292 1.31869e-06
254080 1.26747e-06
260036 1.22415e-06
266136 1.18544e-06
272308 1.14226e-06
278777 1.10563e-06
285181 1.06722e-06
291820 1.02866e-06
298653 9.9099e-07
305627 9.55704e-07
312714 9.21609e-07
320036 8.86472e-07
327511 8.56992e-07
335123 8.26471e-07
342962 7.96842e-07
351028 7.70787e-07
359188 7.40861e-07
367534 7.15252e-07
376109 6.89197e-07
384884 6.64333e-07
393887 6.42595e-07
403125 6.22347e-07
412525 5.99865e-07
422175 5.75894e-07
431933 5.55943e-07
442038 5.34206e-07
452560 5.14702e-07
463095 4.95793e-07
473751 4.79713e-07
484830 4.614e-07
496127 4.45023e-07
507657 4.31027e-07
519489 4.14352e-07
531654 4.01101e-07
544049 3.88297e-07
556768 3.75344e-07
569957 3.62837e-07
583076 3.49288e-07
596774 3.38122e-07
610652 3.27253e-07
624807 3.18767e-07
639395 3.07749e-07
654369 2.94796e-07
669723 2.8482e-07
685324 2.74994e-07
701374 2.64423e-07
718262 2.55192e-07
734385 2.48641e-07
751519 2.40303e-07
769118 2.32859e-07
787240 2.25712e-07
805412 2.18119e-07
825251 2.09633e-07
843702 2.00848e-07
863266 1.92808e-07
883797 1.85215e-07
904948 1.79409e-07
925706 1.72411e-07
948011 1.6452e-07
969177 1.58564e-07
991105 1.51716e-07
1015837 1.46058e-07
1038720 1.40847e-07
1062244 1.36083e-07
1087113 1.31914e-07
1113531 1.25809e-07
1138406 1.20896e-07
1165373 1.16727e-07
1193131 1.12707e-07
1220760 1.08985e-07
1249368 1.04072e-07
1279943 9.91586e-08
1308243 9.40965e-08
1341994 9.03743e-08
1370641 8.72477e-08
1402628 8.36744e-08
1437093 8.03989e-08
1468962 7.71234e-08
1501755 7.38478e-08
1539296 7.07212e-08
1576181 6.84879e-08
1610703 6.64035e-08
1647064 6.35747e-08
1685859 6.11925e-08
1727042 5.83636e-08
1771656 5.61303e-08
1808308 5.41948e-08
1853475 5.28548e-08
1897631 5.1217e-08
1936610 4.91326e-08
1980952 4.74949e-08
2027210 4.55594e-08
2099164 4.37727e-08
2122767 4.16883e-08
2171559 4.00506e-08
2230535 3.88595e-08
2277769 3.78172e-08
2328069 3.69239e-08
2383466 3.51373e-08
2442309 3.30529e-08
2498726 3.18618e-08
2560107 3.11173e-08
2623079 3.05218e-08
2692081 2.94796e-08
2746420 2.85863e-08
2799151 2.75441e-08
2875289 2.65018e-08
2939874 2.53108e-08
3009945 2.44174e-08
3072652 2.35241e-08
3163135 2.27797e-08
3224243 2.18864e-08
3315099 2.0993e-08
3367443 2.05464e-08
3462444 1.99508e-08
3533144 1.96531e-08
3615840 1.86108e-08
3753585 1.80153e-08
3778921 1.78664e-08
3919341 1.68242e-08
3959437 1.66753e-08
4101274 1.54842e-08
4148212 1.51864e-08
4325975 1.39954e-08
4349204 1.36976e-08
4457670 1.32509e-08
4555069 1.28043e-08
4657255 1.26554e-08
4773427 1.17621e-08
4889885 1.13154e-08
5096795 1.04221e-08
5122385 1.02732e-08
5241821 9.82653e-09
5364452 9.52875e-09
5515319 9.08209e-09
5603351 8.48655e-09
5741064 7.74211e-09
5924353 7.29545e-09
6001708 7.14657e-09
6176397 6.6999e-09
6343114 6.25325e-09
6434175 5.95547e-09
6620369 5.50881e-09
6767235 5.35992e-09
7298110 4.76438e-09
7422852 4.4666e-09
7613073 4.16883e-09
7792479 3.87106e-09
7917111 3.4244e-09
8102039 2.97774e-09
8649816 2.67996e-09
9211038 2.53107e-09
9733267 2.38219e-09
9987536 2.2333e-09
10238204 1.48887e-09
10501628 1.33998e-09
10790799 1.19109e-09
11062544 1.04221e-09
11372174 8.93321e-10
14637945 7.44434e-10
17086460 5.95547e-10
18044588 2.97774e-10
32286631 1.48887e-10


==> comp-stack-r14-6db-ub.txt <==
245 1
250 0.98892
256 0.923194
262 0.816419
268 0.701772
274 0.597037
281 0.494452
287 0.423012
294 0.355917
301 0.302772
308 0.260384
315 0.226238
323 0.194887
330 0.172608
338 0.151657
346 0.134441
354 0.12013
362 0.108103
371 0.0967309
379 0.0881581
388 0.0798973
397 0.072826
406 0.0667232
416 0.0608679
426 0.0558117
436 0.0514124
446 0.0475578
456 0.0441601
467 0.0408627
478 0.0379553
489 0.0353764
500 0.0330761
512 0.0308382
524 0.0288427
536 0.0270531
549 0.0253153
562 0.0237562
575 0.0223524
588 0.0210817
602 0.0198437
616 0.0187226
630 0.017704
645 0.016712
660 0.0158097
676 0.0149347
691 0.0141856
708 0.0134105
724 0.0127435
741 0.0120941
758 0.0114993
776 0.0109204
794 0.0103888
813 0.00987427
832 0.0094009
851 0.00896442
871 0.00854106
891 0.0081503
912 0.00777138
933 0.00742138
955 0.0070822
977 0.00676853
1000 0.00646499
1024 0.00617146
1048 0.00590023
1072 0.00564845
1097 0.00540473
1123 0.00516963
1149 0.00495113
1176 0.00474012
1203 0.00454412
1231 0.00435492
1260 0.00417263
1289 0.00400295
1320 0.00383397
1350 0.00368153
1382 0.00352966
1414 0.00338838
1447 0.00325234
1481 0.00312137
1515 0.00299941
1551 0.00287875
1587 0.00276601
1624 0.00265784
1662 0.00255404
1701 0.00245431
1741 0.00235879
1781 0.00226918
1823 0.00218113
1865 0.00209886
1909 0.00201801
1953 0.00194247
1999 0.00186823
2046 0.00179732
2093 0.00173086
2142 0.00166576
2192 0.00160362
2243 0.00154413
2296 0.00148611
2349 0.00143163
2404 0.00137882
2460 0.00132821
2518 0.00127896
2577 0.001232
2637 0.00118706
2698 0.00114433
2761 0.00110278
2826 0.00106259
2892 0.00102426
2959 0.000987629
3028 0.000952169
3099 0.000917804
3171 0.000885193
3245 0.000853412
3321 0.000822878
3399 0.000793351
3478 0.000765201
3559 0.000737998
3642 0.000711925
3727 0.000686779
3814 0.000662527
3903 0.000639173
3994 0.000616719
4088 0.000594848
4183 0.000574138
4281 0.000553991
4381 0.000534496
4483 0.000515805
4587 0.00049781
4694 0.00048044
4804 0.000463669
4916 0.000447602
5031 0.000432061
5148 0.000417123
5269 0.000402629
5392 0.000388631
5517 0.000375301
5646 0.000362314
5778 0.000349804
5913 0.000337795
6051 0.000326157
6192 0.00031502
6337 0.000304169
6484 0.000293865
6636 0.000283729
6791 0.00027405
6949 0.000264749
7111 0.000255739
7277 0.000246977
7447 0.000238591
7621 0.000230518
7799 0.000222647
7981 0.000215081
8167 0.000207731
8358 0.000200656
8553 0.000193835
8752 0.000187246
8957 0.000180913
9166 0.000174794
9380 0.000168892
9599 0.000163156
9823 0.000157671
10052 0.000152323
10287 0.000147205
10527 0.000142276
10772 0.000137428
11024 0.000132796
11281 0.000128345
11544 0.000124045
11814 0.000119878
12089 0.000115855
12372 0.00011191
12660 0.000108198
12956 0.000104561
13258 0.000101043
13568 9.76755e-05
13884 9.44241e-05
14208 9.12335e-05
14540 8.81833e-05
14879 8.52226e-05
15227 8.23692e-05
15582 7.95719e-05
15946 7.69173e-05
16318 7.43509e-05
16699 7.18418e-05
17088 6.94384e-05
17487 6.71182e-05
17895 6.48852e-05
18313 6.27329e-05
18740 6.06331e-05
19178 5.86081e-05
19625 5.66514e-05
20084 5.47315e-05
20552 5.29001e-05
21032 5.11283e-05
21523 4.94158e-05
22025 4.77924e-05
22539 4.61944e-05
23065 4.46291e-05
23603 4.31411e-05
24154 4.16932e-05
24718 4.02877e-05
25295 3.89318e-05
25885 3.76538e-05
26489 3.64342e-05
27108 3.52214e-05
27740 3.40549e-05
28388 3.28916e-05
29050 3.17811e-05
29728 3.07264e-05
30422 2.97123e-05
31132 2.87028e-05
31859 2.77422e-05
32602 2.68075e-05
33363 2.59219e-05
34142 2.50614e-05
34939 2.42214e-05
35754 2.34178e-05
36589 2.2637e-05
37443 2.18788e-05
38316 2.11507e-05
39211 2.04444e-05
40126 1.97607e-05
41062 1.90848e-05
42021 1.84611e-05
43001 1.78489e-05
44005 1.72475e-05
45032 1.66712e-05
46083 1.61244e-05
47158 1.55783e-05
48259 1.50712e-05
49385 1.45605e-05
50538 1.40685e-05
51717 1.35992e-05
52925 1.31387e-05
54160 1.27029e-05
55424 1.22797e-05
56717 1.18727e-05
58041 1.14717e-05
59395 1.10885e-05
60782 1.07176e-05
62202 1.03531e-05
63652 1.00164e-05
65137 9.69298e-06
66658 9.36379e-06
68214 9.05649e-06
69806 8.75722e-06
71435 8.45603e-06
73103 8.1712e-06
74808 7.89174e-06
76554 7.63194e-06
78342 7.37109e-06
80170 7.12408e-06
82040 6.8817e-06
83954 6.6536e-06
85914 6.42819e-06
87919 6.21602e-06
89971 5.99924e-06
92073 5.80257e-06
94219 5.60544e-06
96418 5.41144e-06
98669 5.22325e-06
100973 5.04488e-06
103329 4.87589e-06
105740 4.71391e-06
108207 4.547e-06
110740 4.39648e-06
113317 4.25131e-06
115962 4.10332e-06
118675 3.9653e-06
121439 3.83562e-06
124274 3.71145e-06
127174 3.58996e-06
130141 3.46489e-06
133179 3.34712e-06
136287 3.2304e-06
139472 3.12841e-06
142725 3.02166e-06
146062 2.91759e-06
149464 2.8156e-06
152957 2.71614e-06
156518 2.62562e-06
160176 2.53807e-06
163917 2.4544e-06
167747 2.36447e-06
171653 2.28065e-06
175656 2.20025e-06
179760 2.12342e-06
183955 2.05121e-06
188245 1.98168e-06
192648 1.91662e-06
197133 1.85215e-06
201750 1.79141e-06
206474 1.73274e-06
211280 1.67676e-06
216191 1.61825e-06
221243 1.56763e-06
226399 1.51984e-06
231692 1.46311e-06
237092 1.41145e-06
242623 1.36425e-06
248292 1.31899e-06
254080 1.26777e-06
260036 1.22445e-06
266136 1.18573e-06
272308 1.14256e-06
278777 1.10593e-06
285181 1.06752e-06
291820 1.02896e-06
298653 9.91288e-07
305627 9.56002e-07
312714 9.21907e-07
320036 8.8677e-07
327511 8.5729e-07
335123 8.26768e-07
342962 7.9714e-07
351028 7.71085e-07
359188 7.41158e-07
367534 7.1555e-07
376109 6.89495e-07
384884 6.64631e-07
393887 6.42893e-07
403125 6.22645e-07
412525 6.00163e-07
422175 5.76192e-07
431933 5.56241e-07
442038 5.34504e-07
452560 5.14999e-07
463095 4.96091e-07
473751 4.80011e-07
484830 4.61698e-07
496127 4.4532e-07
507657 4.31325e-07
519489 4.1465e-07
531654 4.01399e-07
544049 3.88594e-07
556768 3.75641e-07
569957 3.63135e-07
583076 3.49586e-07
596774 3.3842e-07
610652 3.27551e-07
624807 3.19064e-07
639395 3.08047e-07
654369 2.95094e-07
669723 2.85118e-07
685324 2.75292e-07
701374 2.64721e-07
718262 2.5549e-07
734385 2.48939e-07
751519 2.40601e-07
769118 2.33157e-07
787240 2.2601e-07
805412 2.18417e-07
825251 2.0993e-07
843702 2.01146e-07
863266 1.93106e-07
883797 1.85513e-07
904948 1.79706e-07
925706 1.72709e-07
948011 1.64818e-07
969177 1.58862e-07
991105 1.52013e-07
1015837 1.46356e-07
1038720 1.41145e-07
1062244 1.3638e-07
1087113 1.32212e-07
1113531 1.26107e-07
1138406 1.21194e-07
1165373 1.17025e-07
1193131 1.13005e-07
1220760 1.09283e-07
1249368 1.0437e-07
1279943 9.94564e-08
1308243 9.43942e-08
1341994 9.06721e-08
1370641 8.75454e-08
1402628 8.39721e-08
1437093 8.06966e-08
1468962 7.74211e-08
1501755 7.41456e-08
1539296 7.1019e-08
1576181 6.87857e-08
1610703 6.67013e-08
1647064 6.38724e-08
1685859 6.14902e-08
1727042 5.86614e-08
1771656 5.64281e-08
1808308 5.44926e-08
1853475 5.31526e-08
1897631 5.15148e-08
1936610 4.94304e-08
1980952 4.77927e-08
2027210 4.58571e-08
2099164 4.40705e-08
2122767 4.19861e-08
2171559 4.03483e-08
2230535 3.91572e-08
2277769 3.8115e-08
2328069 3.72217e-08
2383466 3.54351e-08
2442309 3.33506e-08
2498726 3.21596e-08
2560107 3.14151e-08
2623079 3.08196e-08
2692081 2.97774e-08
2746420 2.8884e-08
2799151 2.78418e-08
2875289 2.67996e-08
2939874 2.56085e-08
3009945 2.47152e-08
3072652 2.38219e-08
3163135 2.30774e-08
3224243 2.21841e-08
3315099 2.12908e-08
3367443 2.08441e-08
3462444 2.02486e-08
3533144 1.99508e-08
3615840 1.89086e-08
3753585 1.83131e-08
3778921 1.81642e-08
3919341 1.7122e-08
3959437 1.69731e-08
4101274 1.5782e-08
4148212 1.54842e-08
4325975 1.42931e-08
4349204 1.39954e-08
4457670 1.35487e-08
4555069 1.3102e-08
4657255 1.29532e-08
4773427 1.20598e-08
4889885 1.16132e-08
5096795 1.07198e-08
5122385 1.0571e-08
5241821 1.01243e-08
5364452 9.82653e-09
5515319 9.37987e-09
5603351 8.78432e-09
5741064 8.03989e-09
5924353 7.59323e-09
6001708 7.44434e-09
6176397 6.99768e-09
6343114 6.55102e-09
6434175 6.25325e-09
6620369 5.80659e-09
6767235 5.6577e-09
7298110 5.06215e-09
7422852 4.76438e-09
7613073 4.4666e-09
7792479 4.16883e-09
7917111 3.72217e-09
8102039 3.27551e-09
8649816 2.97774e-09
9211038 2.82885e-09
9733267 2.67996e-09
9987536 2.53107e-09
10238204 1.78664e-09
10501628 1.63775e-09
10790799 1.48887e-09
11062544 1.33998e-09
11372174 1.19109e-09
14637945 1.04221e-09
17086460 8.93321e-10
18044588 5.95547e-10
32286631 4.4666e-10


==> comp-stack-r14-7db-lb.txt <==
245 1
248 0.930659
252 0.71732
256 0.511049
259 0.39243
263 0.278691
267 0.202238
271 0.15049
275 0.114803
279 0.0896212
283 0.0714296
287 0.0579876
292 0.0457079
296 0.0383843
300 0.0326304
305 0.0270393
309 0.0235139
314 0.0199762
319 0.0171639
323 0.0153126
328 0.0133845
333 0.0117924
338 0.0104637
343 0.0093441
348 0.00839228
353 0.00757704
358 0.00687315
364 0.00614944
369 0.00562922
375 0.00508618
380 0.00469077
386 0.00427369
392 0.00390911
397 0.00363919
403 0.00335037
409 0.00309405
415 0.00286579
421 0.00266168
428 0.00244975
434 0.00228718
440 0.00213994
447 0.00198526
454 0.00184668
460 0.00173881
467 0.00162449
474 0.00152072
481 0.00142673
488 0.00134095
495 0.00126263
503 0.00118092
510 0.00111572
518 0.00104764
525 0.00099298
533 0.000935521
541 0.000882895
549 0.000834196
557 0.000789562
566 0.000743406
574 0.000705667
582 0.00067068
591 0.00063426
600 0.000600712
609 0.000569662
618 0.000540853
627 0.000514227
636 0.000489508
646 0.000464
655 0.00044276
665 0.000420817
675 0.000400417
685 0.000381348
695 0.000363676
705 0.000347136
716 0.000330265
726 0.000315892
737 0.000301178
748 0.000287462
759 0.000274667
770 0.000262578
782 0.000250339
793 0.000239856
805 0.000229116
817 0.000219085
829 0.000209628
841 0.000200788
854 0.000191851
866 0.000184086
879 0.00017622
892 0.000168843
905 0.000161875
919 0.000154808
932 0.000148673
946 0.000142394
960 0.00013655
974 0.000131019
989 0.000125469
1004 0.000120278
1018 0.000115724
1033 0.000111127
1049 0.000106473
1064 0.000102358
1080 9.82663e-05
1096 9.44294e-05
1112 9.07894e-05
1129 8.70836e-05
1145 8.38249e-05
1162 8.0585e-05
1180 7.73352e-05
1197 7.44111e-05
1215 7.15035e-05
1233 6.87544e-05
1251 6.6171e-05
1270 6.36013e-05
1288 6.13211e-05
1307 5.90094e-05
1327 5.67179e-05
1346 5.46677e-05
1366 5.26286e-05
1387 5.06193e-05
1407 4.87904e-05
1428 4.69623e-05
1449 4.52534e-05
1471 4.35815e-05
1492 4.20421e-05
1515 4.04384e-05
1537 3.90024e-05
1560 3.75851e-05
1583 3.62249e-05
1606 3.49458e-05
1630 3.36238e-05
1654 3.24111e-05
1679 3.1203e-05
1703 3.01099e-05
1729 2.89877e-05
1754 2.79848e-05
1780 2.69819e-05
1807 2.60011e-05
1833 2.511e-05
1861 2.42047e-05
1888 2.33596e-05
1916 2.25388e-05
1944 2.17447e-05
1973 2.09708e-05
2002 2.02272e-05
2032 1.95024e-05
2062 1.88164e-05
2093 1.81547e-05
2124 1.75396e-05
2155 1.69498e-05
2187 1.63621e-05
2219 1.58004e-05
2252 1.52626e-05
2286 1.47273e-05
2319 1.42478e-05
2354 1.37522e-05
2389 1.32784e-05
2424 1.28327e-05
2460 1.2397e-05
2496 1.19843e-05
2533 1.15756e-05
2571 1.11639e-05
2609 1.07818e-05
2647 1.04215e-05
2687 1.00677e-05
2726 9.73643e-06
2767 9.39389e-06
2808 9.07239e-06
2849 8.76517e-06
2891 8.46722e-06
2934 8.17548e-06
2978 7.9114e-06
3022 7.63845e-06
3066 7.38442e-06
3112 7.13529e-06
3158 6.89515e-06
3205 6.66467e-06
3252 6.44385e-06
3300 6.23772e-06
3349 6.02616e-06
3399 5.81924e-06
3449 5.6299e-06
3500 5.45261e-06
3552 5.27638e-06
3604 5.09975e-06
3658 4.92498e-06
3712 4.76422e-06
3767 4.6081e-06
3823 4.46217e-06
3879 4.32576e-06
3937 4.1838e-06
3995 4.05599e-06
4054 3.92487e-06
4114 3.79997e-06
4175 3.67957e-06
4237 3.5523e-06
4299 3.43772e-06
4363 3.32248e-06
4428 3.2169e-06
4493 3.11608e-06
4560 3.01368e-06
4627 2.91934e-06
4696 2.82302e-06
4765 2.7275e-06
4836 2.63621e-06
4907 2.55087e-06
4980 2.47096e-06
5054 2.38893e-06
5129 2.30478e-06
5204 2.22791e-06
5282 2.15567e-06
5360 2.08449e-06
5439 2.01767e-06
5520 1.94557e-06
5601 1.8814e-06
5684 1.81551e-06
5768 1.75531e-06
5854 1.70106e-06
5940 1.64748e-06
6028 1.59694e-06
6118 1.54322e-06
6208 1.48845e-06
6300 1.43658e-06
6393 1.39266e-06
6488 1.34781e-06
6584 1.30428e-06
6681 1.26366e-06
6780 1.22463e-06
6881 1.1893e-06
6982 1.14948e-06
7086 1.11521e-06
7191 1.07936e-06
7297 1.04469e-06
7406 1.00804e-06
7515 9.79729e-07
7626 9.4996e-07
7739 9.20324e-07
7853 8.92804e-07
7970 8.62241e-07
8088 8.32208e-07
8207 8.05614e-07
8330 7.80608e-07
8452 7.56793e-07
8577 7.32581e-07
8704 7.0903e-07
8833 6.87994e-07
8964 6.64046e-07
9096 6.45126e-07
9231 6.24884e-07
9368 6.04376e-07
9506 5.84662e-07
9647 5.66801e-07
9790 5.49998e-07
9936 5.31343e-07
10084 5.15598e-07
10232 5.00251e-07
10383 4.85565e-07
10536 4.67968e-07
10693 4.52488e-07
10851 4.40448e-07
11013 4.2563e-07
11175 4.13722e-07
11340 4.00756e-07
11509 3.87923e-07
11678 3.76544e-07
11854 3.65431e-07
12028 3.52597e-07
12205 3.41086e-07
12388 3.29708e-07
12575 3.18594e-07
12761 3.09597e-07
12945 3.00865e-07
13139 2.89354e-07
13333 2.79828e-07
13526 2.70699e-07
13731 2.59188e-07
13929 2.50456e-07
14136 2.43841e-07
14346 2.36432e-07
14558 2.28493e-07
14776 2.22672e-07
14993 2.16453e-07
15215 2.0997e-07
15439 2.02297e-07
15671 1.95152e-07
15901 1.88008e-07
16140 1.82848e-07
16373 1.76894e-07
16615 1.72528e-07
16861 1.67897e-07
17126 1.63002e-07
17366 1.59165e-07
17621 1.54137e-07
17907 1.50565e-07
18175 1.45669e-07
18432 1.41436e-07
18690 1.37334e-07
18966 1.33233e-07
19257 1.29263e-07
19541 1.24897e-07
19819 1.2106e-07
20112 1.18017e-07
20455 1.13254e-07
20714 1.0955e-07
21043 1.05845e-07
21342 1.03067e-07
21647 9.96268e-08
21984 9.56576e-08
22322 9.31438e-08
22643 8.90423e-08
22964 8.69254e-08
23303 8.45438e-08
23643 8.15008e-08
23992 7.85901e-08
24354 7.59439e-08
24743 7.43562e-08
25080 7.17101e-08
25446 6.93286e-08
25830 6.76086e-08
26210 6.48302e-08
26617 6.29779e-08
26999 6.16548e-08
27498 5.88764e-08
27807 5.67595e-08
28212 5.47749e-08
28668 5.34518e-08
29044 5.18641e-08
29509 5.05411e-08
29981 4.86888e-08
30402 4.76303e-08
30868 4.68365e-08
31261 4.56457e-08
31901 4.36611e-08
32199 4.2735e-08
32693 4.12796e-08
33169 3.95596e-08
33733 3.81043e-08
34452 3.66489e-08
34649 3.58551e-08
35178 3.34735e-08
35717 3.25474e-08
36311 3.1092e-08
36844 2.9769e-08
37342 2.88428e-08
37924 2.81813e-08
38606 2.76521e-08
39039 2.73874e-08
39585 2.64613e-08
40137 2.55352e-08
40802 2.44767e-08
41416 2.31536e-08
41962 2.27567e-08
42656 2.18306e-08
43360 2.1169e-08
43872 2.06398e-08
44622 1.99783e-08
45240 1.93167e-08
45892 1.87875e-08
46485 1.83906e-08
47206 1.74645e-08
48028 1.70675e-08
48793 1.66706e-08
49903 1.62737e-08
50026 1.61414e-08
51161 1.57445e-08
51557 1.52152e-08
52678 1.44214e-08
54125 1.41568e-08
54746 1.38922e-08
55512 1.34953e-08
56431 1.32307e-08
57355 1.28337e-08
57931 1.27014e-08
59266 1.19076e-08
59870 1.1643e-08
61325 1.15107e-08
62094 1.13784e-08
62867 1.11137e-08
63306 1.05845e-08
64630 1.01876e-08
65397 9.92299e-09
66326 9.39376e-09
67204 8.99684e-09
69238 8.46761e-09
70292 8.0707e-09
71170 7.67378e-09
72266 7.54147e-09
73407 7.01224e-09
74490 6.74763e-09
75964 6.35071e-09
77175 6.0861e-09
78188 5.82149e-09
79580 5.55687e-09
80376 5.42457e-09
82145 5.29226e-09
82452 5.02765e-09
83885 4.89534e-09
86537 4.63073e-09
87870 4.49842e-09
91212 4.36611e-09
92588 4.23381e-09
93143 4.1015e-09
99868 3.83689e-09
101708 3.70458e-09
104226 3.57228e-09
104688 3.43997e-09
106620 3.30766e-09
110293 3.04305e-09
110894 2.91074e-09
117315 2.64613e-09
127054 2.38152e-09
132098 1.9846e-09
135043 1.71998e-09
136825 1.58768e-09
144804 1.45537e-09
154371 1.19076e-09
160971 1.05845e-09
165986 9.26145e-10
214024 7.93839e-10
261060 6.61532e-10
287891 5.29226e-10
322897 3.96919e-10
337259 2.64613e-10
446549 1.32307e-10


==> comp-stack-r14-7db-ub.txt <==
245 1
248 0.930659
252 0.71732
256 0.511049
259 0.39243
263 0.278691
267 0.202238
271 0.15049
275 0.114803
279 0.0896212
283 0.0714296
287 0.0579876
292 0.0457079
296 0.0383843
300 0.0326304
305 0.0270393
309 0.0235139
314 0.0199762
319 0.0171639
323 0.0153126
328 0.0133845
333 0.0117924
338 0.0104637
343 0.0093441
348 0.00839228
353 0.00757704
358 0.00687315
364 0.00614944
369 0.00562922
375 0.00508618
380 0.00469077
386 0.00427369
392 0.00390911
397 0.00363919
403 0.00335037
409 0.00309405
415 0.00286579
421 0.00266168
428 0.00244975
434 0.00228718
440 0.00213994
447 0.00198526
454 0.00184668
460 0.00173881
467 0.00162449
474 0.00152072
481 0.00142673
488 0.00134095
495 0.00126263
503 0.00118092
510 0.00111572
518 0.00104764
525 0.00099298
533 0.000935521
541 0.000882895
549 0.000834196
557 0.000789562
566 0.000743406
574 0.000705667
582 0.00067068
591 0.00063426
600 0.000600712
609 0.000569662
618 0.000540853
627 0.000514227
636 0.000489508
646 0.000464
655 0.00044276
665 0.000420817
675 0.000400417
685 0.000381348
695 0.000363676
705 0.000347136
716 0.000330265
726 0.000315892
737 0.000301178
748 0.000287462
759 0.000274667
770 0.000262578
782 0.000250339
793 0.000239856
805 0.000229116
817 0.000219085
829 0.000209628
841 0.000200788
854 0.000191851
866 0.000184086
879 0.00017622
892 0.000168843
905 0.000161875
919 0.000154808
932 0.000148673
946 0.000142394
960 0.00013655
974 0.000131019
989 0.000125469
1004 0.000120278
1018 0.000115724
1033 0.000111127
1049 0.000106473
1064 0.000102358
1080 9.82663e-05
1096 9.44294e-05
1112 9.07894e-05
1129 8.70836e-05
1145 8.38249e-05
1162 8.0585e-05
1180 7.73352e-05
1197 7.44111e-05
1215 7.15035e-05
1233 6.87544e-05
1251 6.6171e-05
1270 6.36013e-05
1288 6.13211e-05
1307 5.90094e-05
1327 5.67179e-05
1346 5.46677e-05
1366 5.26286e-05
1387 5.06193e-05
1407 4.87904e-05
1428 4.69623e-05
1449 4.52534e-05
1471 4.35815e-05
1492 4.20421e-05
1515 4.04384e-05
1537 3.90024e-05
1560 3.75851e-05
1583 3.62249e-05
1606 3.49458e-05
1630 3.36238e-05
1654 3.24111e-05
1679 3.1203e-05
1703 3.01099e-05
1729 2.89877e-05
1754 2.79848e-05
1780 2.69819e-05
1807 2.60011e-05
1833 2.511e-05
1861 2.42047e-05
1888 2.33596e-05
1916 2.25388e-05
1944 2.17447e-05
1973 2.09708e-05
2002 2.02272e-05
2032 1.95024e-05
2062 1.88164e-05
2093 1.81547e-05
2124 1.75396e-05
2155 1.69498e-05
2187 1.63621e-05
2219 1.58004e-05
2252 1.52626e-05
2286 1.47273e-05
2319 1.42478e-05
2354 1.37522e-05
2389 1.32784e-05
2424 1.28327e-05
2460 1.2397e-05
2496 1.19843e-05
2533 1.15756e-05
2571 1.11639e-05
2609 1.07818e-05
2647 1.04215e-05
2687 1.00677e-05
2726 9.73643e-06
2767 9.39389e-06
2808 9.07239e-06
2849 8.76517e-06
2891 8.46722e-06
2934 8.17548e-06
2978 7.9114e-06
3022 7.63845e-06
3066 7.38442e-06
3112 7.13529e-06
3158 6.89515e-06
3205 6.66467e-06
3252 6.44385e-06
3300 6.23772e-06
3349 6.02616e-06
3399 5.81924e-06
3449 5.6299e-06
3500 5.45261e-06
3552 5.27638e-06
3604 5.09975e-06
3658 4.92498e-06
3712 4.76422e-06
3767 4.6081e-06
3823 4.46217e-06
3879 4.32576e-06
3937 4.1838e-06
3995 4.05599e-06
4054 3.92487e-06
4114 3.79997e-06
4175 3.67957e-06
4237 3.5523e-06
4299 3.43772e-06
4363 3.32248e-06
4428 3.2169e-06
4493 3.11608e-06
4560 3.01368e-06
4627 2.91934e-06
4696 2.82302e-06
4765 2.7275e-06
4836 2.63621e-06
4907 2.55087e-06
4980 2.47096e-06
5054 2.38893e-06
5129 2.30478e-06
5204 2.22791e-06
5282 2.15567e-06
5360 2.08449e-06
5439 2.01767e-06
5520 1.94557e-06
5601 1.8814e-06
5684 1.81551e-06
5768 1.75531e-06
5854 1.70106e-06
5940 1.64748e-06
6028 1.59694e-06
6118 1.54322e-06
6208 1.48845e-06
6300 1.43658e-06
6393 1.39266e-06
6488 1.34781e-06
6584 1.30428e-06
6681 1.26366e-06
6780 1.22463e-06
6881 1.1893e-06
6982 1.14948e-06
7086 1.11521e-06
7191 1.07936e-06
7297 1.04469e-06
7406 1.00804e-06
7515 9.79729e-07
7626 9.4996e-07
7739 9.20324e-07
7853 8.92804e-07
7970 8.62241e-07
8088 8.32208e-07
8207 8.05614e-07
8330 7.80608e-07
8452 7.56793e-07
8577 7.32581e-07
8704 7.0903e-07
8833 6.87994e-07
8964 6.64046e-07
9096 6.45126e-07
9231 6.24884e-07
9368 6.04376e-07
9506 5.84662e-07
9647 5.66801e-07
9790 5.49998e-07
9936 5.31343e-07
10084 5.15598e-07
10232 5.00251e-07
10383 4.85565e-07
10536 4.67968e-07
10693 4.52488e-07
10851 4.40448e-07
11013 4.2563e-07
11175 4.13722e-07
11340 4.00756e-07
11509 3.87923e-07
11678 3.76544e-07
11854 3.65431e-07
12028 3.52597e-07
12205 3.41086e-07
12388 3.29708e-07
12575 3.18594e-07
12761 3.09597e-07
12945 3.00865e-07
13139 2.89354e-07
13333 2.79828e-07
13526 2.70699e-07
13731 2.59188e-07
13929 2.50456e-07
14136 2.43841e-07
14346 2.36432e-07
14558 2.28493e-07
14776 2.22672e-07
14993 2.16453e-07
15215 2.0997e-07
15439 2.02297e-07
15671 1.95152e-07
15901 1.88008e-07
16140 1.82848e-07
16373 1.76894e-07
16615 1.72528e-07
16861 1.67897e-07
17126 1.63002e-07
17366 1.59165e-07
17621 1.54137e-07
17907 1.50565e-07
18175 1.45669e-07
18432 1.41436e-07
18690 1.37334e-07
18966 1.33233e-07
19257 1.29263e-07
19541 1.24897e-07
19819 1.2106e-07
20112 1.18017e-07
20455 1.13254e-07
20714 1.0955e-07
21043 1.05845e-07
21342 1.03067e-07
21647 9.96268e-08
21984 9.56576e-08
22322 9.31438e-08
22643 8.90423e-08
22964 8.69254e-08
23303 8.45438e-08
23643 8.15008e-08
23992 7.85901e-08
24354 7.59439e-08
24743 7.43562e-08
25080 7.17101e-08
25446 6.93286e-08
25830 6.76086e-08
26210 6.48302e-08
26617 6.29779e-08
26999 6.16548e-08
27498 5.88764e-08
27807 5.67595e-08
28212 5.47749e-08
28668 5.34518e-08
29044 5.18641e-08
29509 5.05411e-08
29981 4.86888e-08
30402 4.76303e-08
30868 4.68365e-08
31261 4.56457e-08
31901 4.36611e-08
32199 4.2735e-08
32693 4.12796e-08
33169 3.95596e-08
33733 3.81043e-08
34452 3.66489e-08
34649 3.58551e-08
35178 3.34735e-08
35717 3.25474e-08
36311 3.1092e-08
36844 2.9769e-08
37342 2.88428e-08
37924 2.81813e-08
38606 2.76521e-08
39039 2.73874e-08
39585 2.64613e-08
40137 2.55352e-08
40802 2.44767e-08
41416 2.31536e-08
41962 2.27567e-08
42656 2.18306e-08
43360 2.1169e-08
43872 2.06398e-08
44622 1.99783e-08
45240 1.93167e-08
45892 1.87875e-08
46485 1.83906e-08
47206 1.74645e-08
48028 1.70675e-08
48793 1.66706e-08
49903 1.62737e-08
50026 1.61414e-08
51161 1.57445e-08
51557 1.52152e-08
52678 1.44214e-08
54125 1.41568e-08
54746 1.38922e-08
55512 1.34953e-08
56431 1.32307e-08
57355 1.28337e-08
57931 1.27014e-08
59266 1.19076e-08
59870 1.1643e-08
61325 1.15107e-08
62094 1.13784e-08
62867 1.11137e-08
63306 1.05845e-08
64630 1.01876e-08
65397 9.92299e-09
66326 9.39376e-09
67204 8.99684e-09
69238 8.46761e-09
70292 8.0707e-09
71170 7.67378e-09
72266 7.54147e-09
73407 7.01224e-09
74490 6.74763e-09
75964 6.35071e-09
77175 6.0861e-09
78188 5.82149e-09
79580 5.55687e-09
80376 5.42457e-09
82145 5.29226e-09
82452 5.02765e-09
83885 4.89534e-09
86537 4.63073e-09
87870 4.49842e-09
91212 4.36611e-09
92588 4.23381e-09
93143 4.1015e-09
99868 3.83689e-09
101708 3.70458e-09
104226 3.57228e-09
104688 3.43997e-09
106620 3.30766e-09
110293 3.04305e-09
110894 2.91074e-09
117315 2.64613e-09
127054 2.38152e-09
132098 1.9846e-09
135043 1.71998e-09
136825 1.58768e-09
144804 1.45537e-09
154371 1.19076e-09
160971 1.05845e-09
165986 9.26145e-10
214024 7.93839e-10
261060 6.61532e-10
287891 5.29226e-10
322897 3.96919e-10
337259 2.64613e-10
446549 1.32307e-10


==> comp-stack-r23-4db-lb.txt <==
122 1
124 0.99999
127 0.999945
130 0.999924
133 0.999824
137 0.999597
140 0.99935
143 0.999073
146 0.998776
150 0.998237
153 0.99793
157 0.997235
161 0.996636
164 0.996092
168 0.995427
172 0.994646
176 0.993891
181 0.992954
185 0.992178
189 0.991292
194 0.990209
198 0.989438
203 0.988239
208 0.987005
212 0.986028
217 0.98491
223 0.98351
228 0.982347
233 0.981223
239 0.979858
244 0.97868
250 0.977184
256 0.975764
262 0.974343
268 0.973079
274 0.971503
281 0.969876
288 0.968284
294 0.966889
301 0.965318
308 0.963761
316 0.961837
323 0.960326
331 0.958584
338 0.957168
346 0.955662
354 0.953965
363 0.952197
371 0.950822
380 0.949019
389 0.947271
398 0.945781
407 0.944073
417 0.942149
427 0.940336
437 0.938644
447 0.936911
458 0.934962
468 0.933295
479 0.931532
491 0.929699
502 0.92785
514 0.925836
526 0.924068
539 0.922068
551 0.920134
564 0.918124
577 0.916261
591 0.914342
605 0.912282
619 0.910323
634 0.908142
649 0.906087
664 0.904067
679 0.902057
695 0.900159
712 0.898129
728 0.896154
746 0.894084
763 0.892055
781 0.889859
799 0.887794
818 0.885749
837 0.883573
857 0.881236
877 0.879121
898 0.876965
919 0.874714
941 0.872633
963 0.870644
985 0.868609
1008 0.866479
1032 0.864152
1056 0.86186
1081 0.859533
1107 0.857387
1133 0.855141
1159 0.853011
1186 0.850719
1214 0.848311
1243 0.846131
1272 0.843728
1302 0.841502
1333 0.839447
1364 0.83718
1396 0.834818
1429 0.832421
1462 0.830235
1497 0.827812
1532 0.825546
1568 0.823274
1605 0.820867
1642 0.81855
1681 0.816329
1720 0.814037
1761 0.81166
1802 0.809363
1845 0.806986
1888 0.804785
1932 0.802161
1978 0.799783
2024 0.797341
2072 0.794822
2120 0.792505
2170 0.790027
2221 0.787837
2273 0.785384
2327 0.782976
2381 0.78076
2437 0.778403
2495 0.775995
2553 0.773553
2613 0.770883
2675 0.768521
2737 0.765977
2802 0.763505
2867 0.761178
2935 0.75883
3004 0.756438
3074 0.75388
3147 0.751492
3220 0.749029
3296 0.746667
3374 0.744108
3453 0.741666
3534 0.739137
3617 0.736528
3702 0.734287
3789 0.731895
3878 0.729593
3969 0.727261
4062 0.724798
4158 0.722335
4255 0.720033
4355 0.71749
4458 0.714926
4562 0.712252
4669 0.709774
4779 0.707301
4891 0.704677
5006 0.702329
5124 0.699741
5244 0.697318
5367 0.694634
5493 0.692065
5622 0.689284
5755 0.686711
5890 0.684293
6028 0.68172
6170 0.679181
6315 0.676486
6463 0.674029
6615 0.671475
6771 0.669077
6929 0.666605
7092 0.664152
7258 0.661679
7429 0.658934
7603 0.656471
7782 0.653761
7965 0.651248
8152 0.648845
8343 0.646332
8539 0.643708
8740 0.641018
8945 0.638193
9156 0.635685
9370 0.632864
9590 0.63025
9816 0.627616
10046 0.625128
10283 0.622735
10524 0.620267
10771 0.617593
11024 0.614964
11283 0.612315
11549 0.60966
11819 0.607192
12097 0.604603
12381 0.602231
12672 0.599768
12969 0.597185
13274 0.594732
13586 0.592239
13905 0.589589
14233 0.58699
14566 0.584417
14908 0.581868
15258 0.579345
15616 0.576711
15983 0.574071
16359 0.571251
16743 0.568592
17136 0.565877
17539 0.563197
17952 0.560583
18372 0.557909
18804 0.55533
19246 0.552882
19697 0.550344
20160 0.547967
20634 0.545373
21119 0.542748
21615 0.540034
22123 0.537299
22641 0.534675
23173 0.532187
23717 0.529689
24275 0.52715
24845 0.524299
25428 0.521736
26025 0.519212
26637 0.516674
27262 0.514161
27903 0.511516
28559 0.508983
29229 0.506439
29916 0.503971
30618 0.501529
31337 0.498945
32074 0.496245
32827 0.493807
33600 0.491319
34387 0.488786
35194 0.486086
36022 0.483543
36870 0.481055
37735 0.478582
38621 0.476235
39526 0.473449
40455 0.471002
41405 0.468377
42379 0.465758
43373 0.463149
44391 0.460515
45434 0.458057
46501 0.455569
47595 0.453036
48711 0.450462
49860 0.447908
51029 0.44535
52228 0.44268
53454 0.439971
54708 0.437553
55993 0.435161
57307 0.432507
58654 0.430084
60031 0.42747
61441 0.424962
62885 0.422519
64363 0.420016
65874 0.417477
67419 0.414838
69008 0.412269
70624 0.409786
72291 0.407212
73982 0.404745
75728 0.40202
77496 0.399446
79322 0.396691
81182 0.394087
83097 0.391538
85038 0.389035
87047 0.386593
89098 0.384104
91172 0.381526
93316 0.379214
95509 0.376514
97748 0.374006
100052 0.371493
102408 0.368909
104806 0.366239
107266 0.363827
109786 0.361157
112358 0.359012
115001 0.356463
117697 0.354076
120461 0.351618
123310 0.349069
126201 0.34644
129151 0.343801
132184 0.341278
135295 0.338729
138467 0.336357
141721 0.333889
145052 0.331497
148456 0.328923
151950 0.326394
155513 0.323916
159173 0.321559
162900 0.319313
166731 0.316785
170654 0.314292
174651 0.311904
178752 0.309391
182958 0.306817
187256 0.304274
191655 0.30167
196150 0.299378
200769 0.297041
205478 0.294477
210295 0.29204
215235 0.289461
220292 0.287023
225483 0.284621
230787 0.282228
236197 0.279785
241727 0.277519
247410 0.275137
253226 0.272729
259164 0.270332
265256 0.26802
271481 0.265527
277855 0.263044
284382 0.26046
291065 0.258178
297969 0.255887
304896 0.253509
312072 0.251147
319392 0.248946
326908 0.24675
334597 0.244458
342425 0.242157
350481 0.23987
358720 0.237447
367134 0.235302
375742 0.232854
384570 0.230527
393602 0.22819
402845 0.225808
412322 0.223446
421989 0.221144
431901 0.218807
442056 0.216611
452439 0.214133
463108 0.211947
473937 0.2096
485108 0.207359
496457 0.205157
508115 0.202876
520075 0.200443
532290 0.198071
544780 0.195543
557590 0.193256
570709 0.191231
584069 0.189005
597787 0.186814
611817 0.184628
626279 0.182528
640913 0.180543
655950 0.178252
671468 0.176187
687157 0.174122
703280 0.172011
719779 0.169851
736727 0.167836
753993 0.165701
771727 0.16354
790152 0.161495
808379 0.15945
827405 0.157425
846838 0.155315
866755 0.15322
887089 0.15125
907886 0.149236
929280 0.147332
951046 0.145232
973369 0.143282
996269 0.141484
1019641 0.139354
1043622 0.137364
1068146 0.13536
1093167 0.133275
1118852 0.131371
1145164 0.129497
1172048 0.127649
1199544 0.125725
1227870 0.123846
1256557 0.122098
1286100 0.120144
1316370 0.118286
1347350 0.116407
1378821 0.114463
1411468 0.112619
1444377 0.110791
1478298 0.108963
1513003 0.107114
1548679 0.105387
1584994 0.103568
1622231 0.101685
1660347 0.100013
1699292 0.0982296
1739259 0.0965071
1779985 0.0948601
1821805 0.0933541
1864695 0.0915762
1908724 0.0898134
1953372 0.0883377
1999106 0.0866403
2046061 0.0850689
2094349 0.0834773
2143273 0.0818454
2194111 0.0803999
2245190 0.0787831
2298210 0.0771362
2351820 0.0756504
2407135 0.0740588
2463739 0.0724874
2521544 0.0710015
2580852 0.0695258
2641364 0.0679896
2703418 0.0663779
2766986 0.065023
2831937 0.0636078
2898732 0.062263
2967353 0.0608426
3036177 0.0596288
3108520 0.0580977
3180623 0.0568234
3255491 0.0554685
3332029 0.0540784
3409884 0.0528394
3489952 0.0515803
3572159 0.0502808
3655895 0.0491929
3741757 0.0479438
3830120 0.0467702
3919713 0.0456421
4011591 0.0444433
4105776 0.0433202
4202488 0.0420912
4301379 0.0410033
4402047 0.0397441
4506721 0.0385706
4611077 0.0373769
4719926 0.0363797
4830303 0.0352968
4943743 0.0341535
5059721 0.0331864
5178627 0.0322144
5301326 0.0312272
5425155 0.0303659
5553293 0.0294492
5684840 0.0284822
5816281 0.0275202
5952964 0.0265935
6093626 0.0257524
6235487 0.0248004
6382082 0.0238837
6532768 0.0230275
6685762 0.0221814
6842450 0.0213805
7003248 0.0205293
7167902 0.0198695
7335894 0.0190939
7508675 0.0183384
7684827 0.0175527
7872553 0.0167619
8050017 0.0161324
8239891 0.0153769
8435679 0.014566
8635088 0.0139918
8835582 0.0133924
9040684 0.0127377
9253062 0.0121786
9471592 0.0115289
9692566 0.0108489
9924066 0.0102697
10155406 0.00968546
10392700 0.00910625
10637054 0.00861769
10885919 0.00798308
11141466 0.00747941
11405932 0.00694553
11675459 0.00647712
11944735 0.0059936
12239275 0.00555542
12514555 0.00510716
12807170 0.00465386
13111830 0.00425596
13427428 0.00380266
13760821 0.00344003
14053450 0.00303206
14391689 0.00262409
14721326 0.00225641
15072507 0.00189378
15420438 0.00149085
15784277 0.00107281
16153799 0.00070513
16546285 0.000362638
16924964 5.54031e-05
17317893 5.03664e-06


==> comp-stack-r23-4db-ub.txt <==
122 1
124 0.999991
127 0.999952
130 0.999934
133 0.999847
137 0.999651
140 0.999436
143 0.999196
146 0.998939
150 0.998471
153 0.998205
157 0.997602
161 0.997082
164 0.99661
168 0.996034
172 0.995357
176 0.994702
181 0.993889
185 0.993216
189 0.992448
194 0.991509
198 0.99084
203 0.989801
208 0.98873
212 0.987883
217 0.986913
223 0.985699
228 0.98469
233 0.983716
239 0.982532
244 0.98151
250 0.980213
256 0.978981
262 0.977749
268 0.976653
274 0.975286
281 0.973875
288 0.972495
294 0.971285
301 0.969922
308 0.968572
316 0.966904
323 0.965593
331 0.964082
338 0.962854
346 0.961548
354 0.960076
363 0.958543
371 0.957351
380 0.955787
389 0.954271
398 0.952978
407 0.951498
417 0.949829
427 0.948256
437 0.946789
447 0.945286
458 0.943596
468 0.94215
479 0.940621
491 0.939031
502 0.937428
514 0.935681
526 0.934148
539 0.932414
551 0.930736
564 0.928994
577 0.927377
591 0.925713
605 0.923927
619 0.922227
634 0.920336
649 0.918554
664 0.916802
679 0.91506
695 0.913413
712 0.911653
728 0.90994
746 0.908145
763 0.906385
781 0.90448
799 0.902689
818 0.900916
837 0.899029
857 0.897002
877 0.895168
898 0.893298
919 0.891346
941 0.889542
963 0.887816
985 0.886052
1008 0.884204
1032 0.882186
1056 0.880198
1081 0.878181
1107 0.87632
1133 0.874372
1159 0.872524
1186 0.870536
1214 0.868448
1243 0.866557
1272 0.864474
1302 0.862543
1333 0.860761
1364 0.858795
1396 0.856747
1429 0.854667
1462 0.852772
1497 0.850671
1532 0.848705
1568 0.846735
1605 0.844647
1642 0.842638
1681 0.840712
1720 0.838724
1761 0.836662
1802 0.834671
1845 0.832609
1888 0.8307
1932 0.828424
1978 0.826363
2024 0.824244
2072 0.82206
2120 0.820051
2170 0.817902
2221 0.816002
2273 0.813875
2327 0.811787
2381 0.809865
2437 0.807821
2495 0.805733
2553 0.803614
2613 0.801299
2675 0.79925
2737 0.797045
2802 0.7949
2867 0.792882
2935 0.790846
3004 0.788772
3074 0.786553
3147 0.784482
3220 0.782346
3296 0.780298
3374 0.778079
3453 0.77596
3534 0.773768
3617 0.771505
3702 0.769561
3789 0.767486
3878 0.76549
3969 0.763468
4062 0.761332
4158 0.759196
4255 0.7572
4355 0.754994
4458 0.75277
4562 0.750451
4669 0.748302
4779 0.746157
4891 0.743881
5006 0.741846
5124 0.739601
5244 0.7375
5367 0.735172
5493 0.732944
5622 0.730533
5755 0.728301
5890 0.726204
6028 0.723972
6170 0.721771
6315 0.719434
6463 0.717302
6615 0.715088
6771 0.713008
6929 0.710864
7092 0.708736
7258 0.706592
7429 0.704211
7603 0.702075
7782 0.699725
7965 0.697546
8152 0.695462
8343 0.693282
8539 0.691007
8740 0.688674
8945 0.686224
9156 0.684048
9370 0.681602
9590 0.679335
9816 0.677051
10046 0.674893
10283 0.672818
10524 0.670678
10771 0.668358
11024 0.666078
11283 0.663781
11549 0.661479
11819 0.659339
12097 0.657093
12381 0.655036
12672 0.6529
12969 0.650659
13274 0.648532
13586 0.64637
13905 0.644072
14233 0.641818
14566 0.639586
14908 0.637376
15258 0.635188
15616 0.632903
15983 0.630614
16359 0.628168
16743 0.625862
17136 0.623508
17539 0.621184
17952 0.618917
18372 0.616598
18804 0.614361
19246 0.612238
19697 0.610037
20160 0.607975
20634 0.605726
21119 0.60345
21615 0.601096
22123 0.598724
22641 0.596448
23173 0.59429
23717 0.592124
24275 0.589922
24845 0.58745
25428 0.585226
26025 0.583038
26637 0.580837
27262 0.578657
27903 0.576364
28559 0.574167
29229 0.571961
29916 0.56982
30618 0.567702
31337 0.565461
32074 0.56312
32827 0.561006
33600 0.558848
34387 0.556651
35194 0.55431
36022 0.552104
36870 0.549946
37735 0.547801
38621 0.545766
39526 0.54335
40455 0.541227
41405 0.538952
42379 0.53668
43373 0.534418
44391 0.532133
45434 0.530002
46501 0.527844
47595 0.525647
48711 0.523415
49860 0.5212
51029 0.518981
52228 0.516666
53454 0.514316
54708 0.51222
55993 0.510145
57307 0.507843
58654 0.505742
60031 0.503475
61441 0.5013
62885 0.499181
64363 0.49701
65874 0.494809
67419 0.49252
69008 0.490292
70624 0.488139
72291 0.485907
73982 0.483766
75728 0.481403
77496 0.479171
79322 0.476782
81182 0.474524
83097 0.472313
85038 0.470142
87047 0.468024
89098 0.465866
91172 0.46363
93316 0.461625
95509 0.459284
97748 0.457108
100052 0.454929
102408 0.452688
104806 0.450373
107266 0.448281
109786 0.445966
112358 0.444105
115001 0.441895
117697 0.439824
120461 0.437692
123310 0.435482
126201 0.433202
129151 0.430913
132184 0.428725
135295 0.426515
138467 0.424457
141721 0.422317
145052 0.420242
148456 0.41801
151950 0.415818
155513 0.413668
159173 0.411624
162900 0.409676
166731 0.407483
170654 0.405321
174651 0.403251
178752 0.401071
182958 0.398839
187256 0.396633
191655 0.394375
196150 0.392387
200769 0.390361
205478 0.388137
210295 0.386023
215235 0.383787
220292 0.381673
225483 0.379589
230787 0.377514
236197 0.375396
241727 0.37343
247410 0.371364
253226 0.369276
259164 0.367197
265256 0.365192
271481 0.36303
277855 0.360877
284382 0.358636
291065 0.356657
297969 0.35467
304896 0.352608
312072 0.350559
319392 0.34865
326908 0.346746
334597 0.344759
342425 0.342762
350481 0.340779
358720 0.338678
367134 0.336818
375742 0.334695
384570 0.332677
393602 0.33065
402845 0.328584
412322 0.326535
421989 0.324539
431901 0.322512
442056 0.320608
452439 0.318459
463108 0.316563
473937 0.314528
485108 0.312584
496457 0.310675
508115 0.308696
520075 0.306586
532290 0.304529
544780 0.302337
557590 0.300353
570709 0.298597
584069 0.296667
597787 0.294767
611817 0.292871
626279 0.29105
640913 0.289328
655950 0.287341
671468 0.28555
687157 0.283759
703280 0.281929
719779 0.280055
736727 0.278308
753993 0.276456
771727 0.274582
790152 0.272809
808379 0.271035
827405 0.269279
846838 0.267449
866755 0.265632
887089 0.263924
907886 0.262177
929280 0.260526
951046 0.258704
973369 0.257014
996269 0.255455
1019641 0.253607
1043622 0.251881
1068146 0.250143
1093167 0.248335
1118852 0.246684
1145164 0.245059
1172048 0.243456
1199544 0.241787
1227870 0.240158
1256557 0.238642
1286100 0.236947
1316370 0.235336
1347350 0.233706
1378821 0.23202
1411468 0.230422
1444377 0.228836
1478298 0.22725
1513003 0.225647
1548679 0.224149
1584994 0.222572
1622231 0.220939
1660347 0.219488
1699292 0.217942
1739259 0.216448
1779985 0.21502
1821805 0.213714
1864695 0.212172
1908724 0.210643
1953372 0.209363
1999106 0.207891
2046061 0.206528
2094349 0.205148
2143273 0.203733
2194111 0.202479
2245190 0.201077
2298210 0.199649
2351820 0.19836
2407135 0.19698
2463739 0.195617
2521544 0.194329
2580852 0.193049
2641364 0.191717
2703418 0.190319
2766986 0.189144
2831937 0.187916
2898732 0.18675
2967353 0.185518
3036177 0.184466
3108520 0.183138
3180623 0.182033
3255491 0.180858
3332029 0.179652
3409884 0.178578
3489952 0.177485
3572159 0.176359
3655895 0.175415
3741757 0.174332
3830120 0.173314
3919713 0.172336
4011591 0.171296
4105776 0.170322
4202488 0.169256
4301379 0.168313
4402047 0.167221
4506721 0.166203
4611077 0.165168
4719926 0.164303
4830303 0.163364
4943743 0.162372
5059721 0.161533
5178627 0.16069
5301326 0.159834
5425155 0.159087
5553293 0.158293
5684840 0.157454
5816281 0.156619
5952964 0.155816
6093626 0.155086
6235487 0.154261
6382082 0.153466
6532768 0.152723
6685762 0.151989
6842450 0.151295
7003248 0.150557
7167902 0.149984
7335894 0.149312
7508675 0.148657
7684827 0.147975
7872553 0.147289
8050017 0.146743
8239891 0.146088
8435679 0.145385
8635088 0.144887
8835582 0.144367
9040684 0.143799
9253062 0.143315
9471592 0.142751
9692566 0.142161
9924066 0.141659
10155406 0.141152
10392700 0.14065
10637054 0.140226
10885919 0.139676
11141466 0.139239
11405932 0.138776
11675459 0.13837
11944735 0.137951
12239275 0.137571
12514555 0.137182
12807170 0.136789
13111830 0.136444
13427428 0.13605
13760821 0.135736
14053450 0.135382
14391689 0.135028
14721326 0.13471
15072507 0.134395
15420438 0.134046
15784277 0.133683
16153799 0.133364
16546285 0.133067
16924964 0.132801
17317893 0.132757


==> comp-stack-r23-5db-lb.txt <==
121 1
123 0.999547
126 0.997417
129 0.993542
132 0.988222
135 0.981819
139 0.972213
142 0.964441
145 0.956439
149 0.945472
152 0.937272
156 0.926428
159 0.918357
163 0.907791
167 0.897499
171 0.88746
175 0.877715
179 0.868334
183 0.859249
188 0.848249
192 0.839772
197 0.829544
201 0.821646
206 0.812167
211 0.803042
216 0.794264
221 0.785789
226 0.777627
232 0.768274
237 0.760701
243 0.75201
248 0.745055
254 0.737024
260 0.729325
266 0.721832
273 0.713466
279 0.706532
286 0.698803
292 0.692428
299 0.685205
306 0.678296
313 0.671611
321 0.664234
328 0.658039
336 0.651234
344 0.644676
352 0.638343
361 0.631442
369 0.625536
378 0.619165
387 0.612967
396 0.607046
405 0.601328
415 0.595182
424 0.589877
434 0.584201
445 0.57814
455 0.572829
466 0.567182
477 0.561695
488 0.556456
499 0.551354
511 0.546024
523 0.54087
536 0.535486
548 0.530715
561 0.52563
574 0.520765
588 0.515691
602 0.510791
616 0.506036
630 0.501497
645 0.496726
660 0.492154
676 0.487473
692 0.482932
708 0.478562
725 0.474017
742 0.469673
759 0.465431
777 0.461084
796 0.456671
814 0.452597
833 0.448402
853 0.444169
873 0.440114
894 0.436
915 0.432024
936 0.428168
958 0.424237
981 0.420278
1004 0.41641
1028 0.412542
1052 0.408793
1077 0.404996
1102 0.40135
1128 0.397692
1154 0.394117
1182 0.390414
1209 0.386926
1238 0.383328
1267 0.37985
1297 0.376384
1327 0.372998
1359 0.369493
1391 0.366108
1423 0.362889
1457 0.359507
1491 0.356242
1526 0.353008
1562 0.349795
1599 0.346591
1637 0.343381
1675 0.340279
1714 0.337232
1755 0.334126
1796 0.331076
1838 0.328103
1882 0.325041
1926 0.322055
1971 0.319105
2018 0.316124
2065 0.313278
2114 0.310381
2164 0.307521
2214 0.304738
2267 0.301905
2320 0.299155
2375 0.296381
2430 0.293723
2488 0.290986
2546 0.288359
2606 0.285698
2667 0.283075
2730 0.280483
2794 0.277904
2860 0.275353
2927 0.272821
2996 0.270337
3067 0.267823
3139 0.26536
3213 0.262911
3289 0.260479
3366 0.258058
3445 0.255698
3526 0.253325
3609 0.250966
3694 0.248614
3781 0.246302
3870 0.24402
3961 0.241726
4054 0.239449
4150 0.237198
4247 0.234983
4347 0.232794
4450 0.230624
4554 0.228481
4662 0.226332
4771 0.224225
4884 0.222088
4999 0.220016
5116 0.217951
5237 0.215897
5360 0.213859
5486 0.211806
5615 0.209817
5747 0.207835
5882 0.20589
6021 0.203913
6162 0.201994
6307 0.200099
6456 0.198165
6608 0.196267
6763 0.194421
6922 0.192545
7085 0.190715
7252 0.188882
7423 0.187054
7597 0.185262
7776 0.183507
7959 0.181718
8146 0.179975
8338 0.17824
8534 0.176527
8735 0.174805
8941 0.173094
9151 0.171434
9366 0.169759
9587 0.168106
9812 0.16644
10043 0.164813
10280 0.163212
10522 0.161599
10769 0.160028
11023 0.158451
11282 0.156896
11547 0.155363
11819 0.153842
12097 0.152322
12382 0.150821
12673 0.149333
12972 0.147823
13277 0.146328
13589 0.14487
13909 0.143412
14236 0.141998
14571 0.140562
14914 0.139137
15265 0.137726
15624 0.136325
15992 0.134933
16368 0.133568
16753 0.132211
17148 0.130867
17551 0.129525
17964 0.128199
18387 0.126889
18819 0.125593
19262 0.124321
19716 0.123044
20179 0.121773
20654 0.120533
21140 0.119265
21638 0.118032
22147 0.116821
22668 0.115592
23201 0.114384
23747 0.113188
24306 0.111976
24878 0.1108
25463 0.109659
26063 0.108506
26676 0.107377
27304 0.106246
27946 0.10512
28604 0.103981
29277 0.102857
29966 0.101719
30671 0.100621
31392 0.0995245
32131 0.0984639
32887 0.0974035
33661 0.0963569
34453 0.0953057
35264 0.094261
36094 0.0932367
36943 0.0922064
37812 0.0911865
38702 0.0901922
39613 0.0892037
40545 0.0882029
41499 0.087212
42475 0.0862582
43475 0.0853063
44498 0.0843581
45545 0.0833963
46616 0.0824551
47713 0.0815314
48836 0.0806161
49985 0.0796953
51161 0.0787832
52365 0.077877
53597 0.0770077
54858 0.0761254
56149 0.0752536
57470 0.0743825
58823 0.0735026
60207 0.0726307
61624 0.0717859
63074 0.0709371
64558 0.0701142
66077 0.0692838
67632 0.0684623
69223 0.0676532
70852 0.0668607
72519 0.0660752
74225 0.0653043
75972 0.0645204
77759 0.0637267
79589 0.0629536
81462 0.0621706
83379 0.061416
85341 0.0606786
87349 0.0599317
89404 0.0591854
91508 0.058474
93661 0.0577702
95865 0.0570575
98121 0.0563438
100429 0.0556364
102792 0.0549335
105211 0.0542518
107688 0.0535737
110221 0.0528857
112814 0.0522237
115469 0.0515636
118186 0.0509023
120968 0.0502396
123813 0.0495925
126726 0.0489461
129708 0.0483162
132760 0.0476956
135884 0.0470787
139083 0.0464504
142354 0.0458356
145704 0.04522
149132 0.0446067
152642 0.0440029
156233 0.0434112
159911 0.0428291
163672 0.0422364
167523 0.041648
171465 0.0410928
175500 0.0405417
179630 0.0399581
183856 0.0394037
188182 0.0388567
192614 0.0383179
197144 0.0377788
201782 0.0372386
206531 0.0366979
211390 0.0361738
216364 0.0356431
221454 0.0351409
226664 0.0346344
231999 0.034138
237457 0.0336521
243045 0.0331601
248763 0.0326587
254616 0.0321736
260608 0.0317031
266742 0.0312385
273018 0.0307716
279441 0.0303054
286016 0.02984
292746 0.0293877
299634 0.028924
306687 0.0284689
313901 0.0280265
321291 0.0275875
328849 0.0271585
336585 0.0267317
344510 0.0263103
352611 0.0258881
360908 0.0254723
369403 0.0250569
378092 0.0246499
386988 0.0242435
396097 0.023854
405415 0.0234617
414954 0.023068
424719 0.0226917
434711 0.0223226
444946 0.021948
455411 0.021577
466126 0.0212132
477094 0.0208517
488324 0.0204969
499812 0.0201495
511573 0.0197966
523608 0.0194524
535933 0.0191124
548541 0.018771
561447 0.0184359
574659 0.0180987
588179 0.0177641
602021 0.0174451
616196 0.0171192
630686 0.0168113
645524 0.0164995
660720 0.0161803
676259 0.0158714
692181 0.0155732
708476 0.0152889
725128 0.0149925
742202 0.0147057
759676 0.0144193
777531 0.0141409
795832 0.0138586
814553 0.013587
833738 0.0133144
853337 0.0130513
873417 0.0127896
893964 0.0125332
915010 0.0122732
936532 0.0120244
958566 0.0117636
981128 0.0115107
1004212 0.011267
1027843 0.0110279
1052074 0.0107951
1076796 0.0105653
1102129 0.0103329
1128049 0.0101047
1154591 0.00988213
1181760 0.00965864
1209590 0.00944814
1238038 0.00923798
1267161 0.00902793
1296995 0.00882244
1327492 0.00861661
1358725 0.00840929
1390742 0.0082103
1423424 0.00801551
1456915 0.00782483
1491236 0.00764087
1526283 0.00744961
1562196 0.00727841
1599044 0.00709832
1636584 0.00691926
1675118 0.00674862
1714531 0.00658106
1754895 0.00641498
1796152 0.00624469
1838406 0.00608157
1881672 0.00592393
1925941 0.00577311
1971257 0.00562366
2017644 0.00547239
2065180 0.00531725
2113761 0.00517839
2163510 0.00504729
2214340 0.00490649
2266454 0.00477003
2319778 0.0046371
2374405 0.00449984
2430237 0.00437192
2487471 0.00424377
2545976 0.00411289
2605865 0.00399238
2667218 0.00387448
2730016 0.00375511
2794200 0.00364029
2859911 0.00353299
2927251 0.00343252
2996136 0.00332328
3066571 0.00321848
3138806 0.00311585
3212706 0.00301254
3288198 0.00291617
3365650 0.00282493
3444822 0.00273278
3525967 0.00264336
3608770 0.0025618
3693713 0.00247181
3780938 0.00239333
3869752 0.0023169
3960716 0.00223466
4053970 0.00215549
4149195 0.00208088
4246938 0.0020098
4346914 0.00193918
4449075 0.00187288
4553905 0.00180442
4661454 0.00173653
4771121 0.00167252
4883250 0.00161306
4998040 0.00155428
5115848 0.00149801
5235962 0.0014447
5360018 0.00138752
5484936 0.00133216
5614227 0.00127498
5746522 0.00122418
5882107 0.00117451
6019941 0.00112621
6162709 0.00107632
6306601 0.00102916
6454762 0.000985536
6606954 0.000945213
6762179 0.000903636
6921469 0.000863768
7084947 0.000825153
7251697 0.000789614
7421607 0.000750657
7596022 0.000711017
7775996 0.000674338
7957727 0.000639368
8145759 0.000610436
8336486 0.00057558
8532735 0.000545622
8734034 0.000516917
8943359 0.000489807
9149555 0.000464063
9365161 0.000436611
9585110 0.000410071
9810394 0.000386947
10042338 0.000364735
10277964 0.000341384
10521196 0.000317577
10767551 0.00029639
11020291 0.000277709
11281595 0.000257433
11546446 0.000238183
11817634 0.000219502
12095665 0.000200935
12379700 0.000183393
12671548 0.00016699
12969588 0.000150587
13273939 0.00013669
13586285 0.00012154
13905744 0.000107302
14237865 9.40884e-05
14570742 7.89386e-05
14917320 6.44722e-05
15267209 5.12588e-05
15620819 3.90706e-05
15992488 2.75658e-05
16372305 1.79975e-05
16749868 7.97359e-06
17192315 1.13909e-06
17546847 1.13909e-07


==> comp-stack-r23-5db-ub.txt <==
121 1
123 0.999548
126 0.99742
129 0.993551
132 0.988239
135 0.981845
139 0.972252
142 0.964491
145 0.9565
149 0.945549
152 0.937361
156 0.926532
159 0.918473
163 0.907921
167 0.897644
171 0.887619
175 0.877888
179 0.86852
183 0.859448
188 0.848464
192 0.839998
197 0.829785
201 0.821897
206 0.812432
211 0.80332
216 0.794554
221 0.786092
226 0.777941
232 0.768601
237 0.761038
243 0.75236
248 0.745415
254 0.737395
260 0.729707
266 0.722225
273 0.71387
279 0.706947
286 0.699229
292 0.692862
299 0.68565
306 0.67875
313 0.672074
321 0.664708
328 0.658522
336 0.651726
344 0.645178
352 0.638853
361 0.631962
369 0.626064
378 0.619702
387 0.613513
396 0.607601
405 0.601891
415 0.595753
424 0.590456
434 0.584788
445 0.578735
455 0.573432
466 0.567793
477 0.562314
488 0.557082
499 0.551987
511 0.546665
523 0.541518
536 0.536141
548 0.531377
561 0.5263
574 0.521441
588 0.516374
602 0.511482
616 0.506733
630 0.5022
645 0.497436
660 0.49287
676 0.488196
692 0.483661
708 0.479298
725 0.47476
742 0.470421
759 0.466186
777 0.461845
796 0.457438
814 0.45337
833 0.44918
853 0.444954
873 0.440904
894 0.436796
915 0.432826
936 0.428975
958 0.42505
981 0.421096
1004 0.417234
1028 0.413371
1052 0.409627
1077 0.405835
1102 0.402195
1128 0.398542
1154 0.394972
1182 0.391274
1209 0.387792
1238 0.384199
1267 0.380725
1297 0.377265
1327 0.373883
1359 0.370383
1391 0.367002
1423 0.363788
1457 0.360411
1491 0.35715
1526 0.353921
1562 0.350712
1599 0.347513
1637 0.344308
1675 0.34121
1714 0.338167
1755 0.335066
1796 0.33202
1838 0.329051
1882 0.325993
1926 0.323011
1971 0.320066
2018 0.317089
2065 0.314247
2114 0.311355
2164 0.308498
2214 0.305719
2267 0.302891
2320 0.300144
2375 0.297374
2430 0.29472
2488 0.291987
2546 0.289363
2606 0.286706
2667 0.284087
2730 0.281498
2794 0.278923
2860 0.276376
2927 0.273847
2996 0.271367
3067 0.268857
3139 0.266397
3213 0.263951
3289 0.261522
3366 0.259105
3445 0.256749
3526 0.254378
3609 0.252022
3694 0.249674
3781 0.247365
3870 0.245087
3961 0.242796
4054 0.240523
4150 0.238275
4247 0.236063
4347 0.233876
4450 0.231709
4554 0.22957
4662 0.227424
4771 0.22532
4884 0.223186
4999 0.221117
5116 0.219055
5237 0.217003
5360 0.214968
5486 0.212919
5615 0.210933
5747 0.208953
5882 0.20701
6021 0.205037
6162 0.20312
6307 0.201228
6456 0.199297
6608 0.197402
6763 0.195558
6922 0.193684
7085 0.191857
7252 0.190026
7423 0.188201
7597 0.186412
7776 0.18466
7959 0.182872
8146 0.181133
8338 0.1794
8534 0.177689
8735 0.175969
8941 0.174261
9151 0.172603
9366 0.170931
9587 0.16928
9812 0.167616
10043 0.165992
10280 0.164393
10522 0.162782
10769 0.161213
11023 0.159639
11282 0.158086
11547 0.156555
11819 0.155036
12097 0.153518
12382 0.15202
12673 0.150534
12972 0.149026
13277 0.147532
13589 0.146077
13909 0.144621
14236 0.143209
14571 0.141775
14914 0.140352
15265 0.138943
15624 0.137544
15992 0.136153
16368 0.134791
16753 0.133436
17148 0.132093
17551 0.130754
17964 0.12943
18387 0.128121
18819 0.126827
19262 0.125557
19716 0.124282
20179 0.123012
20654 0.121774
21140 0.120508
21638 0.119277
22147 0.118067
22668 0.11684
23201 0.115634
23747 0.114439
24306 0.113229
24878 0.112055
25463 0.110915
26063 0.109764
26676 0.108637
27304 0.107508
27946 0.106383
28604 0.105246
29277 0.104123
29966 0.102987
30671 0.101891
31392 0.100795
32131 0.0997362
32887 0.0986773
33661 0.0976322
34453 0.0965825
35264 0.0955392
36094 0.0945164
36943 0.0934876
37812 0.0924691
38702 0.0914762
39613 0.0904891
40545 0.0894897
41499 0.0885002
42475 0.0875478
43475 0.0865972
44498 0.0856503
45545 0.0846898
46616 0.08375
47713 0.0828276
48836 0.0819136
49985 0.0809941
51161 0.0800833
52365 0.0791783
53597 0.0783103
54858 0.0774292
56149 0.0765587
57470 0.0756888
58823 0.0748102
60207 0.0739394
61624 0.0730959
63074 0.0722482
64558 0.0714265
66077 0.0705973
67632 0.069777
69223 0.068969
70852 0.0681777
72519 0.0673933
74225 0.0666234
75972 0.0658406
77759 0.065048
79589 0.064276
81462 0.0634941
83379 0.0627406
85341 0.0620042
87349 0.0612584
89404 0.0605131
91508 0.0598028
93661 0.0590999
95865 0.0583882
98121 0.0576756
100429 0.0569692
102792 0.0562672
105211 0.0555865
107688 0.0549093
110221 0.0542223
112814 0.0535613
115469 0.0529021
118186 0.0522417
120968 0.0515799
123813 0.0509337
126726 0.0502883
129708 0.0496593
132760 0.0490396
135884 0.0484236
139083 0.0477961
142354 0.0471822
145704 0.0465674
149132 0.045955
152642 0.045352
156233 0.0447612
159911 0.04418
163672 0.043588
167523 0.0430005
171465 0.0424461
175500 0.0418958
179630 0.041313
183856 0.0407593
188182 0.0402131
192614 0.0396751
197144 0.0391367
201782 0.0385973
206531 0.0380574
211390 0.037534
216364 0.0370041
221454 0.0365026
226664 0.0359968
231999 0.0355011
237457 0.0350159
243045 0.0345246
248763 0.0340239
254616 0.0335394
260608 0.0330696
266742 0.0326057
273018 0.0321394
279441 0.0316739
286016 0.0312092
292746 0.0307575
299634 0.0302944
306687 0.02984
313901 0.0293982
321291 0.0289598
328849 0.0285315
336585 0.0281052
344510 0.0276845
352611 0.0272628
360908 0.0268477
369403 0.0264328
378092 0.0260264
386988 0.0256205
396097 0.0252316
405415 0.0248399
414954 0.0244467
424719 0.024071
434711 0.0237024
444946 0.0233283
455411 0.0229578
466126 0.0225945
477094 0.0222336
488324 0.0218793
499812 0.0215323
511573 0.0211799
523608 0.0208362
535933 0.0204967
548541 0.0201558
561447 0.0198211
574659 0.0194844
588179 0.0191503
602021 0.0188317
616196 0.0185063
630686 0.0181988
645524 0.0178875
660720 0.0175687
676259 0.0172603
692181 0.0169625
708476 0.0166786
725128 0.0163826
742202 0.0160962
759676 0.0158103
777531 0.0155322
795832 0.0152503
814553 0.0149791
833738 0.0147069
853337 0.0144441
873417 0.0141829
893964 0.0139268
915010 0.0136671
936532 0.0134187
958566 0.0131582
981128 0.0129057
1004212 0.0126624
1027843 0.0124236
1052074 0.0121911
1076796 0.0119617
1102129 0.0117296
1128049 0.0115017
1154591 0.0112794
1181760 0.0110563
1209590 0.0108461
1238038 0.0106362
1267161 0.0104265
1296995 0.0102213
1327492 0.0100157
1358725 0.00980869
1390742 0.00960998
1423424 0.00941547
1456915 0.00922505
1491236 0.00904135
1526283 0.00885037
1562196 0.00867941
1599044 0.00849957
1636584 0.00832076
1675118 0.00815037
1714531 0.00798304
1754895 0.0078172
1796152 0.00764715
1838406 0.00748426
1881672 0.00732683
1925941 0.00717623
1971257 0.00702699
2017644 0.00687594
2065180 0.00672101
2113761 0.00658235
2163510 0.00645143
2214340 0.00631084
2266454 0.00617457
2319778 0.00604182
2374405 0.00590476
2430237 0.00577702
2487471 0.00564905
2545976 0.00551836
2605865 0.00539801
2667218 0.00528028
2730016 0.00516108
2794200 0.00504642
2859911 0.00493927
2927251 0.00483894
2996136 0.00472986
3066571 0.00462521
3138806 0.00452272
3212706 0.00441955
3288198 0.00432332
3365650 0.00423221
3444822 0.00414019
3525967 0.0040509
3608770 0.00396946
3693713 0.00387959
3780938 0.00380122
3869752 0.0037249
3960716 0.00364277
4053970 0.00356372
4149195 0.00348921
4246938 0.00341823
4346914 0.00334771
4449075 0.00328151
4553905 0.00321315
4661454 0.00314535
4771121 0.00308143
4883250 0.00302205
4998040 0.00296336
5115848 0.00290717
5235962 0.00285393
5360018 0.00279683
5484936 0.00274155
5614227 0.00268445
5746522 0.00263372
5882107 0.00258412
6019941 0.00253589
6162709 0.00248607
6306601 0.00243898
6454762 0.00239541
6606954 0.00235515
6762179 0.00231363
6921469 0.00227382
7084947 0.00223526
7251697 0.00219977
7421607 0.00216087
7596022 0.00212128
7775996 0.00208465
7957727 0.00204973
8145759 0.00202084
8336486 0.00198604
8532735 0.00195612
8734034 0.00192746
8943359 0.00190038
9149555 0.00187468
9365161 0.00184726
9585110 0.00182076
9810394 0.00179767
10042338 0.00177549
10277964 0.00175217
10521196 0.0017284
10767551 0.00170724
11020291 0.00168859
11281595 0.00166834
11546446 0.00164912
11817634 0.00163046
12095665 0.00161192
12379700 0.0015944
12671548 0.00157802
12969588 0.00156164
13273939 0.00154776
13586285 0.00153264
13905744 0.00151842
14237865 0.00150522
14570742 0.0014901
14917320 0.00147565
15267209 0.00146246
15620819 0.00145028
15992488 0.0014388
16372305 0.00142924
16749868 0.00141923
17192315 0.00141241
17546847 0.00141138


==> comp-stack-r23-6db-lb.txt <==
121 1
123 0.980784
126 0.931273
129 0.87326
132 0.816037
135 0.762904
139 0.699848
142 0.658255
145 0.621044
149 0.577351
152 0.548417
156 0.514136
160 0.484002
163 0.463709
167 0.439278
171 0.417417
175 0.397755
179 0.379973
184 0.359994
188 0.345565
192 0.33233
197 0.317252
202 0.303582
206 0.293531
211 0.281933
216 0.271288
221 0.261488
226 0.252422
232 0.242407
237 0.234699
243 0.226133
249 0.218218
255 0.210888
261 0.204077
267 0.197732
273 0.191805
279 0.186253
286 0.180205
293 0.174576
300 0.169316
307 0.16439
314 0.159772
321 0.155429
329 0.150776
337 0.146417
345 0.142324
353 0.138477
361 0.134852
370 0.131015
378 0.127801
387 0.124383
397 0.120814
406 0.117791
415 0.11493
425 0.111927
435 0.109088
446 0.106144
456 0.103617
467 0.100985
478 0.0984952
489 0.0961376
501 0.0937005
513 0.0913984
525 0.0892183
537 0.087149
550 0.0850223
563 0.0830078
576 0.0810948
590 0.0791396
603 0.0774158
618 0.0755258
632 0.0738536
647 0.0721508
662 0.0705304
678 0.0688878
694 0.0673273
710 0.0658442
727 0.0643434
744 0.062915
762 0.0614789
780 0.060113
798 0.0588125
817 0.0575055
836 0.0562606
856 0.055012
876 0.0538242
897 0.0526348
918 0.051502
940 0.0503725
962 0.0492967
985 0.0482227
1008 0.0472
1032 0.0461824
1056 0.045212
1081 0.0442467
1106 0.0433267
1132 0.0424136
1159 0.0415097
1186 0.0406453
1214 0.0397914
1243 0.0389476
1272 0.0381426
1302 0.0373471
1333 0.036562
1364 0.0358121
1397 0.0350504
1430 0.0343225
1463 0.0336269
1498 0.0329239
1533 0.0322521
1569 0.0315912
1606 0.0309421
1644 0.0303057
1683 0.0296821
1723 0.02907
1763 0.0284854
1805 0.0278991
1847 0.0273382
1891 0.026778
1936 0.0262294
1981 0.025704
2028 0.0251816
2076 0.02467
2125 0.0241706
2175 0.0236842
2226 0.0232092
2278 0.0227455
2332 0.0222852
2387 0.0218378
2443 0.0214006
2501 0.0209694
2560 0.0205481
2620 0.0201387
2682 0.0197349
2745 0.0193423
2810 0.0189542
2876 0.0185766
2944 0.0182055
3014 0.0178394
3085 0.0174839
3157 0.0171387
3232 0.0167952
3308 0.0164626
3386 0.0161359
3466 0.0158136
3548 0.0154988
3631 0.0151932
3717 0.0148908
3805 0.0145944
3894 0.0143072
3986 0.0140237
4080 0.0137456
4176 0.0134739
4275 0.0132063
4375 0.0129465
4479 0.0126887
4584 0.0124392
4692 0.0121937
4803 0.0119523
4916 0.0117166
5032 0.0114843
5151 0.0112566
5272 0.0110347
5396 0.0108177
5524 0.0106029
5654 0.0103936
5787 0.0101889
5923 0.00998885
6063 0.00979174
6206 0.00959877
6352 0.00940989
6502 0.00922454
6655 0.00904291
6812 0.00886449
6973 0.00868895
7137 0.00851765
7305 0.00835018
7478 0.00818499
7654 0.00802431
7834 0.0078663
8019 0.00771102
8208 0.00755889
8402 0.00740945
8600 0.00726311
8802 0.0071203
9010 0.00697917
9222 0.00684158
9440 0.00670649
9662 0.0065747
9890 0.00644524
10123 0.00631785
10362 0.00619305
10606 0.006071
10856 0.00595124
11112 0.00583341
11374 0.00571784
11642 0.00560464
11917 0.00549408
12198 0.00538563
12485 0.00527891
12779 0.00517373
13081 0.0050707
13389 0.00497021
13705 0.00487161
14028 0.00477497
14358 0.00468077
14697 0.0045876
15043 0.00449652
15398 0.00440714
15761 0.00431945
16132 0.004234
16513 0.00414985
16902 0.00406729
17300 0.00398619
17708 0.00390667
18126 0.00382886
18553 0.00375261
18990 0.00367794
19438 0.00360448
19896 0.00353221
20365 0.00346143
20845 0.00339221
21337 0.00332399
21840 0.00325784
22355 0.0031922
22882 0.00312843
23421 0.00306562
23973 0.0030039
24538 0.00294329
25117 0.00288391
25709 0.00282567
26315 0.00276872
26935 0.00271317
27570 0.00265825
28220 0.00260475
28885 0.00255227
29566 0.00250038
30263 0.00244963
30976 0.00240009
31707 0.00235157
32454 0.00230408
33219 0.00225721
34002 0.00221125
34804 0.00216612
35624 0.00212216
36464 0.00207886
37324 0.00203653
38203 0.00199499
39104 0.0019542
40026 0.00191405
40969 0.00187454
41935 0.00183584
42924 0.00179789
43935 0.00176111
44971 0.00172484
46031 0.00168928
47116 0.00165429
48227 0.00162029
49364 0.00158697
50527 0.001554
51719 0.00152171
52938 0.00149028
54186 0.0014594
55463 0.00142921
56770 0.00139931
58109 0.00137008
59478 0.00134134
60880 0.0013131
62316 0.00128556
63785 0.00125853
65288 0.00123207
66827 0.00120636
68403 0.00118106
70015 0.0011561
71665 0.00113179
73355 0.0011079
75084 0.00108449
76854 0.00106176
78666 0.00103949
80520 0.00101762
82418 0.000995685
84361 0.000974611
86349 0.000953955
88385 0.00093344
90468 0.00091357
92601 0.000894225
94784 0.000874973
97018 0.000856173
99305 0.000837744
101646 0.000819459
104042 0.000801976
106495 0.000784701
109005 0.000767694
111575 0.00075088
114205 0.000734694
116897 0.000718736
119653 0.000703194
122473 0.000687749
125360 0.000672431
128315 0.000657541
131340 0.000643135
134436 0.000628966
137605 0.000615
140849 0.000601326
144169 0.000588005
147568 0.00057497
151047 0.000562105
154607 0.000549572
158251 0.000537176
161982 0.000525206
165800 0.000513361
169709 0.000501797
173709 0.000490382
177804 0.000479217
181995 0.000468342
186285 0.00045771
190677 0.000447278
195171 0.000436948
199772 0.000426893
204481 0.000417125
209302 0.000407476
214235 0.00039809
219285 0.000388751
224456 0.000379453
229746 0.000370585
235161 0.000361782
240705 0.000353269
246379 0.00034506
252187 0.000336971
258132 0.000328973
264216 0.00032109
270445 0.000313361
276820 0.000305769
283345 0.000298499
290024 0.00029131
296861 0.000284276
303860 0.00027731
311022 0.000270531
318354 0.000264017
325862 0.000257491
333539 0.000251159
341402 0.000244955
349451 0.000238887
357687 0.00023312
366119 0.000227183
374750 0.000221541
383583 0.000216013
392627 0.000210606
401882 0.000205312
411356 0.000200062
421052 0.000194936
430977 0.000190033
441135 0.000185202
451535 0.00018046
462178 0.000175896
473073 0.000171286
484224 0.000166828
495640 0.000162409
507322 0.000158142
519283 0.000154042
531525 0.000150008
544053 0.000146006
556879 0.000142167
570004 0.000138377
583446 0.000134662
597195 0.000131046
611272 0.000127469
625681 0.000123887
640431 0.00012046
655528 0.000117125
670984 0.000113874
686801 0.000110611
702993 0.00010754
719561 0.000104544
736526 0.000101547
753881 9.86113e-05
771652 9.5751e-05
789841 9.30071e-05
808463 9.03472e-05
827517 8.77556e-05
847024 8.5191e-05
866995 8.27572e-05
887443 8.04186e-05
908349 7.80636e-05
929761 7.57375e-05
951679 7.34765e-05
974113 7.12812e-05
997073 6.91141e-05
1020578 6.70154e-05
1044637 6.49909e-05
1069260 6.30919e-05
1094469 6.11568e-05
1120266 5.92611e-05
1146676 5.74174e-05
1173723 5.55775e-05
1201406 5.38139e-05
1229713 5.21094e-05
1258689 5.04825e-05
1288355 4.88733e-05
1318741 4.72943e-05
1349814 4.57614e-05
1381629 4.42264e-05
1414254 4.27729e-05
1447567 4.13536e-05
1481665 3.9981e-05
1516598 3.86648e-05
1552333 3.73815e-05
1588919 3.60483e-05
1626385 3.48288e-05
1664755 3.36782e-05
1703960 3.25296e-05
1744125 3.1427e-05
1785233 3.0335e-05
1827319 2.9302e-05
1870440 2.83217e-05
1914484 2.73833e-05
1959619 2.63563e-05
2005852 2.53779e-05
2053093 2.44652e-05
2101586 2.35617e-05
2151129 2.27424e-05
2201811 2.19236e-05
2253721 2.11351e-05
2306752 2.03512e-05
2361198 1.9593e-05
2416835 1.88813e-05
2473766 1.81684e-05
2532278 1.74922e-05
2591782 1.67892e-05
2652886 1.61649e-05
2715441 1.55341e-05
2779432 1.49257e-05
2844987 1.43875e-05
2912019 1.37824e-05
2980643 1.32593e-05
3051094 1.27422e-05
3122827 1.22191e-05
3196529 1.17237e-05
3271773 1.12427e-05
3349038 1.07604e-05
3427891 1.03596e-05
3508791 9.92329e-06
3591888 9.51656e-06
3676227 9.12953e-06
3762703 8.74382e-06
3851404 8.35352e-06
3942344 8.02498e-06
4035139 7.63927e-06
4130183 7.2989e-06
4227984 6.98152e-06
4327256 6.69372e-06
4429236 6.40263e-06
4533914 6.12666e-06
4640481 5.8658e-06
4749912 5.57471e-06
4861921 5.3237e-06
4976896 5.07269e-06
5093776 4.8322e-06
5214458 4.61602e-06
5336770 4.38538e-06
5462548 4.17512e-06
5591535 3.97273e-06
5723127 3.79204e-06
5859361 3.59228e-06
5996142 3.41158e-06
6137804 3.24797e-06
6283389 3.07318e-06
6430372 2.92666e-06
6582162 2.76041e-06
6737669 2.62505e-06
6897205 2.48247e-06
7058817 2.35499e-06
7225046 2.24132e-06
7395044 2.13093e-06
7570492 2.00279e-06
7749078 1.88715e-06
7930979 1.78727e-06
8118260 1.69922e-06
8310980 1.60394e-06
8504796 1.50275e-06
8705321 1.40682e-06
8915947 1.32008e-06
9120583 1.2432e-06
9335484 1.17092e-06
9566196 1.0993e-06
9781263 1.02571e-06
10011783 9.56058e-07
10247280 8.88378e-07
10492782 8.26612e-07
10742182 7.61561e-07
10989149 7.07023e-07
11249018 6.48543e-07
11515597 5.9269e-07
11785996 5.44723e-07
12064041 4.94785e-07
12350255 4.53388e-07
12644842 4.11335e-07
12936577 3.64682e-07
13243029 3.27885e-07
13565835 2.87803e-07
13873017 2.55606e-07
14223730 2.18152e-07
14552489 1.85298e-07
14878450 1.53101e-07
15238577 1.23532e-07
15590786 9.3306e-08
15959946 6.57085e-08
16331180 4.00822e-08
16739954 1.24846e-08
17115166 1.31417e-09
17924519 6.57085e-10


==> comp-stack-r23-6db-ub.txt <==
121 1
123 0.980784
126 0.931273
129 0.87326
132 0.816038
135 0.762904
139 0.699848
142 0.658256
145 0.621045
149 0.577352
152 0.548418
156 0.514137
160 0.484003
163 0.46371
167 0.439279
171 0.417418
175 0.397756
179 0.379974
184 0.359995
188 0.345566
192 0.332331
197 0.317253
202 0.303583
206 0.293532
211 0.281934
216 0.271289
221 0.261489
226 0.252423
232 0.242408
237 0.2347
243 0.226134
249 0.218219
255 0.210889
261 0.204079
267 0.197733
273 0.191806
279 0.186254
286 0.180206
293 0.174577
300 0.169318
307 0.164392
314 0.159773
321 0.15543
329 0.150777
337 0.146418
345 0.142325
353 0.138479
361 0.134853
370 0.131016
378 0.127802
387 0.124385
397 0.120815
406 0.117792
415 0.114931
425 0.111928
435 0.109089
446 0.106145
456 0.103618
467 0.100986
478 0.0984966
489 0.096139
501 0.0937019
513 0.0913998
525 0.0892196
537 0.0871503
550 0.0850237
563 0.0830092
576 0.0810962
590 0.079141
603 0.0774172
618 0.0755272
632 0.0738549
647 0.0721522
662 0.0705317
678 0.0688892
694 0.0673286
710 0.0658456
727 0.0643448
744 0.0629164
762 0.0614803
780 0.0601144
798 0.0588139
817 0.0575068
836 0.056262
856 0.0550134
876 0.0538256
897 0.0526363
918 0.0515034
940 0.050374
962 0.0492981
985 0.0482241
1008 0.0472014
1032 0.0461838
1056 0.0452134
1081 0.0442481
1106 0.0433281
1132 0.0424151
1159 0.0415111
1186 0.0406468
1214 0.0397928
1243 0.038949
1272 0.038144
1302 0.0373485
1333 0.0365634
1364 0.0358136
1397 0.0350518
1430 0.0343239
1463 0.0336283
1498 0.0329253
1533 0.0322535
1569 0.0315927
1606 0.0309435
1644 0.0303071
1683 0.0296835
1723 0.0290715
1763 0.0284868
1805 0.0279006
1847 0.0273397
1891 0.0267794
1936 0.0262308
1981 0.0257054
2028 0.0251831
2076 0.0246714
2125 0.024172
2175 0.0236857
2226 0.0232106
2278 0.0227469
2332 0.0222866
2387 0.0218393
2443 0.0214021
2501 0.0209708
2560 0.0205496
2620 0.0201401
2682 0.0197364
2745 0.0193437
2810 0.0189557
2876 0.018578
2944 0.0182069
3014 0.0178409
3085 0.0174854
3157 0.0171402
3232 0.0167966
3308 0.0164641
3386 0.0161373
3466 0.015815
3548 0.0155002
3631 0.0151946
3717 0.0148923
3805 0.0145959
3894 0.0143087
3986 0.0140252
4080 0.013747
4176 0.0134754
4275 0.0132078
4375 0.0129479
4479 0.0126902
4584 0.0124407
4692 0.0121952
4803 0.0119538
4916 0.0117181
5032 0.0114858
5151 0.011258
5272 0.0110362
5396 0.0108192
5524 0.0106044
5654 0.010395
5787 0.0101904
5923 0.00999032
6063 0.00979321
6206 0.00960024
6352 0.00941136
6502 0.00922601
6655 0.00904438
6812 0.00886596
6973 0.00869042
7137 0.00851912
7305 0.00835166
7478 0.00818646
7654 0.00802578
7834 0.00786777
8019 0.00771249
8208 0.00756036
8402 0.00741092
8600 0.00726458
8802 0.00712178
9010 0.00698064
9222 0.00684306
9440 0.00670797
9662 0.00657617
9890 0.00644671
10123 0.00631932
10362 0.00619452
10606 0.00607247
10856 0.00595272
11112 0.00583489
11374 0.00571932
11642 0.00560611
11917 0.00549555
12198 0.00538711
12485 0.00528039
12779 0.00517521
13081 0.00507217
13389 0.00497169
13705 0.00487308
14028 0.00477645
14358 0.00468224
14697 0.00458908
15043 0.004498
15398 0.00440862
15761 0.00432093
16132 0.00423548
16513 0.00415133
16902 0.00406877
17300 0.00398766
17708 0.00390815
18126 0.00383034
18553 0.00375408
18990 0.00367942
19438 0.00360596
19896 0.00353369
20365 0.00346291
20845 0.00339369
21337 0.00332547
21840 0.00325932
22355 0.00319368
22882 0.00312991
23421 0.0030671
23973 0.00300538
24538 0.00294477
25117 0.00288539
25709 0.00282715
26315 0.0027702
26935 0.00271465
27570 0.00265973
28220 0.00260623
28885 0.00255375
29566 0.00250186
30263 0.00245111
30976 0.00240157
31707 0.00235305
32454 0.00230555
33219 0.0022587
34002 0.00221273
34804 0.0021676
35624 0.00212364
36464 0.00208034
37324 0.00203801
38203 0.00199647
39104 0.00195568
40026 0.00191553
40969 0.00187602
41935 0.00183732
42924 0.00179937
43935 0.00176259
44971 0.00172633
46031 0.00169076
47116 0.00165577
48227 0.00162177
49364 0.00158845
50527 0.00155549
51719 0.00152319
52938 0.00149176
54186 0.00146088
55463 0.0014307
56770 0.00140079
58109 0.00137157
59478 0.00134282
60880 0.00131459
62316 0.00128704
63785 0.00126001
65288 0.00123356
66827 0.00120784
68403 0.00118254
70015 0.00115759
71665 0.00113328
73355 0.00110938
75084 0.00108598
76854 0.00106324
78666 0.00104098
80520 0.0010191
82418 0.000997168
84361 0.000976094
86349 0.000955438
88385 0.000934923
90468 0.000915053
92601 0.000895708
94784 0.000876456
97018 0.000857656
99305 0.000839227
101646 0.000820942
104042 0.000803459
106495 0.000786184
109005 0.000769177
111575 0.000752363
114205 0.000736177
116897 0.000720219
119653 0.000704677
122473 0.000689232
125360 0.000673915
128315 0.000659025
131340 0.000644619
134436 0.000630449
137605 0.000616484
140849 0.00060281
144169 0.000589489
147568 0.000576454
151047 0.000563589
154607 0.000551056
158251 0.000538659
161982 0.000526689
165800 0.000514845
169709 0.00050328
173709 0.000491866
177804 0.000480701
181995 0.000469825
186285 0.000459194
190677 0.000448762
195171 0.000438432
199772 0.000428377
204481 0.000418608
209302 0.00040896
214235 0.000399574
219285 0.000390235
224456 0.000380937
229746 0.000372069
235161 0.000363265
240705 0.000354753
246379 0.000346544
252187 0.000338455
258132 0.000330457
264216 0.000322573
270445 0.000314845
276820 0.000307253
283345 0.000299983
290024 0.000292794
296861 0.00028576
303860 0.000278794
311022 0.000272015
318354 0.000265501
325862 0.000258975
333539 0.000252643
341402 0.000246439
349451 0.000240371
357687 0.000234604
366119 0.000228667
374750 0.000223025
383583 0.000217497
392627 0.00021209
401882 0.000206796
411356 0.000201546
421052 0.00019642
430977 0.000191518
441135 0.000186686
451535 0.000181944
462178 0.00017738
473073 0.00017277
484224 0.000168312
495640 0.000163893
507322 0.000159626
519283 0.000155526
531525 0.000151492
544053 0.00014749
556879 0.000143651
570004 0.000139861
583446 0.000136146
597195 0.00013253
611272 0.000128953
625681 0.000125372
640431 0.000121944
655528 0.000118609
670984 0.000115358
686801 0.000112095
702993 0.000109024
719561 0.000106028
736526 0.000103031
753881 0.000100096
771652 9.72352e-05
789841 9.44913e-05
808463 9.18314e-05
827517 8.92398e-05
847024 8.66752e-05
866995 8.42414e-05
887443 8.19028e-05
908349 7.95479e-05
929761 7.72218e-05
951679 7.49608e-05
974113 7.27655e-05
997073 7.05984e-05
1020578 6.84997e-05
1044637 6.64752e-05
1069260 6.45762e-05
1094469 6.26411e-05
1120266 6.07454e-05
1146676 5.89016e-05
1173723 5.70618e-05
1201406 5.52982e-05
1229713 5.35937e-05
1258689 5.19668e-05
1288355 5.03576e-05
1318741 4.87786e-05
1349814 4.72456e-05
1381629 4.57107e-05
1414254 4.42572e-05
1447567 4.28379e-05
1481665 4.14653e-05
1516598 4.01491e-05
1552333 3.88658e-05
1588919 3.75326e-05
1626385 3.63131e-05
1664755 3.51625e-05
1703960 3.40139e-05
1744125 3.29114e-05
1785233 3.18193e-05
1827319 3.07863e-05
1870440 2.9806e-05
1914484 2.88677e-05
1959619 2.78406e-05
2005852 2.68622e-05
2053093 2.59495e-05
2101586 2.50461e-05
2151129 2.42267e-05
2201811 2.3408e-05
2253721 2.26194e-05
2306752 2.18356e-05
2361198 2.10773e-05
2416835 2.03657e-05
2473766 1.96527e-05
2532278 1.89766e-05
2591782 1.82735e-05
2652886 1.76493e-05
2715441 1.70185e-05
2779432 1.641e-05
2844987 1.58719e-05
2912019 1.52667e-05
2980643 1.47436e-05
3051094 1.42265e-05
3122827 1.37035e-05
3196529 1.3208e-05
3271773 1.27271e-05
3349038 1.22447e-05
3427891 1.18439e-05
3508791 1.14076e-05
3591888 1.10009e-05
3676227 1.06139e-05
3762703 1.02282e-05
3851404 9.83786e-06
3942344 9.50931e-06
4035139 9.12361e-06
4130183 8.78324e-06
4227984 8.46587e-06
4327256 8.17806e-06
4429236 7.88698e-06
4533914 7.611e-06
4640481 7.35014e-06
4749912 7.05905e-06
4861921 6.80804e-06
4976896 6.55704e-06
5093776 6.31655e-06
5214458 6.10037e-06
5336770 5.86973e-06
5462548 5.65946e-06
5591535 5.45708e-06
5723127 5.27638e-06
5859361 5.07663e-06
5996142 4.89593e-06
6137804 4.73232e-06
6283389 4.55753e-06
6430372 4.411e-06
6582162 4.24476e-06
6737669 4.1094e-06
6897205 3.96681e-06
7058817 3.83934e-06
7225046 3.72566e-06
7395044 3.61527e-06
7570492 3.48714e-06
7749078 3.3715e-06
7930979 3.27162e-06
8118260 3.18357e-06
8310980 3.08829e-06
8504796 2.9871e-06
8705321 2.89117e-06
8915947 2.80443e-06
9120583 2.72755e-06
9335484 2.65528e-06
9566196 2.58365e-06
9781263 2.51006e-06
10011783 2.44041e-06
10247280 2.37273e-06
10492782 2.31096e-06
10742182 2.24591e-06
10989149 2.19137e-06
11249018 2.13289e-06
11515597 2.07704e-06
11785996 2.02907e-06
12064041 1.97914e-06
12350255 1.93774e-06
12644842 1.89569e-06
12936577 1.84903e-06
13243029 1.81224e-06
13565835 1.77215e-06
13873017 1.73996e-06
14223730 1.7025e-06
14552489 1.66965e-06
14878450 1.63745e-06
15238577 1.60788e-06
15590786 1.57766e-06
15959946 1.55006e-06
16331180 1.52443e-06
16739954 1.49684e-06
17115166 1.48567e-06
17924519 1.48501e-06


==> comp-stack-r23-7db-lb.txt <==
121 1
123 0.819501
126 0.596658
129 0.4466
132 0.346319
135 0.276941
138 0.227255
141 0.190504
145 0.154692
148 0.134532
151 0.118378
155 0.101355
159 0.0880605
162 0.0798929
166 0.0708215
170 0.0633571
174 0.0571288
178 0.0518677
182 0.0473758
186 0.043505
190 0.0401395
195 0.0365122
199 0.0339913
204 0.0312318
209 0.0288307
213 0.0271255
218 0.0252233
223 0.0235367
228 0.0220324
234 0.0204311
239 0.019242
245 0.0179623
250 0.0170026
256 0.01596
262 0.0150214
268 0.0141732
274 0.0134032
281 0.0125902
287 0.011958
294 0.0112851
300 0.0107579
307 0.0101937
314 0.00967825
322 0.00914097
329 0.0087107
337 0.00825948
345 0.00784611
352 0.0075125
361 0.00711742
369 0.00679498
377 0.00649632
386 0.00618615
395 0.00589996
404 0.00563553
413 0.00539059
423 0.00513888
433 0.0049064
443 0.00469122
453 0.00449137
463 0.00430531
474 0.00411545
485 0.00393917
496 0.00377529
508 0.00360926
519 0.00346759
531 0.00332338
544 0.00317821
556 0.00305335
569 0.00292745
582 0.00280986
595 0.00270001
609 0.00258958
623 0.00248672
638 0.00238384
652 0.00229415
667 0.00220419
683 0.00211458
698 0.00203596
715 0.00195265
731 0.00187942
748 0.00180644
765 0.00173802
783 0.00167032
801 0.00160693
819 0.00154746
838 0.00148858
858 0.00143058
877 0.0013789
898 0.00132536
918 0.00127755
939 0.00123034
961 0.00118406
983 0.00114069
1006 0.00109808
1029 0.00105806
1053 0.00101882
1077 0.000981951
1102 0.000945887
1127 0.000911991
1153 0.000878933
1180 0.000846634
1207 0.000816249
1235 0.000786567
1263 0.000758707
1292 0.000731599
1322 0.000705276
1353 0.000679684
1384 0.000655658
1416 0.000632254
1448 0.000610143
1482 0.00058802
1516 0.000567273
1551 0.000547163
1587 0.00052772
1623 0.000509401
1661 0.000491157
1699 0.000473983
1738 0.000457445
1778 0.000441349
1819 0.000425917
1861 0.000411057
1904 0.000396681
1948 0.000382792
1993 0.000369406
2038 0.000356853
2085 0.000344512
2133 0.000332597
2183 0.000320874
2233 0.000309812
2284 0.000299198
2337 0.000288796
2391 0.000278779
2446 0.000269147
2502 0.00025995
2560 0.000250959
2619 0.000242335
2679 0.000234048
2741 0.000225969
2804 0.000218201
2869 0.000210698
2935 0.000203479
3003 0.000196473
3072 0.000189762
3143 0.000183294
3215 0.000177094
3289 0.000171064
3365 0.000165214
3442 0.000159617
3522 0.000154107
3603 0.000148866
3686 0.000143801
3771 0.00013886
3858 0.000134137
3947 0.000129578
4037 0.000125248
4130 0.000121013
4226 0.000116913
4323 0.000112962
4423 0.000109144
4525 0.000105439
4629 0.000101873
4735 9.84281e-05
4845 9.51195e-05
4956 9.19202e-05
5070 8.88274e-05
5187 8.58087e-05
5307 8.29272e-05
5429 8.01529e-05
5554 7.74457e-05
5682 7.48122e-05
5813 7.22955e-05
5947 6.98645e-05
6084 6.75172e-05
6224 6.52236e-05
6368 6.3014e-05
6514 6.09204e-05
6664 5.88732e-05
6818 5.68686e-05
6975 5.49508e-05
7136 5.31017e-05
7300 5.12973e-05
7468 4.95832e-05
7640 4.79275e-05
7816 4.63085e-05
7996 4.47606e-05
8181 4.32448e-05
8369 4.17784e-05
8562 4.03917e-05
8759 3.90341e-05
8961 3.77186e-05
9168 3.64505e-05
9379 3.5227e-05
9595 3.40565e-05
9816 3.29249e-05
10042 3.18278e-05
10273 3.0749e-05
10510 2.9721e-05
10752 2.87226e-05
11000 2.77663e-05
11253 2.68395e-05
11513 2.5939e-05
11778 2.50677e-05
12049 2.4243e-05
12327 2.34271e-05
12611 2.26518e-05
12902 2.1886e-05
13199 2.11464e-05
13503 2.0435e-05
13814 1.97479e-05
14132 1.90823e-05
14458 1.84495e-05
14791 1.78354e-05
15132 1.72358e-05
15480 1.66642e-05
15837 1.61191e-05
16202 1.55796e-05
16575 1.50556e-05
16957 1.45503e-05
17348 1.4056e-05
17747 1.35808e-05
18156 1.31136e-05
18575 1.26707e-05
19003 1.22541e-05
19440 1.18358e-05
19888 1.14437e-05
20346 1.10572e-05
20815 1.06897e-05
21295 1.03318e-05
21785 9.99715e-06
22287 9.66178e-06
22801 9.34268e-06
23326 9.02458e-06
23864 8.72859e-06
24413 8.44429e-06
24976 8.16183e-06
25551 7.88879e-06
26140 7.62551e-06
26742 7.36908e-06
27358 7.12066e-06
27989 6.87883e-06
28633 6.64727e-06
29293 6.42981e-06
29968 6.21185e-06
30658 6.00181e-06
31365 5.80012e-06
32087 5.6036e-06
32827 5.41877e-06
33583 5.23736e-06
34357 5.0607e-06
35148 4.88805e-06
35958 4.72132e-06
36787 4.56294e-06
37634 4.40923e-06
38503 4.26495e-06
39388 4.11984e-06
40295 3.97848e-06
41224 3.83963e-06
42174 3.71087e-06
43145 3.58929e-06
44139 3.4667e-06
45156 3.34904e-06
46197 3.23314e-06
47263 3.12699e-06
48350 3.02611e-06
49464 2.92555e-06
50603 2.83001e-06
51771 2.74164e-06
52962 2.65519e-06
54182 2.56657e-06
55430 2.48212e-06
56707 2.39984e-06
58017 2.31739e-06
59350 2.2372e-06
60719 2.16293e-06
62118 2.09317e-06
63548 2.02108e-06
65014 1.95657e-06
66512 1.89265e-06
68044 1.82706e-06
69613 1.75889e-06
71216 1.7044e-06
72856 1.64815e-06
74533 1.59441e-06
76251 1.53942e-06
78008 1.48702e-06
79804 1.43637e-06
81643 1.38571e-06
83527 1.33798e-06
85448 1.29109e-06
87418 1.24602e-06
89437 1.20188e-06
91493 1.16291e-06
93604 1.1201e-06
95755 1.08072e-06
97961 1.04183e-06
100217 1.00745e-06
102527 9.69983e-07
104893 9.35102e-07
107306 8.98636e-07
109790 8.66259e-07
112311 8.36635e-07
114906 8.06845e-07
117546 7.81143e-07
120255 7.55525e-07
123022 7.31659e-07
125857 7.0721e-07
128756 6.83678e-07
131722 6.60813e-07
134763 6.37114e-07
137868 6.15752e-07
141048 5.93639e-07
144283 5.75531e-07
147619 5.52249e-07
151008 5.31555e-07
154521 5.13781e-07
158070 4.95172e-07
161735 4.75478e-07
165414 4.60875e-07
169267 4.43852e-07
173126 4.28999e-07
177148 4.13561e-07
181215 3.98374e-07
185397 3.84271e-07
189651 3.70169e-07
194011 3.57485e-07
198491 3.45385e-07
203082 3.3387e-07
207725 3.21687e-07
212543 3.11423e-07
217433 2.9974e-07
222417 2.87974e-07
227556 2.75874e-07
232793 2.65944e-07
238185 2.57015e-07
243644 2.46501e-07
249317 2.37155e-07
255083 2.28477e-07
260909 2.20132e-07
266920 2.12455e-07
273038 2.0361e-07
279336 1.96517e-07
285900 1.90258e-07
292412 1.83332e-07
299067 1.77074e-07
305965 1.70064e-07
313105 1.63388e-07
320271 1.56462e-07
327648 1.51539e-07
335182 1.45948e-07
342953 1.40023e-07
350968 1.34432e-07
359019 1.28424e-07
367321 1.23251e-07
375903 1.18911e-07
384497 1.14989e-07
393519 1.10817e-07
402157 1.05393e-07
412289 1.0047e-07
420880 9.77994e-08
430871 9.32932e-08
440730 9.04561e-08
450795 8.68679e-08
461270 8.36135e-08
471706 8.06928e-08
482577 7.70212e-08
494237 7.44343e-08
505956 7.07627e-08
516788 6.8009e-08
530836 6.53387e-08
540723 6.3169e-08
553185 5.95808e-08
565947 5.70775e-08
579303 5.54085e-08
593341 5.36561e-08
605998 5.17369e-08
619976 5.03183e-08
635275 4.79818e-08
648859 4.66466e-08
663915 4.48942e-08
679385 4.28081e-08
695686 4.12226e-08
711255 3.98875e-08
727362 3.85523e-08
743882 3.68834e-08
761058 3.53813e-08
778929 3.3629e-08
798304 3.22938e-08
815154 3.12925e-08
833939 2.97904e-08
852917 2.86222e-08
873079 2.78712e-08
895102 2.70367e-08
914100 2.5785e-08
935902 2.47002e-08
956121 2.35319e-08
978138 2.26975e-08
1002051 2.20299e-08
1024411 2.06948e-08
1048043 1.97768e-08
1076377 1.90258e-08
1100363 1.83582e-08
1122343 1.77741e-08
1146665 1.67728e-08
1173846 1.58549e-08
1203884 1.46866e-08
1232478 1.41025e-08
1270889 1.33514e-08
1285612 1.28508e-08
1316758 1.23501e-08
1345389 1.14322e-08
1380442 1.1015e-08
1422552 1.05977e-08
1440436 1.03474e-08
1480312 9.51291e-09
1508905 9.26257e-09
1555093 8.51155e-09
1578904 8.17776e-09
1615385 7.51019e-09
1659823 7.00951e-09
1691264 6.75917e-09
1729731 6.25849e-09
1787380 5.92471e-09
1813316 5.75781e-09
1869901 5.59092e-09
1894703 5.34058e-09
1947730 5.00679e-09
2013754 4.67301e-09
2028409 4.42267e-09
2094103 4.17233e-09
2142937 3.83854e-09
2188580 3.5882e-09
2299862 3.33786e-09
2346578 3.25442e-09
2380711 3.17097e-09
2488391 3.08752e-09
2560076 2.83718e-09
2665742 2.67029e-09
2774699 2.5034e-09
2800499 2.41995e-09
2865069 2.25306e-09
3031399 2.00272e-09
3100406 1.91927e-09
3128367 1.75238e-09
3197398 1.58548e-09
3300220 1.41859e-09
3498044 1.2517e-09
3524620 1.16825e-09
3607837 1.00136e-09
4077554 8.34466e-10
4172924 7.51019e-10
4293508 6.67572e-10
4302415 5.84126e-10
5723786 4.17233e-10
6396779 3.33786e-10
7070291 2.5034e-10
7448448 1.66893e-10
13728686 8.34466e-11


==> comp-stack-r23-7db-ub.txt <==
121 1
123 0.819501
126 0.596658
129 0.4466
132 0.346319
135 0.276941
138 0.227255
141 0.190504
145 0.154692
148 0.134532
151 0.118378
155 0.101355
159 0.0880605
162 0.0798929
166 0.0708215
170 0.0633571
174 0.0571288
178 0.0518677
182 0.0473758
186 0.043505
190 0.0401395
195 0.0365122
199 0.0339913
204 0.0312318
209 0.0288307
213 0.0271255
218 0.0252233
223 0.0235367
228 0.0220324
234 0.0204311
239 0.019242
245 0.0179623
250 0.0170026
256 0.01596
262 0.0150214
268 0.0141732
274 0.0134032
281 0.0125902
287 0.011958
294 0.0112851
300 0.0107579
307 0.0101937
314 0.00967825
322 0.00914097
329 0.0087107
337 0.00825948
345 0.00784611
352 0.0075125
361 0.00711742
369 0.00679498
377 0.00649632
386 0.00618615
395 0.00589996
404 0.00563553
413 0.00539059
423 0.00513888
433 0.0049064
443 0.00469122
453 0.00449137
463 0.00430531
474 0.00411545
485 0.00393917
496 0.00377529
508 0.00360926
519 0.00346759
531 0.00332338
544 0.00317821
556 0.00305335
569 0.00292745
582 0.00280986
595 0.00270001
609 0.00258958
623 0.00248672
638 0.00238384
652 0.00229415
667 0.00220419
683 0.00211458
698 0.00203596
715 0.00195265
731 0.00187942
748 0.00180644
765 0.00173802
783 0.00167032
801 0.00160693
819 0.00154746
838 0.00148858
858 0.00143058
877 0.0013789
898 0.00132536
918 0.00127755
939 0.00123034
961 0.00118406
983 0.00114069
1006 0.00109808
1029 0.00105806
1053 0.00101882
1077 0.000981951
1102 0.000945887
1127 0.000911991
1153 0.000878933
1180 0.000846634
1207 0.000816249
1235 0.000786567
1263 0.000758707
1292 0.000731599
1322 0.000705276
1353 0.000679684
1384 0.000655658
1416 0.000632254
1448 0.000610143
1482 0.00058802
1516 0.000567273
1551 0.000547163
1587 0.00052772
1623 0.000509401
1661 0.000491157
1699 0.000473983
1738 0.000457445
1778 0.000441349
1819 0.000425917
1861 0.000411057
1904 0.000396681
1948 0.000382792
1993 0.000369406
2038 0.000356853
2085 0.000344512
2133 0.000332597
2183 0.000320874
2233 0.000309812
2284 0.000299198
2337 0.000288796
2391 0.000278779
2446 0.000269147
2502 0.00025995
2560 0.000250959
2619 0.000242335
2679 0.000234048
2741 0.000225969
2804 0.000218201
2869 0.000210698
2935 0.000203479
3003 0.000196473
3072 0.000189762
3143 0.000183294
3215 0.000177094
3289 0.000171064
3365 0.000165214
3442 0.000159617
3522 0.000154107
3603 0.000148866
3686 0.000143801
3771 0.00013886
3858 0.000134137
3947 0.000129578
4037 0.000125248
4130 0.000121013
4226 0.000116913
4323 0.000112962
4423 0.000109144
4525 0.000105439
4629 0.000101873
4735 9.84281e-05
4845 9.51195e-05
4956 9.19202e-05
5070 8.88274e-05
5187 8.58087e-05
5307 8.29272e-05
5429 8.01529e-05
5554 7.74457e-05
5682 7.48122e-05
5813 7.22955e-05
5947 6.98645e-05
6084 6.75172e-05
6224 6.52236e-05
6368 6.3014e-05
6514 6.09204e-05
6664 5.88732e-05
6818 5.68686e-05
6975 5.49508e-05
7136 5.31017e-05
7300 5.12973e-05
7468 4.95832e-05
7640 4.79275e-05
7816 4.63085e-05
7996 4.47606e-05
8181 4.32448e-05
8369 4.17784e-05
8562 4.03917e-05
8759 3.90341e-05
8961 3.77186e-05
9168 3.64505e-05
9379 3.5227e-05
9595 3.40565e-05
9816 3.29249e-05
10042 3.18278e-05
10273 3.0749e-05
10510 2.9721e-05
10752 2.87226e-05
11000 2.77663e-05
11253 2.68395e-05
11513 2.5939e-05
11778 2.50677e-05
12049 2.4243e-05
12327 2.34271e-05
12611 2.26518e-05
12902 2.1886e-05
13199 2.11464e-05
13503 2.0435e-05
13814 1.97479e-05
14132 1.90823e-05
14458 1.84495e-05
14791 1.78354e-05
15132 1.72358e-05
15480 1.66642e-05
15837 1.61191e-05
16202 1.55796e-05
16575 1.50556e-05
16957 1.45503e-05
17348 1.4056e-05
17747 1.35808e-05
18156 1.31136e-05
18575 1.26707e-05
19003 1.22541e-05
19440 1.18358e-05
19888 1.14437e-05
20346 1.10572e-05
20815 1.06897e-05
21295 1.03318e-05
21785 9.99715e-06
22287 9.66178e-06
22801 9.34268e-06
23326 9.02458e-06
23864 8.72859e-06
24413 8.44429e-06
24976 8.16183e-06
25551 7.88879e-06
26140 7.62551e-06
26742 7.36908e-06
27358 7.12066e-06
27989 6.87883e-06
28633 6.64727e-06
29293 6.42981e-06
29968 6.21185e-06
30658 6.00181e-06
31365 5.80012e-06
32087 5.6036e-06
32827 5.41877e-06
33583 5.23736e-06
34357 5.0607e-06
35148 4.88805e-06
35958 4.72132e-06
36787 4.56294e-06
37634 4.40923e-06
38503 4.26495e-06
39388 4.11984e-06
40295 3.97848e-06
41224 3.83963e-06
42174 3.71087e-06
43145 3.58929e-06
44139 3.4667e-06
45156 3.34904e-06
46197 3.23314e-06
47263 3.12699e-06
48350 3.02611e-06
49464 2.92555e-06
50603 2.83001e-06
51771 2.74164e-06
52962 2.65519e-06
54182 2.56657e-06
55430 2.48212e-06
56707 2.39984e-06
58017 2.31739e-06
59350 2.2372e-06
60719 2.16293e-06
62118 2.09317e-06
63548 2.02108e-06
65014 1.95657e-06
66512 1.89265e-06
68044 1.82706e-06
69613 1.75889e-06
71216 1.7044e-06
72856 1.64815e-06
74533 1.59441e-06
76251 1.53942e-06
78008 1.48702e-06
79804 1.43637e-06
81643 1.38571e-06
83527 1.33798e-06
85448 1.29109e-06
87418 1.24602e-06
89437 1.20188e-06
91493 1.16291e-06
93604 1.1201e-06
95755 1.08072e-06
97961 1.04183e-06
100217 1.00745e-06
102527 9.69983e-07
104893 9.35102e-07
107306 8.98636e-07
109790 8.66259e-07
112311 8.36635e-07
114906 8.06845e-07
117546 7.81143e-07
120255 7.55525e-07
123022 7.31659e-07
125857 7.0721e-07
128756 6.83678e-07
131722 6.60813e-07
134763 6.37114e-07
137868 6.15752e-07
141048 5.93639e-07
144283 5.75531e-07
147619 5.52249e-07
151008 5.31555e-07
154521 5.13781e-07
158070 4.95172e-07
161735 4.75478e-07
165414 4.60875e-07
169267 4.43852e-07
173126 4.28999e-07
177148 4.13561e-07
181215 3.98374e-07
185397 3.84271e-07
189651 3.70169e-07
194011 3.57485e-07
198491 3.45385e-07
203082 3.3387e-07
207725 3.21687e-07
212543 3.11423e-07
217433 2.9974e-07
222417 2.87974e-07
227556 2.75874e-07
232793 2.65944e-07
238185 2.57015e-07
243644 2.46501e-07
249317 2.37155e-07
255083 2.28477e-07
260909 2.20132e-07
266920 2.12455e-07
273038 2.0361e-07
279336 1.96517e-07
285900 1.90258e-07
292412 1.83332e-07
299067 1.77074e-07
305965 1.70064e-07
313105 1.63388e-07
320271 1.56462e-07
327648 1.51539e-07
335182 1.45948e-07
342953 1.40023e-07
350968 1.34432e-07
359019 1.28424e-07
367321 1.23251e-07
375903 1.18911e-07
384497 1.14989e-07
393519 1.10817e-07
402157 1.05393e-07
412289 1.0047e-07
420880 9.77994e-08
430871 9.32932e-08
440730 9.04561e-08
450795 8.68679e-08
461270 8.36135e-08
471706 8.06928e-08
482577 7.70212e-08
494237 7.44343e-08
505956 7.07627e-08
516788 6.8009e-08
530836 6.53387e-08
540723 6.3169e-08
553185 5.95808e-08
565947 5.70775e-08
579303 5.54085e-08
593341 5.36561e-08
605998 5.17369e-08
619976 5.03183e-08
635275 4.79818e-08
648859 4.66466e-08
663915 4.48942e-08
679385 4.28081e-08
695686 4.12226e-08
711255 3.98875e-08
727362 3.85523e-08
743882 3.68834e-08
761058 3.53813e-08
778929 3.3629e-08
798304 3.22938e-08
815154 3.12925e-08
833939 2.97904e-08
852917 2.86222e-08
873079 2.78712e-08
895102 2.70367e-08
914100 2.5785e-08
935902 2.47002e-08
956121 2.35319e-08
978138 2.26975e-08
1002051 2.20299e-08
1024411 2.06948e-08
1048043 1.97768e-08
1076377 1.90258e-08
1100363 1.83582e-08
1122343 1.77741e-08
1146665 1.67728e-08
1173846 1.58549e-08
1203884 1.46866e-08
1232478 1.41025e-08
1270889 1.33514e-08
1285612 1.28508e-08
1316758 1.23501e-08
1345389 1.14322e-08
1380442 1.1015e-08
1422552 1.05977e-08
1440436 1.03474e-08
1480312 9.51291e-09
1508905 9.26257e-09
1555093 8.51155e-09
1578904 8.17776e-09
1615385 7.51019e-09
1659823 7.00951e-09
1691264 6.75917e-09
1729731 6.25849e-09
1787380 5.92471e-09
1813316 5.75781e-09
1869901 5.59092e-09
1894703 5.34058e-09
1947730 5.00679e-09
2013754 4.67301e-09
2028409 4.42267e-09
2094103 4.17233e-09
2142937 3.83854e-09
2188580 3.5882e-09
2299862 3.33786e-09
2346578 3.25442e-09
2380711 3.17097e-09
2488391 3.08752e-09
2560076 2.83718e-09
2665742 2.67029e-09
2774699 2.5034e-09
2800499 2.41995e-09
2865069 2.25306e-09
3031399 2.00272e-09
3100406 1.91927e-09
3128367 1.75238e-09
3197398 1.58548e-09
3300220 1.41859e-09
3498044 1.2517e-09
3524620 1.16825e-09
3607837 1.00136e-09
4077554 8.34466e-10
4172924 7.51019e-10
4293508 6.67572e-10
4302415 5.84126e-10
5723786 4.17233e-10
6396779 3.33786e-10
7070291 2.5034e-10
7448448 1.66893e-10
13728686 8.34466e-11


==> fer-bistack-r12-obdp-m31-10.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.970588
2.4 0.955256
2.5 0.944426
2.6 0.903284
2.7 0.886779
2.8 0.836239
2.9 0.795476
3 0.730873
3.1 0.663391
3.2 0.594662
3.3 0.523485
3.4 0.454683
3.5 0.383844
3.6 0.309525
3.7 0.244563
3.8 0.194855
3.9 0.145507
4 0.103872
4.1 0.075223
4.2 0.0507542
4.3 0.0352314
4.4 0.0217332
4.5 0.0136875
4.6 0.00816853
4.7 0.00500398
4.8 0.00275761
4.9 0.00141205
5 0.000771201
5.1 0.000386182
5.2 0.000197186
5.3 9.10964e-05
5.4 4.12044e-05
5.5 1.68461e-05
5.6 7.1836e-06
5.7 2.78642e-06
5.8 1.11706e-06
5.9 5.90159e-07


==> fer-bistack-r12-obdp-m31-11.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.970524
2.3 0.960938
2.4 0.939703
2.5 0.914409
2.6 0.875691
2.7 0.839209
2.8 0.78469
2.9 0.73587
3 0.672838
3.1 0.601335
3.2 0.542753
3.3 0.456024
3.4 0.387347
3.5 0.307577
3.6 0.252625
3.7 0.194389
3.8 0.145981
3.9 0.109606
4 0.0747946
4.1 0.0522794
4.2 0.0348958
4.3 0.0219805
4.4 0.0140086
4.5 0.00861399
4.6 0.00490915
4.7 0.00265797
4.8 0.00149444
4.9 0.000745124
5 0.000376297
5.1 0.000188173
5.2 8.44971e-05
5.3 3.60988e-05
5.4 1.61366e-05
5.5 6.28391e-06
5.6 2.52015e-06
5.7 1.20586e-06
5.8 5.15256e-07


==> fer-bistack-r12-obdp-m31-12.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 0.972794
2.2 0.962316
2.3 0.953681
2.4 0.933655
2.5 0.893159
2.6 0.863144
2.7 0.791321
2.8 0.73985
2.9 0.677758
3 0.614516
3.1 0.547378
3.2 0.467821
3.3 0.398118
3.4 0.331178
3.5 0.266667
3.6 0.201228
3.7 0.155474
3.8 0.113048
3.9 0.0783025
4 0.0552256
4.1 0.0369953
4.2 0.024244
4.3 0.0149358
4.4 0.00888446
4.5 0.00532029
4.6 0.00292152
4.7 0.00160542
4.8 0.000783353
4.9 0.000405565
5 0.000196531
5.1 8.70313e-05
5.2 3.96391e-05
5.3 1.85324e-05
5.4 6.42278e-06
5.5 2.86855e-06
5.6 1.39585e-06
5.7 5.16864e-07


==> fer-bistack-r12-obdp-m31-13.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 0.99154
1.8 1
1.9 0.982938
2 0.983292
2.1 1
2.2 0.956224
2.3 0.933333
2.4 0.895941
2.5 0.86277
2.6 0.819739
2.7 0.767825
2.8 0.706493
2.9 0.632569
3 0.578137
3.1 0.50234
3.2 0.427628
3.3 0.368136
3.4 0.286197
3.5 0.229454
3.6 0.176982
3.7 0.129811
3.8 0.097676
3.9 0.0654262
4 0.04538
4.1 0.0287258
4.2 0.0186509
4.3 0.0110766
4.4 0.00644853
4.5 0.00373258
4.6 0.00197973
4.7 0.0011188
4.8 0.000537942
4.9 0.000272894
5 0.000119969
5.1 5.76843e-05
5.2 2.57038e-05
5.3 1.18145e-05
5.4 4.92806e-06
5.5 2.1601e-06
5.6 9.18884e-07
5.7 3.93836e-07


==> fer-bistack-r12-obdp-m31-14.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 0.98675
1.9 1
2 1
2.1 0.958876
2.2 0.950505
2.3 0.91615
2.4 0.888773
2.5 0.853818
2.6 0.804963
2.7 0.756237
2.8 0.694387
2.9 0.61791
3 0.542899
3.1 0.477195
3.2 0.405528
3.3 0.346801
3.4 0.27072
3.5 0.215937
3.6 0.166701
3.7 0.125449
3.8 0.0893008
3.9 0.0634472
4 0.0413072
4.1 0.0271052
4.2 0.0168252
4.3 0.0100584
4.4 0.00586057
4.5 0.00324812
4.6 0.00181575
4.7 0.000951449
4.8 0.000481221
4.9 0.000217422
5 0.000111843
5.1 5.08974e-05
5.2 2.29733e-05
5.3 1.03698e-05
5.4 3.74541e-06
5.5 1.83474e-06
5.6 7.35843e-07
5.7 3.39749e-07


==> fer-bistack-r12-obdp-m31-15.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 0.961581
2.2 0.935736
2.3 0.920947
2.4 0.880935
2.5 0.851817
2.6 0.802657
2.7 0.753083
2.8 0.693192
2.9 0.610704
3 0.549464
3.1 0.468789
3.2 0.407291
3.3 0.329639
3.4 0.267295
3.5 0.209795
3.6 0.165447
3.7 0.118099
3.8 0.0855371
3.9 0.0616013
4 0.0395564
4.1 0.0268447
4.2 0.0167842
4.3 0.0101948
4.4 0.00589999
4.5 0.00330572
4.6 0.00176473
4.7 0.00096036
4.8 0.000481704
4.9 0.000231087
5 0.000103955
5.1 4.90485e-05
5.2 2.21003e-05
5.3 8.8575e-06
5.4 4.56199e-06
5.5 1.70282e-06
5.6 6.27349e-07
5.7 3.25208e-07


==> fer-bistack-r12-obdp-m31-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.997706
1.7 1
1.8 0.987179
1.9 0.978125
2 0.969451
2.1 0.963124
2.2 0.936229
2.3 0.909159
2.4 0.880894
2.5 0.835155
2.6 0.805556
2.7 0.737589
2.8 0.677768
2.9 0.629223
3 0.54808
3.1 0.486184
3.2 0.409651
3.3 0.337515
3.4 0.271357
3.5 0.213944
3.6 0.161277
3.7 0.122567
3.8 0.0885546
3.9 0.0584124
4 0.0400546
4.1 0.0263015
4.2 0.0170897
4.3 0.00980986
4.4 0.00583528
4.5 0.00335871
4.6 0.00181863
4.7 0.000924295
4.8 0.000450517
4.9 0.000244731
5 0.000106485
5.1 5.1751e-05
5.2 2.26836e-05
5.3 8.57418e-06
5.4 4.07469e-06
5.5 1.85684e-06
5.6 6.87359e-07


==> fer-bistack-r12-obdp-m31-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 1
2.7 0.999918
2.8 0.999841
2.9 0.999798
3 0.999584
3.1 0.99947
3.2 0.999181
3.3 0.99825
3.4 0.997613
3.5 0.995518
3.6 0.992641
3.7 0.98827
3.8 0.983976
3.9 0.975297
4 0.963879
4.1 0.948612
4.2 0.929073
4.3 0.903257
4.4 0.874303
4.5 0.83572
4.6 0.791805
4.7 0.742533
4.8 0.687549
4.9 0.62907
5 0.566439
5.1 0.501884
5.2 0.438476
5.3 0.376412
5.4 0.316312
5.5 0.262887
5.6 0.213579
5.7 0.169234
5.8 0.13363
5.9 0.101808
6 0.0770355
6.1 0.057092
6.2 0.0408826
6.3 0.0291138
6.4 0.0200843
6.5 0.0138447
6.6 0.00923438
6.7 0.00599108
6.8 0.00383243
6.9 0.00242641
7 0.00149537
7.1 0.000896511
7.2 0.000532995
7.3 0.000313844
7.4 0.000173826
7.5 9.89603e-05
7.6 5.30091e-05
7.7 2.84897e-05
7.8 1.52008e-05
7.9 7.97376e-06
8 4.16451e-06
8.1 2.00071e-06
8.2 8.55562e-07
8.3 5.50837e-07
8.4 2.29596e-07


==> fer-bistack-r12-obdp-m31-3.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.999942
2.3 1
2.4 0.999864
2.5 0.99992
2.6 0.999746
2.7 0.99918
2.8 0.998543
2.9 0.997009
3 0.994895
3.1 0.991885
3.2 0.987807
3.3 0.981784
3.4 0.972398
3.5 0.959067
3.6 0.94052
3.7 0.919103
3.8 0.890185
3.9 0.853208
4 0.812864
4.1 0.762146
4.2 0.706101
4.3 0.647608
4.4 0.580646
4.5 0.511303
4.6 0.445259
4.7 0.377784
4.8 0.314351
4.9 0.256521
5 0.204913
5.1 0.159468
5.2 0.122314
5.3 0.0910081
5.4 0.0661687
5.5 0.0476904
5.6 0.032761
5.7 0.0222607
5.8 0.0148779
5.9 0.00955683
6 0.00600089
6.1 0.00373597
6.2 0.00223002
6.3 0.00132693
6.4 0.000786609
6.5 0.000443956
6.6 0.000235566
6.7 0.000130844
6.8 7.01814e-05
6.9 3.68016e-05
7 1.81803e-05
7.1 8.63884e-06
7.2 4.51225e-06
7.3 1.99772e-06
7.4 8.98287e-07
7.5 5.00272e-07
7.6 1.87872e-07


==> fer-bistack-r12-obdp-m31-4.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.999804
2.3 0.99944
2.4 0.999628
2.5 0.998405
2.6 0.997898
2.7 0.996305
2.8 0.992993
2.9 0.98884
3 0.981108
3.1 0.972741
3.2 0.958552
3.3 0.941173
3.4 0.921508
3.5 0.89112
3.6 0.855306
3.7 0.809921
3.8 0.760649
3.9 0.700956
4 0.640855
4.1 0.57265
4.2 0.504375
4.3 0.434024
4.4 0.368423
4.5 0.304179
4.6 0.24586
4.7 0.195502
4.8 0.150408
4.9 0.113032
5 0.0837824
5.1 0.0599307
5.2 0.0420497
5.3 0.0285666
5.4 0.0190509
5.5 0.0123664
5.6 0.00785642
5.7 0.00484571
5.8 0.00295935
5.9 0.00172772
6 0.00100167
6.1 0.000542639
6.2 0.000305275
6.3 0.000161803
6.4 8.53614e-05
6.5 4.36934e-05
6.6 2.35714e-05
6.7 1.06855e-05
6.8 5.16946e-06
6.9 2.29979e-06
7 1.05861e-06
7.1 3.90117e-07
7.2 2.27878e-07


==> fer-bistack-r12-obdp-m31-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 0.999831
2.2 1
2.3 0.998755
2.4 0.998368
2.5 0.995778
2.6 0.992982
2.7 0.987642
2.8 0.981817
2.9 0.971644
3 0.958571
3.1 0.940486
3.2 0.920135
3.3 0.886878
3.4 0.850099
3.5 0.806897
3.6 0.751357
3.7 0.69137
3.8 0.629917
3.9 0.560444
4 0.491322
4.1 0.420911
4.2 0.352925
4.3 0.291081
4.4 0.234596
4.5 0.182503
4.6 0.139623
4.7 0.103603
4.8 0.0756517
4.9 0.0533753
5 0.0364419
5.1 0.0244342
5.2 0.0160907
5.3 0.0101215
5.4 0.00629502
5.5 0.00381034
5.6 0.002241
5.7 0.00127492
5.8 0.000705043
5.9 0.000386355
6 0.000206414
6.1 0.000110227
6.2 5.08641e-05
6.3 2.60385e-05
6.4 1.21076e-05
6.5 5.61302e-06
6.6 2.8245e-06
6.7 1.14392e-06
6.8 4.77879e-07
6.9 2.08881e-07


==> fer-bistack-r12-obdp-m31-6.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.998289
2.3 0.997317
2.4 0.995703
2.5 0.991031
2.6 0.985267
2.7 0.979841
2.8 0.963687
2.9 0.951711
3 0.925535
3.1 0.898116
3.2 0.865016
3.3 0.821889
3.4 0.767838
3.5 0.713287
3.6 0.649818
3.7 0.583838
3.8 0.51025
3.9 0.437617
4 0.37345
4.1 0.305111
4.2 0.24387
4.3 0.192948
4.4 0.14645
4.5 0.109549
4.6 0.0798335
4.7 0.0563748
4.8 0.0386626
4.9 0.0254495
5 0.0167278
5.1 0.0104449
5.2 0.0063234
5.3 0.00377982
5.4 0.00217685
5.5 0.00125614
5.6 0.000696955
5.7 0.0003532
5.8 0.000189537
5.9 9.35741e-05
6 4.41679e-05
6.1 1.98325e-05
6.2 1.01583e-05
6.3 4.23473e-06
6.4 1.95076e-06
6.5 9.10953e-07
6.6 2.79008e-07


==> fer-bistack-r12-obdp-m31-7.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.994851
2.4 0.987888
2.5 0.982369
2.6 0.972663
2.7 0.960528
2.8 0.942178
2.9 0.919142
3 0.884874
3.1 0.847065
3.2 0.802651
3.3 0.744027
3.4 0.688756
3.5 0.622306
3.6 0.551249
3.7 0.47377
3.8 0.40636
3.9 0.338606
4 0.273751
4.1 0.215955
4.2 0.166546
4.3 0.125702
4.4 0.0913349
4.5 0.0652622
4.6 0.0453313
4.7 0.0301898
4.8 0.0195568
4.9 0.0124258
5 0.00755376
5.1 0.00457402
5.2 0.00256512
5.3 0.00146432
5.4 0.00080713
5.5 0.000400897
5.6 0.000211293
5.7 0.000103811
5.8 5.05848e-05
5.9 2.33652e-05
6 1.1104e-05
6.1 4.84154e-06
6.2 1.93971e-06
6.3 7.97207e-07
6.4 3.77689e-07


==> fer-bistack-r12-obdp-m31-8.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 0.995276
2.2 0.991468
2.3 1
2.4 0.980327
2.5 1
2.6 0.962949
2.7 0.940287
2.8 0.910489
2.9 0.871512
3 0.834231
3.1 0.795162
3.2 0.736681
3.3 0.671158
3.4 0.60647
3.5 0.532862
3.6 0.457096
3.7 0.389656
3.8 0.321615
3.9 0.25981
4 0.205167
4.1 0.154879
4.2 0.113188
4.3 0.0821897
4.4 0.0574724
4.5 0.0391543
4.6 0.0257506
4.7 0.0165167
4.8 0.0100757
4.9 0.00604484
5 0.00349945
5.1 0.00193271
5.2 0.0010555
5.3 0.000567837
5.4 0.000287796
5.5 0.000143732
5.6 6.79214e-05
5.7 3.2114e-05
5.8 1.49314e-05
5.9 6.73035e-06
6 2.97947e-06
6.1 8.70143e-07
6.2 5.44781e-07


==> fer-bistack-r12-obdp-m31-9.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 0.997209
2.1 1
2.2 0.986979
2.3 0.980775
2.4 0.972052
2.5 0.952241
2.6 0.938048
2.7 0.906441
2.8 0.874903
2.9 0.839246
3 0.790198
3.1 0.720232
3.2 0.664515
3.3 0.599138
3.4 0.523696
3.5 0.453261
3.6 0.381001
3.7 0.309998
3.8 0.251211
3.9 0.19862
4 0.146416
4.1 0.106273
4.2 0.0768288
4.3 0.0533756
4.4 0.0360312
4.5 0.0232587
4.6 0.0142473
4.7 0.00890707
4.8 0.0052197
4.9 0.00302111
5 0.00162151
5.1 0.000861459
5.2 0.000449323
5.3 0.000219746
5.4 0.000103246
5.5 4.97203e-05
5.6 2.18948e-05
5.7 8.90711e-06
5.8 4.62767e-06
5.9 1.35021e-06
6 6.53106e-07


==> fer-bistack-r12-odp-m31-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 0.996711
1.5 0.996732
1.6 0.996822
1.7 0.985528
1.8 0.985863
1.9 0.984406
2 0.977904
2.1 0.957905
2.2 0.941151
2.3 0.910198
2.4 0.882076
2.5 0.841633
2.6 0.787879
2.7 0.759907
2.8 0.682655
2.9 0.608455
3 0.552156
3.1 0.481766
3.2 0.406355
3.3 0.33572
3.4 0.264978
3.5 0.220638
3.6 0.162212
3.7 0.119039
3.8 0.0902086
3.9 0.0629866
4 0.0425459
4.1 0.0269818
4.2 0.0171319
4.3 0.0104611
4.4 0.00606727
4.5 0.00324765
4.6 0.00188991
4.7 0.000936635
4.8 0.000485456
4.9 0.000238389
5 0.00011
5.1 4.95188e-05
5.2 2.3235e-05
5.3 1.0821e-05
5.4 4.47844e-06
5.5 1.67626e-06
5.6 6.31008e-07


==> fer-bistack-r12-odp-m31-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 0.999903
2.7 0.999964
2.8 1
2.9 0.999942
3 0.999746
3.1 0.999605
3.2 0.999277
3.3 0.998839
3.4 0.997628
3.5 0.995819
3.6 0.993493
3.7 0.989794
3.8 0.984162
3.9 0.976611
4 0.966036
4.1 0.951471
4.2 0.933607
4.3 0.908916
4.4 0.878933
4.5 0.842148
4.6 0.801004
4.7 0.752454
4.8 0.698996
4.9 0.641514
5 0.579998
5.1 0.516261
5.2 0.453093
5.3 0.389958
5.4 0.330185
5.5 0.274506
5.6 0.223893
5.7 0.179679
5.8 0.141405
5.9 0.109107
6 0.0823328
6.1 0.0614615
6.2 0.0445826
6.3 0.0316353
6.4 0.0222482
6.5 0.0150058
6.6 0.0101282
6.7 0.00668742
6.8 0.00432507
6.9 0.00271849
7 0.00169731
7.1 0.00102306
7.2 0.000597124
7.3 0.000355574
7.4 0.000202991
7.5 0.000112001
7.6 6.34642e-05
7.7 3.37469e-05
7.8 1.66826e-05
7.9 9.28842e-06
8 4.96572e-06
8.1 2.14058e-06
8.2 8.79793e-07
8.3 6.18015e-07
8.4 2.26223e-07


==> fer-bistack-r12-odp-m31-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 0.999739
2.1 0.999173
2.2 0.999409
2.3 0.998596
2.4 0.997528
2.5 0.995776
2.6 0.992511
2.7 0.988243
2.8 0.982303
2.9 0.973434
3 0.960269
3.1 0.942596
3.2 0.920989
3.3 0.891502
3.4 0.854677
3.5 0.810633
3.6 0.758276
3.7 0.702511
3.8 0.636339
3.9 0.568912
4 0.499139
4.1 0.429796
4.2 0.363075
4.3 0.298413
4.4 0.239967
4.5 0.18863
4.6 0.143269
4.7 0.107298
4.8 0.078118
4.9 0.0558681
5 0.0386343
5.1 0.0256272
5.2 0.0170275
5.3 0.0107228
5.4 0.00661739
5.5 0.0040559
5.6 0.00237426
5.7 0.00135739
5.8 0.000761842
5.9 0.000405264
6 0.000219604
6.1 0.000113866
6.2 5.7524e-05
6.3 2.90628e-05
6.4 1.3468e-05
6.5 6.45652e-06
6.6 3.38797e-06
6.7 1.36124e-06
6.8 5.81635e-07
6.9 1.98947e-07


==> fer-bistack-r13-obdp-m19-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 0.988676
1.6 1
1.7 1
1.8 0.964624
1.9 0.956168
2 0.936953
2.1 0.916468
2.2 0.886777
2.3 0.85079
2.4 0.81969
2.5 0.765212
2.6 0.709675
2.7 0.643703
2.8 0.591086
2.9 0.531208
3 0.453869
3.1 0.391575
3.2 0.331248
3.3 0.276701
3.4 0.221389
3.5 0.173212
3.6 0.136678
3.7 0.101403
3.8 0.0766907
3.9 0.0547584
4 0.0386445
4.1 0.0264503
4.2 0.0179957
4.3 0.0121007
4.4 0.00793635
4.5 0.00508639
4.6 0.0032209
4.7 0.0020307
4.8 0.00125928
4.9 0.000775718
5 0.000468996
5.1 0.000281745
5.2 0.000171412
5.3 0.00010504
5.4 6.06876e-05
5.5 3.87416e-05
5.6 2.2554e-05
5.7 1.28193e-05
5.8 9.09681e-06
5.9 5.19351e-06
6 3.19866e-06
6.1 1.79089e-06
6.2 1.29433e-06
6.3 7.92109e-07
6.4 3.9519e-07


==> fer-bistack-r13-obdp-m19-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 0.999901
2.1 0.999938
2.2 0.999823
2.3 0.999908
2.4 0.999829
2.5 0.999583
2.6 0.998991
2.7 0.998592
2.8 0.9972
2.9 0.995635
3 0.993185
3.1 0.989904
3.2 0.985271
3.3 0.977944
3.4 0.968685
3.5 0.954242
3.6 0.937002
3.7 0.915078
3.8 0.886993
3.9 0.854002
4 0.814861
4.1 0.767034
4.2 0.714765
4.3 0.659329
4.4 0.600096
4.5 0.536695
4.6 0.474981
4.7 0.408732
4.8 0.349677
4.9 0.294132
5 0.241418
5.1 0.195996
5.2 0.154631
5.3 0.120996
5.4 0.0923883
5.5 0.0689904
5.6 0.0507081
5.7 0.0365287
5.8 0.0256479
5.9 0.0178927
6 0.0119449
6.1 0.00803591
6.2 0.0051783
6.3 0.00332582
6.4 0.00204879
6.5 0.00129122
6.6 0.000793012
6.7 0.000457318
6.8 0.000265106
6.9 0.000149967
7 8.17907e-05
7.1 4.67887e-05
7.2 2.38808e-05
7.3 1.3421e-05
7.4 6.36847e-06
7.5 2.53879e-06
7.6 1.51225e-06
7.7 7.2139e-07
7.8 2.9173e-07


==> fer-bistack-r13-obdp-m19-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.998499
1.7 0.997089
1.8 0.995041
1.9 0.992098
2 0.98954
2.1 0.984236
2.2 0.977826
2.3 0.963382
2.4 0.94602
2.5 0.923392
2.6 0.894701
2.7 0.865429
2.8 0.821949
2.9 0.772979
3 0.720703
3.1 0.660797
3.2 0.596719
3.3 0.52946
3.4 0.462164
3.5 0.398053
3.6 0.330336
3.7 0.271248
3.8 0.217092
3.9 0.16845
4 0.13047
4.1 0.0987043
4.2 0.0714058
4.3 0.050909
4.4 0.0355608
4.5 0.0241959
4.6 0.0160542
4.7 0.0103301
4.8 0.00663622
4.9 0.00407563
5 0.00247869
5.1 0.00148449
5.2 0.000845152
5.3 0.000469705
5.4 0.000264742
5.5 0.000144478
5.6 8.02894e-05
5.7 4.00825e-05
5.8 2.32592e-05
5.9 1.17506e-05
6 5.91569e-06
6.1 2.95814e-06
6.2 1.5709e-06
6.3 9.33973e-07
6.4 5.56604e-07


==> fer-bistack-r13-obdp-m31-10.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 0.979851
1.8 0.972046
1.9 0.958534
2 0.954072
2.1 0.91798
2.2 0.886546
2.3 0.851332
2.4 0.807481
2.5 0.753215
2.6 0.688926
2.7 0.617768
2.8 0.544292
2.9 0.48603
3 0.399269
3.1 0.34016
3.2 0.27374
3.3 0.219771
3.4 0.166047
3.5 0.124485
3.6 0.0877081
3.7 0.0618061
3.8 0.0417186
3.9 0.0279037
4 0.0183486
4.1 0.0111974
4.2 0.00668072
4.3 0.0038014
4.4 0.00219882
4.5 0.00119733
4.6 0.00061023
4.7 0.000332328
4.8 0.000156298
4.9 8.45299e-05
5 3.44923e-05
5.1 1.9067e-05
5.2 7.29351e-06
5.3 3.60445e-06
5.4 1.40231e-06
5.5 6.14844e-07


==> fer-bistack-r13-obdp-m31-11.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.981197
1.7 0.985714
1.8 0.962756
1.9 0.944283
2 0.910194
2.1 0.890779
2.2 0.849242
2.3 0.804793
2.4 0.767136
2.5 0.683372
2.6 0.62751
2.7 0.56241
2.8 0.483045
2.9 0.403509
3 0.328229
3.1 0.275453
3.2 0.214274
3.3 0.159362
3.4 0.12351
3.5 0.0914224
3.6 0.0632861
3.7 0.0432738
3.8 0.0268618
3.9 0.0179117
4 0.0107897
4.1 0.00654068
4.2 0.00378125
4.3 0.00213029
4.4 0.00113535
4.5 0.000569714
4.6 0.000282399
4.7 0.00012948
4.8 6.43029e-05
4.9 3.24295e-05
5 1.34711e-05
5.1 6.61479e-06
5.2 2.33829e-06
5.3 1.08924e-06


==> fer-bistack-r13-obdp-m31-12.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 0.982558
1.6 0.976099
1.7 0.965901
1.8 0.938741
1.9 0.927411
2 0.891533
2.1 0.868268
2.2 0.806486
2.3 0.764782
2.4 0.694836
2.5 0.627329
2.6 0.558501
2.7 0.490515
2.8 0.42253
2.9 0.343933
3 0.283613
3.1 0.22653
3.2 0.166653
3.3 0.122563
3.4 0.0941079
3.5 0.0660253
3.6 0.0441903
3.7 0.0289221
3.8 0.0187379
3.9 0.0106414
4 0.00690767
4.1 0.0038551
4.2 0.00221114
4.3 0.001191
4.4 0.000622507
4.5 0.000327795
4.6 0.00013836
4.7 7.08002e-05
4.8 2.95833e-05
4.9 1.52183e-05
5 6.37811e-06
5.1 3.66935e-06
5.2 1.06883e-06
5.3 5.90208e-07


==> fer-bistack-r13-obdp-m31-13.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 0.906356
2 0.866833
2.1 0.835728
2.2 0.784374
2.3 0.7317
2.4 0.649056
2.5 0.582439
2.6 0.516721
2.7 0.44472
2.8 0.373307
2.9 0.307757
3 0.245014
3.1 0.192501
3.2 0.140685
3.3 0.103744
3.4 0.0712664
3.5 0.0528771
3.6 0.0347221
3.7 0.0221592
3.8 0.014088
3.9 0.00847917
4 0.00517332
4.1 0.00279061
4.2 0.00149005
4.3 0.000756447
4.4 0.000420248
4.5 0.00019665
4.6 9.09396e-05
4.7 4.02156e-05
4.8 2.18307e-05
4.9 9.14755e-06
5 3.84805e-06
5.1 1.83129e-06
5.2 5.89711e-07


==> fer-bistack-r13-obdp-m31-14.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 0.991111
1.4 0.982518
1.5 1
1.6 0.975638
1.7 0.944476
1.8 0.91933
1.9 0.886023
2 0.857434
2.1 0.827011
2.2 0.767403
2.3 0.704801
2.4 0.631551
2.5 0.562966
2.6 0.496527
2.7 0.430826
2.8 0.360471
2.9 0.290494
3 0.232427
3.1 0.185716
3.2 0.132512
3.3 0.096599
3.4 0.0647938
3.5 0.0478319
3.6 0.0319175
3.7 0.0195817
3.8 0.0124143
3.9 0.00766924
4 0.00417408
4.1 0.00250176
4.2 0.00127796
4.3 0.000674338
4.4 0.000370827
4.5 0.000179284
4.6 8.576e-05
4.7 4.01391e-05
4.8 2.07559e-05
4.9 8.10517e-06
5 3.83892e-06
5.1 9.8901e-07


==> fer-bistack-r13-obdp-m31-15.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 0.998355
0.9 0.997326
1 1
1.1 1
1.2 0.993169
1.3 0.98803
1.4 1
1.5 0.972622
1.6 0.965259
1.7 1
1.8 0.916126
1.9 0.889082
2 0.844161
2.1 0.825968
2.2 0.771901
2.3 0.707452
2.4 0.644499
2.5 0.571829
2.6 0.497011
2.7 0.423735
2.8 0.356504
2.9 0.290638
3 0.230389
3.1 0.169827
3.2 0.13814
3.3 0.0982123
3.4 0.0675749
3.5 0.0475057
3.6 0.0297748
3.7 0.0200045
3.8 0.0126439
3.9 0.00734886
4 0.0041569
4.1 0.00239777
4.2 0.00129384
4.3 0.000606256
4.4 0.000333748
4.5 0.000163777
4.6 7.75131e-05
4.7 3.95803e-05
4.8 1.73609e-05
4.9 8.0016e-06
5 3.12325e-06
5.1 1.81607e-06
5.2 7.22234e-07


==> fer-bistack-r13-obdp-m31-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 0.998466
1.1 1
1.2 0.994407
1.3 0.987826
1.4 0.983713
1.5 0.970333
1.6 1
1.7 0.94303
1.8 0.902074
1.9 0.89916
2 0.849754
2.1 0.804089
2.2 0.775418
2.3 0.684868
2.4 0.642532
2.5 0.569825
2.6 0.500107
2.7 0.427051
2.8 0.34762
2.9 0.282782
3 0.229902
3.1 0.174117
3.2 0.13666
3.3 0.097694
3.4 0.0680534
3.5 0.0486569
3.6 0.0302972
3.7 0.0201232
3.8 0.0124433
3.9 0.0074554
4 0.00416528
4.1 0.00238394
4.2 0.00129768
4.3 0.000639259
4.4 0.000326683
4.5 0.000183394
4.6 8.39416e-05
4.7 3.94783e-05
4.8 2.1128e-05
4.9 8.2153e-06
5 3.40154e-06
5.1 1.61216e-06
5.2 9.27812e-07


==> fer-bistack-r13-obdp-m31-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.999863
2.4 1
2.5 1
2.6 0.99994
2.7 0.999713
2.8 0.999665
2.9 0.999502
3 0.998767
3.1 0.997793
3.2 0.99676
3.3 0.994509
3.4 0.991012
3.5 0.986285
3.6 0.98003
3.7 0.969987
3.8 0.956954
3.9 0.939999
4 0.916586
4.1 0.890552
4.2 0.856353
4.3 0.814643
4.4 0.768159
4.5 0.717369
4.6 0.660222
4.7 0.598163
4.8 0.535319
4.9 0.469816
5 0.407209
5.1 0.347077
5.2 0.290551
5.3 0.237896
5.4 0.192
5.5 0.152639
5.6 0.117735
5.7 0.0898305
5.8 0.0671663
5.9 0.0491913
6 0.0357006
6.1 0.0249988
6.2 0.0173492
6.3 0.0118651
6.4 0.00786565
6.5 0.00514641
6.6 0.00329434
6.7 0.00207515
6.8 0.0012533
6.9 0.000810443
7 0.00045572
7.1 0.000266518
7.2 0.000150716
7.3 8.49035e-05
7.4 4.99787e-05
7.5 2.5784e-05
7.6 1.30366e-05
7.7 7.10441e-06
7.8 3.54062e-06
7.9 1.67489e-06
8 7.2203e-07
8.1 3.50593e-07


==> fer-bistack-r13-obdp-m31-3.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 0.999839
2.2 0.999896
2.3 0.999711
2.4 0.998905
2.5 0.997708
2.6 0.996494
2.7 0.994386
2.8 0.991557
2.9 0.986425
3 0.979441
3.1 0.969307
3.2 0.955654
3.3 0.936443
3.4 0.912746
3.5 0.884279
3.6 0.846292
3.7 0.802168
3.8 0.75228
3.9 0.698169
4 0.631884
4.1 0.566662
4.2 0.499877
4.3 0.431598
4.4 0.366075
4.5 0.304289
4.6 0.248205
4.7 0.197625
4.8 0.154023
4.9 0.117214
5 0.0871645
5.1 0.0634325
5.2 0.0449019
5.3 0.0311663
5.4 0.0210836
5.5 0.0140303
5.6 0.00915121
5.7 0.00588988
5.8 0.00363924
5.9 0.00223096
6 0.00131885
6.1 0.000761324
6.2 0.000423294
6.3 0.000247565
6.4 0.000129292
6.5 7.17272e-05
6.6 3.57792e-05
6.7 1.97643e-05
6.8 9.92368e-06
6.9 4.93614e-06
7 2.08104e-06
7.1 1.09188e-06
7.2 5.02065e-07


==> fer-bistack-r13-obdp-m31-4.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 0.999025
2.1 0.998535
2.2 0.997943
2.3 0.995902
2.4 0.99428
2.5 0.988598
2.6 0.982279
2.7 0.974926
2.8 0.963708
2.9 0.948992
3 0.926271
3.1 0.899633
3.2 0.865362
3.3 0.824757
3.4 0.776034
3.5 0.721968
3.6 0.662763
3.7 0.596695
3.8 0.530984
3.9 0.461518
4 0.392402
4.1 0.327261
4.2 0.269076
4.3 0.215253
4.4 0.168941
4.5 0.127944
4.6 0.0954097
4.7 0.0694951
4.8 0.0500912
4.9 0.0348636
5 0.0234551
5.1 0.0155228
5.2 0.0100511
5.3 0.00634317
5.4 0.00394669
5.5 0.00234988
5.6 0.00141233
5.7 0.000783836
5.8 0.000454981
5.9 0.000246074
6 0.000131855
6.1 6.93307e-05
6.2 3.46073e-05
6.3 1.96771e-05
6.4 8.68634e-06
6.5 3.74429e-06
6.6 2.34258e-06
6.7 9.13946e-07
6.8 5.18146e-07


==> fer-bistack-r13-obdp-m31-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 0.999669
1.4 1
1.5 1
1.6 1
1.7 0.999594
1.8 1
1.9 0.998819
2 0.997292
2.1 0.995046
2.2 0.992331
2.3 0.987919
2.4 0.981038
2.5 0.972877
2.6 0.957068
2.7 0.937794
2.8 0.914257
2.9 0.88632
3 0.848679
3.1 0.805334
3.2 0.753501
3.3 0.697872
3.4 0.632104
3.5 0.565172
3.6 0.494393
3.7 0.426277
3.8 0.358584
3.9 0.295566
4 0.237366
4.1 0.186772
4.2 0.143039
4.3 0.108672
4.4 0.0801081
4.5 0.0573582
4.6 0.0393247
4.7 0.0267337
4.8 0.0175884
4.9 0.0113352
5 0.00725199
5.1 0.00449526
5.2 0.00262639
5.3 0.00154837
5.4 0.000880326
5.5 0.00049677
5.6 0.000263033
5.7 0.000150252
5.8 7.74099e-05
5.9 3.82423e-05
6 1.96478e-05
6.1 8.91924e-06
6.2 4.44301e-06
6.3 1.76264e-06
6.4 8.38613e-07


==> fer-bistack-r13-obdp-m31-6.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 0.999672
1.6 1
1.7 0.998907
1.8 1
1.9 0.997008
2 0.993624
2.1 0.988478
2.2 0.979675
2.3 0.9717
2.4 0.960102
2.5 0.944543
2.6 0.919334
2.7 0.890371
2.8 0.853475
2.9 0.809328
3 0.760897
3.1 0.701666
3.2 0.635693
3.3 0.56685
3.4 0.49582
3.5 0.431455
3.6 0.360516
3.7 0.295361
3.8 0.238754
3.9 0.185318
4 0.142233
4.1 0.106423
4.2 0.0777935
4.3 0.0555301
4.4 0.0375101
4.5 0.0253706
4.6 0.0168694
4.7 0.0107731
4.8 0.00679692
4.9 0.00404468
5 0.00236388
5.1 0.00139913
5.2 0.000751756
5.3 0.000412411
5.4 0.000215962
5.5 0.000117889
5.6 5.92409e-05
5.7 2.78333e-05
5.8 1.50347e-05
5.9 6.77031e-06
6 3.1215e-06
6.1 1.26318e-06
6.2 5.56077e-07


==> fer-bistack-r13-obdp-m31-7.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.998535
1.7 0.997959
1.8 1
1.9 0.992029
2 0.983511
2.1 0.978903
2.2 0.967814
2.3 0.954033
2.4 0.934277
2.5 0.906544
2.6 0.872806
2.7 0.832645
2.8 0.780937
2.9 0.725507
3 0.664114
3.1 0.594914
3.2 0.527821
3.3 0.456086
3.4 0.388697
3.5 0.318021
3.6 0.257711
3.7 0.204817
3.8 0.154924
3.9 0.117439
4 0.0856665
4.1 0.0608677
4.2 0.0428803
4.3 0.0283477
4.4 0.0185998
4.5 0.0118801
4.6 0.00749397
4.7 0.00451301
4.8 0.00258572
4.9 0.00147984
5 0.00083108
5.1 0.000445289
5.2 0.000233408
5.3 0.000118181
5.4 6.01511e-05
5.5 3.02931e-05
5.6 1.39547e-05
5.7 6.4717e-06
5.8 2.68053e-06
5.9 1.44631e-06
6 5.31581e-07


==> fer-bistack-r13-obdp-m31-8.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 0.997699
1.6 1
1.7 0.993904
1.8 1
1.9 0.986706
2 0.973558
2.1 0.961605
2.2 0.95119
2.3 0.920172
2.4 0.895062
2.5 0.856649
2.6 0.813535
2.7 0.761688
2.8 0.707079
2.9 0.636671
3 0.572276
3.1 0.501523
3.2 0.427803
3.3 0.358518
3.4 0.288668
3.5 0.234536
3.6 0.180694
3.7 0.139917
3.8 0.102278
3.9 0.072449
4 0.0509455
4.1 0.0345719
4.2 0.0231498
4.3 0.0144653
4.4 0.00906343
4.5 0.00547765
4.6 0.00314929
4.7 0.0018238
4.8 0.00101739
4.9 0.000534325
5 0.000302253
5.1 0.000143572
5.2 7.21576e-05
5.3 3.56973e-05
5.4 1.62952e-05
5.5 8.81229e-06
5.6 3.1272e-06
5.7 1.20411e-06
5.8 6.21879e-07


==> fer-bistack-r13-obdp-m31-9.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 0.975477
2 0.958931
2.1 1
2.2 0.925532
2.3 0.894953
2.4 0.845489
2.5 0.807788
2.6 0.759001
2.7 0.686853
2.8 0.63469
2.9 0.562417
3 0.485885
3.1 0.410417
3.2 0.34162
3.3 0.280994
3.4 0.218959
3.5 0.168082
3.6 0.127814
3.7 0.0954315
3.8 0.0651327
3.9 0.0457354
4 0.0302163
4.1 0.0198019
4.2 0.0122503
4.3 0.0076708
4.4 0.00449883
4.5 0.00255064
4.6 0.00138004
4.7 0.000760766
4.8 0.000402809
4.9 0.000200184
5 9.74763e-05
5.1 4.65492e-05
5.2 2.00133e-05
5.3 9.95138e-06
5.4 5.63171e-06
5.5 1.81158e-06
5.6 8.8083e-07


==> fer-bistack-r13-odp-m19-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 0.966142
1.9 0.956242
2 0.937952
2.1 0.918535
2.2 0.893745
2.3 0.861844
2.4 0.820749
2.5 0.778213
2.6 0.736146
2.7 0.680305
2.8 0.614528
2.9 0.546444
3 0.48235
3.1 0.417955
3.2 0.356073
3.3 0.294198
3.4 0.239408
3.5 0.19183
3.6 0.150258
3.7 0.113218
3.8 0.0864012
3.9 0.0618778
4 0.0448474
4.1 0.0318305
4.2 0.0216679
4.3 0.0145957
4.4 0.00977972
4.5 0.00643399
4.6 0.00407449
4.7 0.0026565
4.8 0.00164431
4.9 0.00104567
5 0.000634963
5.1 0.000383349
5.2 0.000236343
5.3 0.000131091
5.4 8.65185e-05
5.5 5.29732e-05
5.6 3.35367e-05
5.7 1.81193e-05
5.8 1.20131e-05
5.9 6.86083e-06
6 3.49026e-06
6.1 2.07032e-06
6.2 1.62659e-06
6.3 8.27739e-07
6.4 4.00904e-07


==> fer-bistack-r13-odp-m19-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 0.99985
2.6 0.999693
2.7 0.99929
2.8 0.998592
2.9 0.998269
3 0.996812
3.1 0.994539
3.2 0.99221
3.3 0.987831
3.4 0.981072
3.5 0.972573
3.6 0.961804
3.7 0.945436
3.8 0.927858
3.9 0.901555
4 0.871676
4.1 0.83506
4.2 0.792296
4.3 0.741393
4.4 0.689117
4.5 0.630997
4.6 0.569965
4.7 0.506042
4.8 0.44206
4.9 0.380758
5 0.322473
5.1 0.269486
5.2 0.219694
5.3 0.175909
5.4 0.139066
5.5 0.107609
5.6 0.0811313
5.7 0.0608272
5.8 0.0443382
5.9 0.0316537
6 0.0222273
6.1 0.0154698
6.2 0.0104234
6.3 0.00696232
6.4 0.00452338
6.5 0.00284657
6.6 0.00176872
6.7 0.00111193
6.8 0.000652891
6.9 0.000393304
7 0.000234617
7.1 0.000129916
7.2 6.71325e-05
7.3 3.93733e-05
7.4 2.22912e-05
7.5 1.06084e-05
7.6 6.00499e-06
7.7 3.01799e-06
7.8 1.49069e-06
7.9 5.50083e-07
8 3.70614e-07


==> fer-bistack-r13-odp-m19-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.998597
1.7 0.998513
1.8 0.996629
1.9 0.994696
2 0.991183
2.1 0.985359
2.2 0.979719
2.3 0.968564
2.4 0.956388
2.5 0.936019
2.6 0.913644
2.7 0.884581
2.8 0.846238
2.9 0.80187
3 0.754152
3.1 0.693855
3.2 0.633601
3.3 0.571069
3.4 0.503049
3.5 0.431741
3.6 0.369739
3.7 0.306845
3.8 0.247921
3.9 0.198233
4 0.154015
4.1 0.117412
4.2 0.0871031
4.3 0.0633182
4.4 0.0446781
4.5 0.0307686
4.6 0.021217
4.7 0.013899
4.8 0.00902561
4.9 0.0056284
5 0.00343741
5.1 0.00206766
5.2 0.00121866
5.3 0.000712245
5.4 0.000405692
5.5 0.000214716
5.6 0.000119925
5.7 6.95443e-05
5.8 3.59199e-05
5.9 1.80494e-05
6 9.03399e-06
6.1 4.7568e-06
6.2 2.31319e-06
6.3 1.39747e-06
6.4 8.90031e-07
6.5 6.59123e-07


==> fer-bistack-r14-obdp-m21-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 0.982416
1.4 0.977556
1.5 0.971232
1.6 0.960938
1.7 0.945983
1.8 0.916149
1.9 0.882505
2 0.857418
2.1 0.832511
2.2 0.773424
2.3 0.723509
2.4 0.670483
2.5 0.602387
2.6 0.533428
2.7 0.471792
2.8 0.406781
2.9 0.338794
3 0.285587
3.1 0.229863
3.2 0.177112
3.3 0.138733
3.4 0.10435
3.5 0.0760673
3.6 0.0553229
3.7 0.0384822
3.8 0.0261385
3.9 0.017725
4 0.0120134
4.1 0.00758969
4.2 0.00485763
4.3 0.00297409
4.4 0.0018356
4.5 0.00111173
4.6 0.000623387
4.7 0.000388891
4.8 0.000217907
4.9 0.000129816
5 7.23804e-05
5.1 4.40854e-05
5.2 2.55458e-05
5.3 1.38679e-05
5.4 8.63716e-06
5.5 5.40627e-06
5.6 2.63696e-06
5.7 1.45249e-06
5.8 9.40182e-07
5.9 5.57571e-07


==> fer-bistack-r14-obdp-m21-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 0.999936
1.9 0.999945
2 1
2.1 0.999888
2.2 0.999895
2.3 0.999877
2.4 0.99941
2.5 0.999336
2.6 0.998702
2.7 0.997952
2.8 0.996433
2.9 0.994049
3 0.99121
3.1 0.986996
3.2 0.980719
3.3 0.971294
3.4 0.96027
3.5 0.943104
3.6 0.92244
3.7 0.895973
3.8 0.864916
3.9 0.82681
4 0.781365
4.1 0.732579
4.2 0.677999
4.3 0.61765
4.4 0.554975
4.5 0.494701
4.6 0.429856
4.7 0.367515
4.8 0.310473
4.9 0.255956
5 0.208904
5.1 0.166189
5.2 0.129959
5.3 0.100116
5.4 0.0754951
5.5 0.0559696
5.6 0.0404501
5.7 0.028907
5.8 0.0200985
5.9 0.01372
6 0.00920488
6.1 0.00610629
6.2 0.0038245
6.3 0.00247221
6.4 0.00156915
6.5 0.00095563
6.6 0.000569574
6.7 0.000318071
6.8 0.000184918
6.9 0.000104102
7 5.66659e-05
7.1 3.13418e-05
7.2 1.51627e-05
7.3 8.9165e-06
7.4 4.464e-06
7.5 2.10994e-06
7.6 9.99957e-07
7.7 5.71351e-07


==> fer-bistack-r14-obdp-m21-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 0.999644
1.2 0.999297
1.3 0.999413
1.4 0.999078
1.5 0.998743
1.6 0.997972
1.7 0.995043
1.8 0.990765
1.9 0.988567
2 0.980772
2.1 0.970101
2.2 0.95926
2.3 0.938997
2.4 0.916585
2.5 0.885616
2.6 0.848943
2.7 0.809182
2.8 0.760118
2.9 0.703762
3 0.640496
3.1 0.579947
3.2 0.509937
3.3 0.438337
3.4 0.375334
3.5 0.311563
3.6 0.253614
3.7 0.200361
3.8 0.157122
3.9 0.119171
4 0.0887647
4.1 0.064507
4.2 0.0455177
4.3 0.0316649
4.4 0.0214043
4.5 0.0140786
4.6 0.00912433
4.7 0.00579465
4.8 0.00356675
4.9 0.00209093
5 0.00126158
5.1 0.000697427
5.2 0.000399626
5.3 0.000217292
5.4 0.000109124
5.5 6.73497e-05
5.6 3.35947e-05
5.7 1.57879e-05
5.8 8.33393e-06
5.9 4.0013e-06
6 2.01334e-06
6.1 7.90348e-07
6.2 3.96262e-07


==> fer-bistack-r14-obdp-m27-10.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.995066
1.3 1
1.4 1
1.5 0.97718
1.6 1
1.7 0.942857
1.8 0.919856
1.9 0.896474
2 0.854105
2.1 0.818867
2.2 0.756453
2.3 0.696744
2.4 0.638876
2.5 0.569359
2.6 0.495857
2.7 0.419955
2.8 0.350505
2.9 0.287199
3 0.230891
3.1 0.174997
3.2 0.135761
3.3 0.100843
3.4 0.0723701
3.5 0.0508962
3.6 0.0345215
3.7 0.0228528
3.8 0.0137495
3.9 0.00886521
4 0.00531089
4.1 0.00305006
4.2 0.00182545
4.3 0.000995405
4.4 0.000532486
4.5 0.000289062
4.6 0.000138495
4.7 7.49562e-05
4.8 3.68066e-05
4.9 1.57831e-05
5 8.17873e-06
5.1 3.36415e-06
5.2 1.85319e-06
5.3 7.06502e-07
5.4 4.68814e-07


==> fer-bistack-r14-obdp-m27-11.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 0.996346
1 1
1.1 1
1.2 1
1.3 0.985893
1.4 0.97561
1.5 1
1.6 0.948087
1.7 1
1.8 0.897804
1.9 0.858417
2 0.821746
2.1 0.779271
2.2 0.709897
2.3 0.663682
2.4 0.57391
2.5 0.5083
2.6 0.447496
2.7 0.368264
2.8 0.306958
2.9 0.244817
3 0.190668
3.1 0.14812
3.2 0.108493
3.3 0.0784288
3.4 0.0537304
3.5 0.0375357
3.6 0.0239778
3.7 0.0161601
3.8 0.00990166
3.9 0.00615228
4 0.00361578
4.1 0.00204409
4.2 0.00114429
4.3 0.000659338
4.4 0.000354473
4.5 0.000186146
4.6 8.34468e-05
4.7 4.48884e-05
4.8 2.45881e-05
4.9 9.01553e-06
5 5.76652e-06
5.1 2.9137e-06
5.2 1.74877e-06
5.3 7.30578e-07


==> fer-bistack-r14-obdp-m27-12.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.984102
1.3 0.98042
1.4 1
1.5 1
1.6 0.939548
1.7 0.909922
1.8 0.886716
1.9 0.844784
2 0.803448
2.1 0.746205
2.2 0.6889
2.3 0.614863
2.4 0.551395
2.5 0.479209
2.6 0.410011
2.7 0.352106
2.8 0.282709
2.9 0.220903
3 0.174001
3.1 0.129507
3.2 0.0949149
3.3 0.0701192
3.4 0.0491892
3.5 0.0330685
3.6 0.0220503
3.7 0.0138946
3.8 0.00895258
3.9 0.00532608
4 0.00310731
4.1 0.00180857
4.2 0.000984058
4.3 0.00054783
4.4 0.000295918
4.5 0.000159186
4.6 8.10909e-05
4.7 3.98951e-05
4.8 2.06728e-05
4.9 9.99966e-06
5 5.23242e-06
5.1 2.03435e-06
5.2 1.16144e-06
5.3 7.34354e-07


==> fer-bistack-r14-obdp-m27-13.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 0.991786
0.9 1
1 1
1.1 1
1.2 1
1.3 0.973973
1.4 0.965194
1.5 0.948323
1.6 0.941084
1.7 0.911841
1.8 0.878261
1.9 0.844612
2 0.782511
2.1 0.732671
2.2 0.682305
2.3 0.620035
2.4 0.558074
2.5 0.476931
2.6 0.407071
2.7 0.341602
2.8 0.275658
2.9 0.219283
3 0.172482
3.1 0.132587
3.2 0.0937181
3.3 0.0682833
3.4 0.0470185
3.5 0.0326753
3.6 0.0216964
3.7 0.0138953
3.8 0.00865998
3.9 0.00501485
4 0.00303251
4.1 0.00176032
4.2 0.000959922
4.3 0.000526853
4.4 0.000288276
4.5 0.000143308
4.6 7.35327e-05
4.7 3.98342e-05
4.8 2.25255e-05
4.9 9.13566e-06
5 6.44507e-06
5.1 2.17675e-06
5.2 9.99325e-07
5.3 5.84415e-07


==> fer-bistack-r14-obdp-m27-14.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 0.985554
1.2 1
1.3 1
1.4 0.958968
1.5 0.954611
1.6 0.924419
1.7 0.912345
1.8 0.88309
1.9 0.838476
2 0.79525
2.1 0.736693
2.2 0.66313
2.3 0.62726
2.4 0.55438
2.5 0.492871
2.6 0.404644
2.7 0.350955
2.8 0.281928
2.9 0.226294
3 0.172983
3.1 0.133961
3.2 0.0943885
3.3 0.0693127
3.4 0.0484352
3.5 0.0311202
3.6 0.0218758
3.7 0.0135431
3.8 0.00853226
3.9 0.00504584
4 0.00299486
4.1 0.00170927
4.2 0.000930458
4.3 0.000505188
4.4 0.000281389
4.5 0.00013639
4.6 7.03578e-05
4.7 3.62464e-05
4.8 1.87969e-05
4.9 1.0272e-05
5 4.67103e-06
5.1 2.39843e-06
5.2 9.69927e-07
5.3 6.0286e-07


==> fer-bistack-r14-obdp-m27-15.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.989035
1.3 0.980541
1.4 0.964789
1.5 0.957255
1.6 0.939969
1.7 0.904936
1.8 0.868587
1.9 0.828847
2 0.787075
2.1 0.731625
2.2 0.68549
2.3 0.610051
2.4 0.548264
2.5 0.486287
2.6 0.402628
2.7 0.340446
2.8 0.278448
2.9 0.226129
3 0.171923
3.1 0.130892
3.2 0.0952008
3.3 0.0668694
3.4 0.0482146
3.5 0.0320267
3.6 0.0207935
3.7 0.0133666
3.8 0.00829074
3.9 0.00492788
4 0.00308254
4.1 0.00167994
4.2 0.000972062
4.3 0.000520289
4.4 0.000276805
4.5 0.000146966
4.6 7.77562e-05
4.7 3.69668e-05
4.8 2.10011e-05
4.9 8.90351e-06
5 4.72943e-06
5.1 2.50199e-06
5.2 1.2513e-06
5.3 5.05316e-07


==> fer-bistack-r14-obdp-m27-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.985556
1.3 0.979875
1.4 0.979167
1.5 0.945616
1.6 0.943959
1.7 1
1.8 0.874452
1.9 0.843173
2 0.788636
2.1 0.75318
2.2 0.681587
2.3 0.619865
2.4 0.550992
2.5 0.483597
2.6 0.405402
2.7 0.353757
2.8 0.281184
2.9 0.226989
3 0.170003
3.1 0.135481
3.2 0.0990171
3.3 0.0710074
3.4 0.0505657
3.5 0.0315094
3.6 0.0208592
3.7 0.0135601
3.8 0.00828812
3.9 0.0052085
4 0.00292752
4.1 0.00167934
4.2 0.000926431
4.3 0.000509283
4.4 0.000270093
4.5 0.000138251
4.6 8.00002e-05
4.7 3.57762e-05
4.8 1.93181e-05
4.9 9.53814e-06
5 5.29045e-06
5.1 2.80694e-06
5.2 9.60249e-07
5.3 5.14426e-07


==> fer-bistack-r14-obdp-m27-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.999942
2.3 0.999935
2.4 0.999869
2.5 0.99977
2.6 0.999506
2.7 0.999231
2.8 0.998495
2.9 0.997562
3 0.995889
3.1 0.993426
3.2 0.990314
3.3 0.985042
3.4 0.977121
3.5 0.966463
3.6 0.952951
3.7 0.9351
3.8 0.910995
3.9 0.882251
4 0.847416
4.1 0.805779
4.2 0.757835
4.3 0.705556
4.4 0.648992
4.5 0.58541
4.6 0.522809
4.7 0.457057
4.8 0.396735
4.9 0.335972
5 0.280602
5.1 0.228972
5.2 0.184983
5.3 0.145786
5.4 0.112555
5.5 0.0860641
5.6 0.0644854
5.7 0.0469307
5.8 0.0336683
5.9 0.0238944
6 0.0163065
6.1 0.0111549
6.2 0.00748209
6.3 0.00486166
6.4 0.0030595
6.5 0.00196642
6.6 0.00122002
6.7 0.000741227
6.8 0.000434986
6.9 0.000250125
7 0.000149573
7.1 8.3405e-05
7.2 4.32624e-05
7.3 2.58761e-05
7.4 1.17515e-05
7.5 5.62946e-06
7.6 3.39868e-06
7.7 1.44056e-06
7.8 8.25596e-07
7.9 4.05272e-07


==> fer-bistack-r14-obdp-m27-3.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 0.99983
1.8 1
1.9 0.999585
2 0.999336
2.1 0.998921
2.2 0.998165
2.3 0.997399
2.4 0.995759
2.5 0.993371
2.6 0.989008
2.7 0.983206
2.8 0.975345
2.9 0.962908
3 0.948836
3.1 0.927807
3.2 0.903051
3.3 0.86958
3.4 0.831381
3.5 0.784766
3.6 0.732171
3.7 0.675679
3.8 0.611745
3.9 0.54589
4 0.479858
4.1 0.4108
4.2 0.346197
4.3 0.286901
4.4 0.233848
4.5 0.185796
4.6 0.142918
4.7 0.109265
4.8 0.0807257
4.9 0.05854
5 0.0415005
5.1 0.0288064
5.2 0.019653
5.3 0.0129884
5.4 0.00848594
5.5 0.00538313
5.6 0.00329393
5.7 0.00203394
5.8 0.00120485
5.9 0.000705267
6 0.000396665
6.1 0.000229096
6.2 0.000125768
6.3 6.32434e-05
6.4 3.49548e-05
6.5 1.82003e-05
6.6 9.87297e-06
6.7 4.60952e-06
6.8 2.50674e-06
6.9 8.93215e-07
7 5.89106e-07


==> fer-bistack-r14-obdp-m27-4.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.999799
1.3 1
1.4 0.999823
1.5 1
1.6 0.999549
1.7 0.999017
1.8 0.99837
1.9 0.998122
2 0.99685
2.1 0.994609
2.2 0.991571
2.3 0.986479
2.4 0.979973
2.5 0.969015
2.6 0.955105
2.7 0.937059
2.8 0.913303
2.9 0.884307
3 0.846631
3.1 0.802084
3.2 0.754873
3.3 0.693288
3.4 0.632502
3.5 0.566475
3.6 0.50037
3.7 0.429681
3.8 0.364003
3.9 0.302783
4 0.24435
4.1 0.195706
4.2 0.15107
4.3 0.113958
4.4 0.0852152
4.5 0.0619777
4.6 0.0439224
4.7 0.0303954
4.8 0.0207901
4.9 0.0135949
5 0.00880636
5.1 0.00553463
5.2 0.00340713
5.3 0.00203774
5.4 0.00121101
5.5 0.000699657
5.6 0.00037721
5.7 0.000230435
5.8 0.0001218
5.9 6.3921e-05
6 3.30391e-05
6.1 1.82723e-05
6.2 8.9035e-06
6.3 4.32501e-06
6.4 2.12098e-06
6.5 8.70308e-07
6.6 5.61542e-07


==> fer-bistack-r14-obdp-m27-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 0.999316
1.6 0.998447
1.7 0.997355
1.8 0.994754
1.9 0.992338
2 0.989184
2.1 0.98242
2.2 0.972978
2.3 0.961882
2.4 0.94733
2.5 0.925322
2.6 0.897263
2.7 0.862269
2.8 0.819549
2.9 0.774638
3 0.717773
3.1 0.659544
3.2 0.591889
3.3 0.522844
3.4 0.456967
3.5 0.390992
3.6 0.327207
3.7 0.264381
3.8 0.211967
3.9 0.164707
4 0.126198
4.1 0.0938229
4.2 0.0686291
4.3 0.0488061
4.4 0.0337717
4.5 0.0226922
4.6 0.0148641
4.7 0.00973267
4.8 0.00599347
4.9 0.00378124
5 0.00215381
5.1 0.00130597
5.2 0.000744458
5.3 0.000419478
5.4 0.000229043
5.5 0.000115645
5.6 6.56048e-05
5.7 3.13087e-05
5.8 1.70155e-05
5.9 8.32181e-06
6 4.1e-06
6.1 1.40783e-06
6.2 6.96328e-07
6.3 5.4349e-07


==> fer-bistack-r14-obdp-m27-6.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.99866
1.3 1
1.4 0.997909
1.5 0.997643
1.6 0.995271
1.7 0.992791
1.8 0.988958
1.9 0.981865
2 0.974923
2.1 0.963321
2.2 0.946545
2.3 0.927837
2.4 0.901462
2.5 0.86433
2.6 0.823953
2.7 0.774926
2.8 0.715601
2.9 0.655579
3 0.592819
3.1 0.521902
3.2 0.449722
3.3 0.382185
3.4 0.321081
3.5 0.259109
3.6 0.206326
3.7 0.16111
3.8 0.121657
3.9 0.0906893
4 0.0650179
4.1 0.0462181
4.2 0.031482
4.3 0.02075
4.4 0.0135686
4.5 0.0086296
4.6 0.00535513
4.7 0.00322674
4.8 0.00195
4.9 0.00107846
5 0.000618236
5.1 0.000347284
5.2 0.00017637
5.3 9.01649e-05
5.4 4.58384e-05
5.5 2.38057e-05
5.6 1.14042e-05
5.7 6.13613e-06
5.8 2.36022e-06
5.9 1.19401e-06
6 4.84522e-07


==> fer-bistack-r14-obdp-m27-7.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 0.996855
1.5 0.99665
1.6 0.992089
1.7 0.988025
1.8 0.975509
1.9 0.969968
2 0.953916
2.1 0.934207
2.2 0.910981
2.3 0.879064
2.4 0.836967
2.5 0.790515
2.6 0.739833
2.7 0.674979
2.8 0.61601
2.9 0.541818
3 0.474627
3.1 0.408251
3.2 0.339647
3.3 0.275093
3.4 0.220903
3.5 0.172199
3.6 0.131944
3.7 0.0978483
3.8 0.068746
3.9 0.0491741
4 0.0337263
4.1 0.0225394
4.2 0.0145049
4.3 0.00935277
4.4 0.00570423
4.5 0.00340509
4.6 0.00200574
4.7 0.00112386
4.8 0.000624256
4.9 0.000352401
5 0.000183985
5.1 8.78489e-05
5.2 4.66005e-05
5.3 2.42589e-05
5.4 9.81904e-06
5.5 4.90872e-06
5.6 2.44437e-06
5.7 1.20446e-06
5.8 4.56814e-07


==> fer-bistack-r14-obdp-m27-8.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.998035
1.3 0.995817
1.4 1
1.5 1
1.6 0.994465
1.7 0.972892
1.8 0.964492
1.9 0.946901
2 0.928028
2.1 0.902431
2.2 0.863923
2.3 0.820077
2.4 0.774789
2.5 0.714971
2.6 0.6506
2.7 0.581562
2.8 0.512334
2.9 0.450583
3 0.376067
3.1 0.314204
3.2 0.245605
3.3 0.195323
3.4 0.151459
3.5 0.112093
3.6 0.0822989
3.7 0.0587914
3.8 0.0400339
3.9 0.027164
4 0.017198
4.1 0.0112511
4.2 0.00683677
4.3 0.00428146
4.4 0.00249787
4.5 0.00137722
4.6 0.000771441
4.7 0.000394138
4.8 0.000217754
4.9 0.000103454
5 5.09217e-05
5.1 2.85491e-05
5.2 1.3677e-05
5.3 5.41605e-06
5.4 2.56593e-06
5.5 1.31646e-06
5.6 5.29956e-07


==> fer-bistack-r14-obdp-m27-9.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 0.98817
1.6 0.97086
1.7 0.956109
1.8 0.942832
1.9 0.924536
2 0.889302
2.1 0.859347
2.2 0.820701
2.3 0.758271
2.4 0.701982
2.5 0.641538
2.6 0.575463
2.7 0.495175
2.8 0.427926
2.9 0.352365
3 0.291162
3.1 0.231634
3.2 0.185756
3.3 0.141179
3.4 0.103603
3.5 0.0745045
3.6 0.0526572
3.7 0.0342816
3.8 0.0233691
3.9 0.0149349
4 0.009506
4.1 0.00577295
4.2 0.00337762
4.3 0.00185644
4.4 0.00102383
4.5 0.000576756
4.6 0.000304102
4.7 0.000156502
4.8 7.97422e-05
4.9 3.87695e-05
5 1.60961e-05
5.1 8.14759e-06
5.2 4.40256e-06
5.3 1.95844e-06
5.4 8.3317e-07


==> fer-bistack-r14-odp-m21-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.987903
1.3 1
1.4 0.985196
1.5 1
1.6 0.962637
1.7 1
1.8 0.939456
1.9 0.910452
2 0.883888
2.1 0.844262
2.2 0.799257
2.3 0.763171
2.4 0.71251
2.5 0.648582
2.6 0.595883
2.7 0.529316
2.8 0.462474
2.9 0.389802
3 0.333158
3.1 0.271811
3.2 0.224467
3.3 0.172417
3.4 0.135177
3.5 0.102915
3.6 0.0745343
3.7 0.0542864
3.8 0.0391282
3.9 0.026752
4 0.0185793
4.1 0.0121157
4.2 0.00798599
4.3 0.00506907
4.4 0.00329096
4.5 0.00207974
4.6 0.00131145
4.7 0.000796574
4.8 0.000482967
4.9 0.000303211
5 0.000185317
5.1 0.00011101
5.2 6.60439e-05
5.3 3.9894e-05
5.4 2.02183e-05
5.5 1.45332e-05
5.6 8.08322e-06
5.7 5.48263e-06
5.8 3.06622e-06
5.9 1.84057e-06
6 1.10826e-06
6.1 5.27226e-07
6.2 4.75532e-07


==> fer-bistack-r14-odp-m21-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.999948
2.3 1
2.4 1
2.5 0.999786
2.6 0.999903
2.7 0.99974
2.8 0.999571
2.9 0.999169
3 0.998403
3.1 0.99758
3.2 0.996144
3.3 0.993975
3.4 0.989846
3.5 0.984889
3.6 0.977835
3.7 0.969303
3.8 0.956072
3.9 0.938285
4 0.916314
4.1 0.889116
4.2 0.854287
4.3 0.814389
4.4 0.769613
4.5 0.717126
4.6 0.661698
4.7 0.6011
4.8 0.538891
4.9 0.476725
5 0.413861
5.1 0.352043
5.2 0.296013
5.3 0.243186
5.4 0.197599
5.5 0.156907
5.6 0.122908
5.7 0.0939346
5.8 0.0705052
5.9 0.0520988
6 0.0377254
6.1 0.0270137
6.2 0.0188728
6.3 0.0127981
6.4 0.00864057
6.5 0.00573063
6.6 0.00369403
6.7 0.00239879
6.8 0.00149534
6.9 0.000904373
7 0.000558402
7.1 0.000327506
7.2 0.000189017
7.3 0.000113369
7.4 6.13055e-05
7.5 3.44013e-05
7.6 1.86342e-05
7.7 1.05728e-05
7.8 4.72441e-06
7.9 2.84721e-06
8 1.62642e-06
8.1 5.66583e-07


==> fer-bistack-r14-odp-m21-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 0.99953
1.5 1
1.6 0.998542
1.7 0.997995
1.8 0.996147
1.9 0.991999
2 0.988554
2.1 0.983616
2.2 0.973643
2.3 0.963528
2.4 0.948188
2.5 0.927871
2.6 0.899879
2.7 0.870569
2.8 0.828606
2.9 0.783189
3 0.73099
3.1 0.673241
3.2 0.612936
3.3 0.544779
3.4 0.473312
3.5 0.41059
3.6 0.346195
3.7 0.286995
3.8 0.231188
3.9 0.183387
4 0.142584
4.1 0.107906
4.2 0.0800564
4.3 0.0572168
4.4 0.040503
4.5 0.0282257
4.6 0.0188198
4.7 0.012488
4.8 0.00803844
4.9 0.00500285
5 0.00307876
5.1 0.00187803
5.2 0.00111804
5.3 0.000625332
5.4 0.000365934
5.5 0.000187067
5.6 0.000104899
5.7 5.57683e-05
5.8 2.96673e-05
5.9 1.47432e-05
6 7.57779e-06
6.1 3.07698e-06
6.2 2.07102e-06
6.3 8.66151e-07
6.4 5.7922e-07


==> fer-bistack-r23-obdp-m9-10.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.997578
2.4 1
2.5 1
2.6 0.992366
2.7 1
2.8 0.981254
2.9 0.971061
3 0.954148
3.1 0.942205
3.2 0.924322
3.3 0.88987
3.4 0.858163
3.5 0.818889
3.6 0.7783
3.7 0.722982
3.8 0.665444
3.9 0.603253
4 0.542986
4.1 0.472092
4.2 0.406362
4.3 0.34384
4.4 0.285158
4.5 0.229705
4.6 0.181711
4.7 0.140371
4.8 0.106492
4.9 0.0784303
5 0.0571816
5.1 0.039643
5.2 0.0274502
5.3 0.0186611
5.4 0.0120565
5.5 0.00780117
5.6 0.00480554
5.7 0.00299973
5.8 0.00186924
5.9 0.00108216
6 0.000669406
6.1 0.00038227
6.2 0.000231065
6.3 0.000133879
6.4 7.71339e-05
6.5 4.61481e-05
6.6 2.63729e-05
6.7 1.63693e-05
6.8 9.54117e-06
6.9 5.5022e-06
7 2.80286e-06
7.1 1.89703e-06
7.2 1.16303e-06
7.3 5.1286e-07
7.4 3.21457e-07


==> fer-bistack-r23-obdp-m9-11.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 0.993382
2.6 0.988713
2.7 0.982639
2.8 0.978517
2.9 0.969847
3 0.962417
3.1 0.939072
3.2 0.920371
3.3 0.891723
3.4 0.860217
3.5 0.822819
3.6 0.77565
3.7 0.727209
3.8 0.665814
3.9 0.604171
4 0.539273
4.1 0.4707
4.2 0.40714
4.3 0.342776
4.4 0.283534
4.5 0.229169
4.6 0.181628
4.7 0.13974
4.8 0.105766
4.9 0.0786758
5 0.0570777
5.1 0.0398198
5.2 0.0272837
5.3 0.0184395
5.4 0.01208
5.5 0.00770425
5.6 0.00499829
5.7 0.00306684
5.8 0.00187098
5.9 0.00115197
6 0.000680899
6.1 0.000398153
6.2 0.000226295
6.3 0.000128701
6.4 7.73362e-05
6.5 4.42995e-05
6.6 2.61248e-05
6.7 1.43033e-05
6.8 9.58068e-06
6.9 4.97137e-06
7 2.56817e-06
7.1 2.2756e-06
7.2 9.93235e-07
7.3 5.1908e-07
7.4 3.4601e-07


==> fer-bistack-r23-obdp-m9-12.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 0.990984
2.7 0.987871
2.8 0.979111
2.9 0.969129
3 0.956103
3.1 0.93834
3.2 0.919228
3.3 0.891561
3.4 0.857089
3.5 0.818041
3.6 0.773776
3.7 0.727838
3.8 0.6684
3.9 0.603345
4 0.539504
4.1 0.476477
4.2 0.407612
4.3 0.343506
4.4 0.286612
4.5 0.231192
4.6 0.183165
4.7 0.14113
4.8 0.106279
4.9 0.0786872
5 0.0564382
5.1 0.0398039
5.2 0.0273106
5.3 0.0181945
5.4 0.0122444
5.5 0.00774561
5.6 0.00487111
5.7 0.00303888
5.8 0.0019135
5.9 0.00110538
6 0.000678698
6.1 0.000385337
6.2 0.000230795
6.3 0.000145234
6.4 8.1116e-05
6.5 4.50575e-05
6.6 2.80325e-05
6.7 1.45915e-05
6.8 8.12554e-06
6.9 4.74214e-06
7 3.242e-06
7.1 2.20451e-06
7.2 1.02536e-06
7.3 6.60542e-07
7.4 4.31852e-07


==> fer-bistack-r23-obdp-m9-13.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 0.997133
2 0.999282
2.1 1
2.2 1
2.3 1
2.4 1
2.5 0.993224
2.6 0.989719
2.7 0.987244
2.8 0.976993
2.9 0.970896
3 0.956594
3.1 0.937624
3.2 0.921764
3.3 0.890532
3.4 0.858962
3.5 0.82028
3.6 0.77016
3.7 0.720737
3.8 0.663529
3.9 0.601651
4 0.541151
4.1 0.470993
4.2 0.407181
4.3 0.34385
4.4 0.284677
4.5 0.229719
4.6 0.184196
4.7 0.14085
4.8 0.104097
4.9 0.0791072
5 0.0566814
5.1 0.0394494
5.2 0.0274283
5.3 0.0181416
5.4 0.0120541
5.5 0.00786324
5.6 0.00486647
5.7 0.00302571
5.8 0.00189822
5.9 0.00110471
6 0.000657536
6.1 0.000404228
6.2 0.000217422
6.3 0.000135558
6.4 8.02069e-05
6.5 4.51857e-05
6.6 2.47268e-05
6.7 1.43663e-05
6.8 1.02846e-05
6.9 4.76745e-06
7 3.24409e-06
7.1 1.90775e-06
7.2 9.884e-07
7.3 6.48885e-07
7.4 3.72034e-07


==> fer-bistack-r23-obdp-m9-14.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 1
2.7 0.984651
2.8 0.97543
2.9 1
3 0.960316
3.1 0.934738
3.2 0.918878
3.3 0.89385
3.4 0.857937
3.5 0.821527
3.6 0.775575
3.7 0.728773
3.8 0.661576
3.9 0.60213
4 0.536833
4.1 0.47557
4.2 0.411105
4.3 0.340656
4.4 0.284041
4.5 0.230286
4.6 0.182826
4.7 0.14075
4.8 0.106323
4.9 0.0790755
5 0.0564218
5.1 0.0401043
5.2 0.0275489
5.3 0.0184543
5.4 0.0120773
5.5 0.00771128
5.6 0.00490672
5.7 0.00309466
5.8 0.00182775
5.9 0.00113385
6 0.000637199
6.1 0.000386576
6.2 0.000225535
6.3 0.000129044
6.4 7.48706e-05
6.5 4.70872e-05
6.6 2.40874e-05
6.7 1.54004e-05
6.8 1.00296e-05
6.9 5.66379e-06
7 2.71125e-06
7.1 2.12157e-06
7.2 1.20735e-06
7.3 7.84485e-07


==> fer-bistack-r23-obdp-m9-15.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.996261
2.4 0.997117
2.5 0.991667
2.6 0.989733
2.7 0.989428
2.8 0.979975
2.9 0.962853
3 0.954761
3.1 0.93835
3.2 0.920244
3.3 0.891637
3.4 0.861934
3.5 0.819322
3.6 0.772366
3.7 0.723622
3.8 0.66765
3.9 0.601168
4 0.535203
4.1 0.47503
4.2 0.406882
4.3 0.343863
4.4 0.285424
4.5 0.2295
4.6 0.183434
4.7 0.140188
4.8 0.106631
4.9 0.0793295
5 0.0568357
5.1 0.0399178
5.2 0.0273108
5.3 0.0181671
5.4 0.0120868
5.5 0.00768469
5.6 0.00488251
5.7 0.00303439
5.8 0.00183611
5.9 0.00109478
6 0.000641744
6.1 0.000392915
6.2 0.000230329
6.3 0.000145781
6.4 7.72714e-05
6.5 4.56346e-05
6.6 2.62323e-05
6.7 1.53988e-05
6.8 8.85611e-06
6.9 4.92039e-06
7 2.82544e-06
7.1 1.54198e-06
7.2 8.25655e-07
7.3 6.14622e-07


==> fer-bistack-r23-obdp-m9-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 0.993628
2.6 0.988863
2.7 0.989562
2.8 0.976871
2.9 0.967937
3 0.954737
3.1 0.935825
3.2 0.914362
3.3 0.892876
3.4 0.860153
3.5 0.819177
3.6 0.774455
3.7 0.725486
3.8 0.670743
3.9 0.603831
4 0.537905
4.1 0.46984
4.2 0.408056
4.3 0.344413
4.4 0.284842
4.5 0.231642
4.6 0.180719
4.7 0.142524
4.8 0.108204
4.9 0.0795946
5 0.0566264
5.1 0.0398894
5.2 0.0274245
5.3 0.0182833
5.4 0.012154
5.5 0.00774494
5.6 0.00499632
5.7 0.00307681
5.8 0.00187056
5.9 0.00114014
6 0.000668256
6.1 0.000403573
6.2 0.000218983
6.3 0.000126602
6.4 7.55057e-05
6.5 4.47385e-05
6.6 2.76125e-05
6.7 1.63142e-05
6.8 8.00838e-06
6.9 5.23927e-06
7 3.12873e-06
7.1 1.83001e-06
7.2 1.2627e-06
7.3 7.04839e-07
7.4 3.87559e-07


==> fer-bistack-r23-obdp-m9-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 1
2.7 1
2.8 1
2.9 0.999779
3 0.999709
3.1 0.999625
3.2 0.999149
3.3 0.998686
3.4 0.997683
3.5 0.996461
3.6 0.994082
3.7 0.991733
3.8 0.985874
3.9 0.979479
4 0.970196
4.1 0.957421
4.2 0.939302
4.3 0.919994
4.4 0.891431
4.5 0.860519
4.6 0.821219
4.7 0.77703
4.8 0.727427
4.9 0.67184
5 0.613931
5.1 0.552374
5.2 0.489613
5.3 0.425532
5.4 0.366486
5.5 0.309273
5.6 0.257215
5.7 0.208406
5.8 0.166554
5.9 0.129965
6 0.100036
6.1 0.075141
6.2 0.0552659
6.3 0.0402649
6.4 0.0284105
6.5 0.0194836
6.6 0.0132962
6.7 0.00895267
6.8 0.00576734
6.9 0.00365199
7 0.00234336
7.1 0.00141025
7.2 0.000850178
7.3 0.000510818
7.4 0.000276411
7.5 0.000158234
7.6 8.97278e-05
7.7 4.80178e-05
7.8 2.52518e-05
7.9 1.2985e-05
8 6.78959e-06
8.1 3.02756e-06
8.2 1.66106e-06
8.3 7.19433e-07
8.4 4.89894e-07


==> fer-bistack-r23-obdp-m9-3.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 0.99973
2.5 1
2.6 0.999776
2.7 0.999541
2.8 0.999168
2.9 0.99893
3 0.997875
3.1 0.99703
3.2 0.99455
3.3 0.991208
3.4 0.985944
3.5 0.978426
3.6 0.968222
3.7 0.954172
3.8 0.935135
3.9 0.911942
4 0.881707
4.1 0.844289
4.2 0.802883
4.3 0.752707
4.4 0.699782
4.5 0.637369
4.6 0.573105
4.7 0.507927
4.8 0.442973
4.9 0.377717
5 0.317688
5.1 0.258692
5.2 0.209314
5.3 0.164973
5.4 0.126372
5.5 0.0953176
5.6 0.0705484
5.7 0.0506315
5.8 0.0353648
5.9 0.0243933
6 0.0163104
6.1 0.0105601
6.2 0.00671988
6.3 0.00420697
6.4 0.00259813
6.5 0.00151321
6.6 0.000895075
6.7 0.000515786
6.8 0.000283811
6.9 0.000148052
7 8.55648e-05
7.1 4.08127e-05
7.2 2.08501e-05
7.3 9.81366e-06
7.4 4.75217e-06
7.5 2.4898e-06
7.6 1.06723e-06
7.7 5.91075e-07
7.8 2.71004e-07


==> fer-bistack-r23-obdp-m9-4.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.99982
2.4 1
2.5 1
2.6 0.999342
2.7 0.998688
2.8 0.997623
2.9 0.996608
3 0.99406
3.1 0.990155
3.2 0.984042
3.3 0.975229
3.4 0.962505
3.5 0.947418
3.6 0.925946
3.7 0.898962
3.8 0.864108
3.9 0.825243
4 0.777104
4.1 0.724473
4.2 0.665877
4.3 0.600637
4.4 0.534462
4.5 0.466933
4.6 0.401315
4.7 0.336996
4.8 0.279595
4.9 0.223269
5 0.176149
5.1 0.135597
5.2 0.102054
5.3 0.0748406
5.4 0.0534948
5.5 0.0371642
5.6 0.0255391
5.7 0.0168267
5.8 0.0108683
5.9 0.00686477
6 0.00416556
6.1 0.00251028
6.2 0.0014961
6.3 0.000844556
6.4 0.000465435
6.5 0.00026331
6.6 0.000133176
6.7 7.16225e-05
6.8 3.5837e-05
6.9 1.88195e-05
7 9.93929e-06
7.1 4.50338e-06
7.2 2.28198e-06
7.3 1.2424e-06
7.4 5.58575e-07
7.5 3.89383e-07


==> fer-bistack-r23-obdp-m9-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 0.9997
2.3 1
2.4 0.999837
2.5 1
2.6 0.999192
2.7 1
2.8 0.994628
2.9 0.991253
3 0.986641
3.1 0.97882
3.2 0.966773
3.3 0.952081
3.4 0.932948
3.5 0.90551
3.6 0.873588
3.7 0.835789
3.8 0.790336
3.9 0.735358
4 0.676194
4.1 0.613565
4.2 0.549037
4.3 0.477495
4.4 0.409833
4.5 0.345253
4.6 0.282969
4.7 0.227349
4.8 0.180093
4.9 0.139149
5 0.103833
5.1 0.0758211
5.2 0.0543437
5.3 0.0378323
5.4 0.0254308
5.5 0.0170471
5.6 0.0107905
5.7 0.0068469
5.8 0.00423237
5.9 0.00248663
6 0.00147223
6.1 0.0008344
6.2 0.000473821
6.3 0.000268451
6.4 0.000146507
6.5 7.56539e-05
6.6 4.25552e-05
6.7 2.34117e-05
6.8 1.14831e-05
6.9 5.68409e-06
7 3.68416e-06
7.1 1.79076e-06
7.2 1.23213e-06
7.3 1.0506e-06
7.4 3.4081e-07


==> fer-bistack-r23-obdp-m9-6.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 0.996791
2.6 0.998086
2.7 0.994368
2.8 0.989132
2.9 0.984346
3 0.975886
3.1 0.964222
3.2 0.946825
3.3 0.925602
3.4 0.897975
3.5 0.864209
3.6 0.821994
3.7 0.775544
3.8 0.719776
3.9 0.663137
4 0.595906
4.1 0.5293
4.2 0.458409
4.3 0.393371
4.4 0.325317
4.5 0.269407
4.6 0.214931
4.7 0.167537
4.8 0.128712
4.9 0.0965979
5 0.0699813
5.1 0.0488087
5.2 0.034537
5.3 0.0230268
5.4 0.015176
5.5 0.00981242
5.6 0.00624907
5.7 0.00377239
5.8 0.00229488
5.9 0.00140059
6 0.000811376
6.1 0.000451183
6.2 0.000258044
6.3 0.00014759
6.4 8.21778e-05
6.5 4.99371e-05
6.6 2.79525e-05
6.7 1.56352e-05
6.8 1.00861e-05
6.9 6.4499e-06
7 2.93579e-06
7.1 1.90418e-06
7.2 8.24502e-07
7.3 5.64763e-07
7.4 3.49578e-07


==> fer-bistack-r23-obdp-m9-7.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 0.996811
2.7 0.989756
2.8 0.982792
2.9 0.975916
3 0.961902
3.1 0.948534
3.2 0.930296
3.3 0.906359
3.4 0.874018
3.5 0.834513
3.6 0.793479
3.7 0.735539
3.8 0.676332
3.9 0.6199
4 0.54826
4.1 0.480477
4.2 0.416488
4.3 0.350973
4.4 0.291469
4.5 0.238036
4.6 0.185512
4.7 0.144614
4.8 0.109804
4.9 0.080208
5 0.0592947
5.1 0.0410808
5.2 0.0281421
5.3 0.0188664
5.4 0.0124441
5.5 0.00799904
5.6 0.00508622
5.7 0.00312022
5.8 0.00189773
5.9 0.00113548
6 0.000687694
6.1 0.000389359
6.2 0.00023008
6.3 0.000131387
6.4 7.7602e-05
6.5 4.82264e-05
6.6 2.45139e-05
6.7 1.53005e-05
6.8 8.84777e-06
6.9 5.25002e-06
7 3.27962e-06
7.1 1.67823e-06
7.2 1.03387e-06
7.3 6.68462e-07


==> fer-bistack-r23-obdp-m9-8.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 0.994312
2.5 0.993298
2.6 1
2.7 1
2.8 0.979751
2.9 0.97161
3 0.959539
3.1 0.940941
3.2 0.919809
3.3 0.89744
3.4 0.862909
3.5 0.820945
3.6 0.776632
3.7 0.72657
3.8 0.667912
3.9 0.600977
4 0.540999
4.1 0.474176
4.2 0.403526
4.3 0.346229
4.4 0.285569
4.5 0.228605
4.6 0.181697
4.7 0.140606
4.8 0.106558
4.9 0.0789159
5 0.0566981
5.1 0.0397441
5.2 0.0273691
5.3 0.018785
5.4 0.0120381
5.5 0.00776051
5.6 0.00498504
5.7 0.003055
5.8 0.001826
5.9 0.00110367
6 0.000673592
6.1 0.000384667
6.2 0.000235843
6.3 0.000127519
6.4 8.02378e-05
6.5 4.46339e-05
6.6 2.70849e-05
6.7 1.45316e-05
6.8 9.24876e-06
6.9 5.5489e-06
7 3.0436e-06
7.1 1.92698e-06
7.2 8.58784e-07
7.3 5.3036e-07
7.4 4.39214e-07
7.5 3.13508e-07


==> fer-bistack-r23-obdp-m9-9.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.997656
2.4 1
2.5 0.992751
2.6 1
2.7 0.9839
2.8 0.977142
2.9 0.970796
3 0.959945
3.1 0.938972
3.2 0.919777
3.3 0.886515
3.4 0.860957
3.5 0.821397
3.6 0.776876
3.7 0.724621
3.8 0.670332
3.9 0.608923
4 0.538338
4.1 0.47458
4.2 0.413453
4.3 0.342885
4.4 0.284089
4.5 0.23199
4.6 0.18227
4.7 0.140503
4.8 0.106751
4.9 0.0786348
5 0.0566939
5.1 0.04026
5.2 0.0272628
5.3 0.0181701
5.4 0.0121146
5.5 0.00786292
5.6 0.00492418
5.7 0.00308199
5.8 0.0019194
5.9 0.00111504
6 0.000661677
6.1 0.000398336
6.2 0.000234268
6.3 0.000135086
6.4 7.76749e-05
6.5 4.27766e-05
6.6 2.60048e-05
6.7 1.54012e-05
6.8 8.85481e-06
6.9 4.82971e-06
7 2.95416e-06
7.1 1.958e-06
7.2 9.67961e-07
7.3 6.76808e-07
7.4 3.82954e-07


==> fer-bistack-r23-odp-m9-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 0.998775
2.1 1
2.2 1
2.3 1
2.4 0.995296
2.5 0.994887
2.6 0.989842
2.7 0.987263
2.8 0.97772
2.9 0.967435
3 0.957794
3.1 0.937117
3.2 0.921526
3.3 0.896457
3.4 0.858045
3.5 0.818836
3.6 0.775281
3.7 0.714067
3.8 0.665149
3.9 0.605125
4 0.536841
4.1 0.475772
4.2 0.405813
4.3 0.343656
4.4 0.285158
4.5 0.229608
4.6 0.181457
4.7 0.140258
4.8 0.107137
4.9 0.0790611
5 0.0567274
5.1 0.0400245
5.2 0.0270398
5.3 0.0181458
5.4 0.0120736
5.5 0.00776308
5.6 0.00490546
5.7 0.00304824
5.8 0.00186598
5.9 0.00111565
6 0.000682114
6.1 0.000404903
6.2 0.000238898
6.3 0.000144206
6.4 7.89715e-05
6.5 4.6682e-05
6.6 2.75416e-05
6.7 1.73072e-05
6.8 9.88923e-06
6.9 6.5434e-06
7 3.61251e-06
7.1 2.29137e-06
7.2 1.44662e-06
7.3 1.37595e-06
7.4 4.29558e-07
7.5 3.33793e-07


==> fer-bistack-r23-odp-m9-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 1
2.7 1
2.8 1
2.9 0.999807
3 0.999842
3.1 0.999415
3.2 0.999657
3.3 0.998576
3.4 0.997529
3.5 0.996556
3.6 0.994229
3.7 0.990636
3.8 0.985865
3.9 0.979851
4 0.969566
4.1 0.956868
4.2 0.940836
4.3 0.919214
4.4 0.8941
4.5 0.860762
4.6 0.820833
4.7 0.77804
4.8 0.728427
4.9 0.672179
5 0.614867
5.1 0.552518
5.2 0.488155
5.3 0.427004
5.4 0.367181
5.5 0.30852
5.6 0.255054
5.7 0.207537
5.8 0.166462
5.9 0.129901
6 0.0998049
6.1 0.0750648
6.2 0.0546554
6.3 0.039876
6.4 0.0281576
6.5 0.0195672
6.6 0.0132446
6.7 0.00887855
6.8 0.00573615
6.9 0.00371047
7 0.00227602
7.1 0.00141822
7.2 0.000846106
7.3 0.000493107
7.4 0.000284158
7.5 0.000166561
7.6 8.80774e-05
7.7 4.88894e-05
7.8 2.28605e-05
7.9 1.12955e-05
8 6.64193e-06
8.1 3.2562e-06
8.2 1.46193e-06
8.3 8.05259e-07


==> fer-bistack-r23-odp-m9-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.999614
2.4 0.999438
2.5 1
2.6 0.99779
2.7 0.9968
2.8 0.995744
2.9 0.991982
3 0.984558
3.1 0.97839
3.2 0.965825
3.3 0.952767
3.4 0.932616
3.5 0.907317
3.6 0.873449
3.7 0.835409
3.8 0.790517
3.9 0.737081
4 0.680523
4.1 0.612142
4.2 0.546108
4.3 0.478485
4.4 0.411893
4.5 0.347694
4.6 0.285016
4.7 0.229256
4.8 0.178583
4.9 0.138425
5 0.1035
5.1 0.0754727
5.2 0.0539699
5.3 0.0375107
5.4 0.0255861
5.5 0.0168181
5.6 0.0108422
5.7 0.00684764
5.8 0.00424773
5.9 0.0025292
6 0.00142771
6.1 0.000850487
6.2 0.000465275
6.3 0.000269816
6.4 0.000137818
6.5 8.47042e-05
6.6 4.65946e-05
6.7 2.4217e-05
6.8 1.3717e-05
6.9 9.44924e-06
7 3.82524e-06
7.1 2.55648e-06
7.2 1.39738e-06
7.3 1.23062e-06
7.4 5.99963e-07


==> fer-stack-r12-m31-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 0.986842
2.5 0.968779
2.6 0.964807
2.7 0.939012
2.8 0.915254
2.9 0.880932
3 0.830583
3.1 0.772171
3.2 0.711089
3.3 0.645729
3.4 0.578475
3.5 0.502018
3.6 0.423059
3.7 0.354895
3.8 0.286003
3.9 0.223343
4 0.176843
4.1 0.131947
4.2 0.0971272
4.3 0.0670891
4.4 0.0475582
4.5 0.0315128
4.6 0.0211397
4.7 0.0134074
4.8 0.0082905
4.9 0.00478545
5 0.00286674
5.1 0.00160352
5.2 0.000905296
5.3 0.000518611
5.4 0.000263753
5.5 0.000140863
5.6 6.89549e-05
5.7 3.09012e-05
5.8 1.26983e-05
5.9 6.6955e-06
6 3.27514e-06
6.1 1.33023e-06
6.2 6.67395e-07
6.3 2.69957e-07
6.4 9.02386e-08


==> fer-stack-r12-m31-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 0.999987
2.7 0.999976
2.8 0.999959
2.9 0.999899
3 0.999812
3.1 0.999555
3.2 0.999298
3.3 0.998648
3.4 0.9977
3.5 0.996571
3.6 0.9943
3.7 0.991041
3.8 0.986072
3.9 0.979477
4 0.97067
4.1 0.957636
4.2 0.941443
4.3 0.921414
4.4 0.895614
4.5 0.864528
4.6 0.827322
4.7 0.785857
4.8 0.73804
4.9 0.685789
5 0.630429
5.1 0.572079
5.2 0.513336
5.3 0.454823
5.4 0.396788
5.5 0.341933
5.6 0.291252
5.7 0.244539
5.8 0.20221
5.9 0.165327
6 0.132611
6.1 0.105858
6.2 0.08342
6.3 0.0648686
6.4 0.04937
6.5 0.0375264
6.6 0.028032
6.7 0.0208426
6.8 0.015199
6.9 0.0110147
7 0.00791422
7.1 0.00560785
7.2 0.00392084
7.3 0.00269544
7.4 0.00185714
7.5 0.00127255
7.6 0.000857246
7.7 0.000565162
7.8 0.00037061
7.9 0.000242704
8 0.000154047
8.1 9.5866e-05
8.2 6.01182e-05
8.3 3.86258e-05
8.4 2.42683e-05
8.5 1.39883e-05
8.6 8.05269e-06
8.7 4.83105e-06
8.8 2.66195e-06
8.9 1.54883e-06
9 8.508e-07
9.1 5.36445e-07
9.2 3.11538e-07
9.3 1.7335e-07
9.4 9.75222e-08


==> fer-stack-r12-m31-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 0.999924
2.1 1
2.2 0.99987
2.3 1
2.4 0.999842
2.5 0.999327
2.6 0.998951
2.7 0.997795
2.8 0.996748
2.9 0.993873
3 0.990755
3.1 0.984412
3.2 0.977725
3.3 0.966199
3.4 0.949997
3.5 0.930001
3.6 0.905843
3.7 0.875347
3.8 0.835916
3.9 0.792354
4 0.743156
4.1 0.688744
4.2 0.629029
4.3 0.565173
4.4 0.502149
4.5 0.438499
4.6 0.377441
4.7 0.320189
4.8 0.26724
4.9 0.218889
5 0.176334
5.1 0.139309
5.2 0.1088
5.3 0.0839554
5.4 0.0632537
5.5 0.0472507
5.6 0.0348116
5.7 0.0252101
5.8 0.0179372
5.9 0.0125085
6 0.00867285
6.1 0.00585204
6.2 0.00399559
6.3 0.00266217
6.4 0.00173105
6.5 0.00111267
6.6 0.000708841
6.7 0.000442882
6.8 0.000269986
6.9 0.000167504
7 9.97725e-05
7.1 5.60702e-05
7.2 3.26884e-05
7.3 1.9933e-05
7.4 1.03378e-05
7.5 5.75887e-06
7.6 3.0437e-06
7.7 1.67157e-06
7.8 7.42826e-07
7.9 5.20215e-07
8 2.70007e-07
8.1 1.42574e-07


==> fer-stack-r13-m19-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 0.994859
1.3 1
1.4 1
1.5 1
1.6 1
1.7 0.977307
1.8 1
1.9 0.940507
2 0.925456
2.1 0.885925
2.2 0.845492
2.3 0.815574
2.4 0.768172
2.5 0.700541
2.6 0.645233
2.7 0.583538
2.8 0.513359
2.9 0.438427
3 0.371771
3.1 0.311295
3.2 0.25671
3.3 0.209101
3.4 0.158557
3.5 0.126528
3.6 0.0973067
3.7 0.0700586
3.8 0.0514838
3.9 0.0362712
4 0.0260674
4.1 0.018163
4.2 0.0124432
4.3 0.00836432
4.4 0.00556504
4.5 0.00373635
4.6 0.00231332
4.7 0.0015199
4.8 0.000958729
4.9 0.000618583
5 0.000388561
5.1 0.000239398
5.2 0.000149478
5.3 9.33817e-05
5.4 5.64715e-05
5.5 3.47491e-05
5.6 2.22503e-05
5.7 1.31465e-05
5.8 8.70955e-06
5.9 4.79108e-06
6 3.11756e-06
6.1 2.40826e-06
6.2 1.01246e-06
6.3 7.02131e-07
6.4 4.46097e-07
6.5 2.45431e-07


==> fer-stack-r13-m19-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 0.999963
2 1
2.1 0.99995
2.2 1
2.3 0.999838
2.4 0.999877
2.5 0.999644
2.6 0.999413
2.7 0.999124
2.8 0.998086
2.9 0.997342
3 0.995869
3.1 0.993212
3.2 0.989652
3.3 0.984582
3.4 0.977229
3.5 0.967473
3.6 0.954903
3.7 0.938416
3.8 0.917765
3.9 0.889864
4 0.857873
4.1 0.821265
4.2 0.779466
4.3 0.73142
4.4 0.680249
4.5 0.623988
4.6 0.566733
4.7 0.507946
4.8 0.449604
4.9 0.39266
5 0.3393
5.1 0.287835
5.2 0.241539
5.3 0.200307
5.4 0.163253
5.5 0.132546
5.6 0.105605
5.7 0.0829701
5.8 0.0644341
5.9 0.0496105
6 0.0376254
6.1 0.0284712
6.2 0.0211865
6.3 0.0156341
6.4 0.0114239
6.5 0.00826614
6.6 0.00593204
6.7 0.00415822
6.8 0.00291095
6.9 0.00201669
7 0.00138663
7.1 0.000949225
7.2 0.000629103
7.3 0.0004353
7.4 0.000275618
7.5 0.000180693
7.6 0.000117887
7.7 7.19968e-05
7.8 4.7783e-05
7.9 2.75388e-05
8 1.66804e-05
8.1 1.02052e-05
8.2 6.51555e-06
8.3 3.5216e-06
8.4 2.05981e-06
8.5 1.08721e-06
8.6 6.47064e-07
8.7 3.18224e-07
8.8 1.88658e-07


==> fer-stack-r13-m19-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.999707
1.7 0.999843
1.8 0.999615
1.9 0.999018
2 0.997667
2.1 0.996525
2.2 0.994509
2.3 0.990986
2.4 0.986888
2.5 0.979453
2.6 0.968933
2.7 0.956345
2.8 0.939125
2.9 0.915506
3 0.887013
3.1 0.852795
3.2 0.815471
3.3 0.769164
3.4 0.716605
3.5 0.661886
3.6 0.603578
3.7 0.544727
3.8 0.482942
3.9 0.422628
4 0.366378
4.1 0.310155
4.2 0.258489
4.3 0.212386
4.4 0.173434
4.5 0.137969
4.6 0.108395
4.7 0.0846194
4.8 0.0647114
4.9 0.0490061
5 0.0366544
5.1 0.0267912
5.2 0.0193918
5.3 0.0139517
5.4 0.00981941
5.5 0.00680067
5.6 0.00465538
5.7 0.00320845
5.8 0.00213771
5.9 0.00144422
6 0.000923346
6.1 0.000602017
6.2 0.000381637
6.3 0.000238871
6.4 0.000150551
6.5 8.87721e-05
6.6 5.22033e-05
6.7 3.08778e-05
6.8 1.82919e-05
6.9 1.0074e-05
7 5.06965e-06
7.1 3.63935e-06
7.2 1.85194e-06
7.3 8.01912e-07
7.4 5.93568e-07
7.5 2.78529e-07


==> fer-stack-r14-m21-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 0.985148
1.5 0.986644
1.6 0.961823
1.7 0.952436
1.8 0.920098
1.9 0.892169
2 0.852207
2.1 0.821005
2.2 0.751378
2.3 0.714004
2.4 0.635046
2.5 0.570852
2.6 0.50306
2.7 0.435509
2.8 0.382445
2.9 0.311406
3 0.24396
3.1 0.197778
3.2 0.156563
3.3 0.119044
3.4 0.0900512
3.5 0.0664336
3.6 0.0498872
3.7 0.0337116
3.8 0.0232001
3.9 0.0162122
4 0.0108046
4.1 0.00736168
4.2 0.00488398
4.3 0.00303699
4.4 0.00191345
4.5 0.00125662
4.6 0.000718166
4.7 0.000450727
4.8 0.000286395
4.9 0.000174873
5 0.000105742
5.1 6.17742e-05
5.2 3.96166e-05
5.3 2.39427e-05
5.4 1.46248e-05
5.5 8.00168e-06
5.6 4.95756e-06
5.7 3.34348e-06
5.8 1.84798e-06
5.9 1.04849e-06
6 7.81137e-07
6.1 3.01186e-07
6.2 2.52132e-07


==> fer-stack-r14-m21-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 0.999835
2.4 0.999621
2.5 0.99951
2.6 0.999039
2.7 0.998407
2.8 0.997339
2.9 0.99594
3 0.993478
3.1 0.989724
3.2 0.985132
3.3 0.977967
3.4 0.967434
3.5 0.954636
3.6 0.937544
3.7 0.916647
3.8 0.890009
3.9 0.859194
4 0.823824
4.1 0.780327
4.2 0.730648
4.3 0.679934
4.4 0.623879
4.5 0.566605
4.6 0.507662
4.7 0.449708
4.8 0.391832
4.9 0.338233
5 0.288028
5.1 0.242626
5.2 0.200912
5.3 0.164136
5.4 0.132408
5.5 0.105426
5.6 0.0834242
5.7 0.064806
5.8 0.050025
5.9 0.038079
6 0.0289371
6.1 0.0215365
6.2 0.0160305
6.3 0.0116739
6.4 0.00841149
6.5 0.00607539
6.6 0.00430604
6.7 0.00303833
6.8 0.00211634
6.9 0.00147496
7 0.00100825
7.1 0.000686885
7.2 0.000457041
7.3 0.000305871
7.4 0.000202141
7.5 0.000133011
7.6 8.26489e-05
7.7 5.23161e-05
7.8 3.4249e-05
7.9 1.93934e-05
8 1.31985e-05
8.1 8.36456e-06
8.2 4.87547e-06
8.3 2.58179e-06
8.4 1.40964e-06
8.5 8.43268e-07
8.6 4.03851e-07
8.7 3.02028e-07


==> fer-stack-r14-m21-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.999612
1.7 1
1.8 0.998749
1.9 0.997008
2 0.995593
2.1 0.992955
2.2 0.988287
2.3 0.982634
2.4 0.973815
2.5 0.96214
2.6 0.948206
2.7 0.928737
2.8 0.902822
2.9 0.87247
3 0.8354
3.1 0.793707
3.2 0.745587
3.3 0.69393
3.4 0.636788
3.5 0.57503
3.6 0.517779
3.7 0.45749
3.8 0.398496
3.9 0.34065
4 0.287491
4.1 0.239155
4.2 0.197234
4.3 0.159294
4.4 0.127243
4.5 0.0996496
4.6 0.0778123
4.7 0.0595654
4.8 0.0450865
4.9 0.0336283
5 0.0249023
5.1 0.0181046
5.2 0.0128864
5.3 0.00906022
5.4 0.00644901
5.5 0.00447115
5.6 0.00301575
5.7 0.00204725
5.8 0.00136281
5.9 0.000895538
6 0.000599564
6.1 0.000379875
6.2 0.000233717
6.3 0.000150723
6.4 8.94043e-05
6.5 5.76879e-05
6.6 3.38625e-05
6.7 1.96222e-05
6.8 1.22454e-05
6.9 6.80636e-06
7 4.15614e-06
7.1 2.3968e-06
7.2 9.22855e-07
7.3 5.12475e-07
7.4 3.72119e-07


==> fer-stack-r23-m9-16.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 0.997024
2.6 0.994248
2.7 0.986175
2.8 0.982838
2.9 0.97035
3 0.952885
3.1 0.935569
3.2 0.9
3.3 0.87098
3.4 0.838522
3.5 0.780242
3.6 0.723185
3.7 0.657981
3.8 0.587054
3.9 0.516861
4 0.444406
4.1 0.378971
4.2 0.312389
4.3 0.250769
4.4 0.200646
4.5 0.148709
4.6 0.114322
4.7 0.0815312
4.8 0.0593508
4.9 0.0414062
5 0.0285581
5.1 0.019157
5.2 0.0123961
5.3 0.00782123
5.4 0.00493449
5.5 0.00296144
5.6 0.00169784
5.7 0.00103035
5.8 0.000565
5.9 0.000326094
6 0.000184074
6.1 0.000109886
6.2 5.7026e-05
6.3 3.448e-05
6.4 1.76928e-05
6.5 9.23264e-06
6.6 4.8666e-06
6.7 3.33133e-06
6.8 1.85248e-06
6.9 7.44501e-07
7 6.4259e-07
7.1 3.27705e-07


==> fer-stack-r23-m9-2.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 1
2.7 1
2.8 1
2.9 1
3 1
3.1 0.999923
3.2 0.999548
3.3 0.999479
3.4 0.999121
3.5 0.998609
3.6 0.997501
3.7 0.995868
3.8 0.993389
3.9 0.989371
4 0.984152
4.1 0.976999
4.2 0.967578
4.3 0.953688
4.4 0.937351
4.5 0.915613
4.6 0.890015
4.7 0.857102
4.8 0.820154
4.9 0.776603
5 0.730675
5.1 0.679611
5.2 0.622619
5.3 0.566743
5.4 0.507076
5.5 0.450149
5.6 0.392843
5.7 0.339102
5.8 0.288082
5.9 0.242156
6 0.199579
6.1 0.164156
6.2 0.131991
6.3 0.105147
6.4 0.0826527
6.5 0.0636806
6.6 0.0487634
6.7 0.0368778
6.8 0.0275021
6.9 0.0202052
7 0.0146992
7.1 0.0106388
7.2 0.00760551
7.3 0.00532907
7.4 0.00367783
7.5 0.00253449
7.6 0.00171289
7.7 0.00113581
7.8 0.000747266
7.9 0.000492294
8 0.000329208
8.1 0.00020166
8.2 0.000127037
8.3 8.10914e-05
8.4 4.68505e-05
8.5 2.86267e-05
8.6 1.72464e-05
8.7 9.58995e-06
8.8 6.60272e-06
8.9 3.09029e-06
9 1.74299e-06
9.1 1.0866e-06
9.2 4.94943e-07
9.3 3.56427e-07


==> fer-stack-r23-m9-5.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 1
1.7 1
1.8 1
1.9 1
2 1
2.1 1
2.2 1
2.3 1
2.4 1
2.5 1
2.6 1
2.7 0.999572
2.8 0.999598
2.9 0.999418
3 0.998912
3.1 1
3.2 0.995033
3.3 0.992013
3.4 0.986191
3.5 0.979867
3.6 0.968817
3.7 0.954711
3.8 0.935812
3.9 0.911837
4 0.883793
4.1 0.846462
4.2 0.802656
4.3 0.752084
4.4 0.697824
4.5 0.641113
4.6 0.579154
4.7 0.515533
4.8 0.451327
4.9 0.388452
5 0.330143
5.1 0.275356
5.2 0.225929
5.3 0.182152
5.4 0.144912
5.5 0.112002
5.6 0.0858985
5.7 0.0646503
5.8 0.0478466
5.9 0.0346842
6 0.0246366
6.1 0.0176528
6.2 0.0121102
6.3 0.00820658
6.4 0.00547003
6.5 0.00362354
6.6 0.0023201
6.7 0.00151121
6.8 0.000930603
6.9 0.000581153
7 0.000351923
7.1 0.000207726
7.2 0.000126646
7.3 7.24472e-05
7.4 3.89306e-05
7.5 2.22583e-05
7.6 1.31727e-05
7.7 6.34819e-06
7.8 3.34948e-06
7.9 1.70966e-06
8 9.56311e-07
8.1 4.27035e-07
8.2 2.16073e-07


==> fer-viterbi-r12-m12.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 0.999954
0.6 1
0.7 1
0.8 0.99995
0.9 1
1 0.999947
1.1 0.999897
1.2 0.999864
1.3 0.999747
1.4 0.999356
1.5 0.998844
1.6 0.998549
1.7 0.99777
1.8 0.996368
1.9 0.994651
2 0.991351
2.1 0.986154
2.2 0.979858
2.3 0.971265
2.4 0.959816
2.5 0.944455
2.6 0.924518
2.7 0.898615
2.8 0.86547
2.9 0.830383
3 0.78694
3.1 0.736448
3.2 0.681409
3.3 0.620705
3.4 0.560718
3.5 0.497248
3.6 0.434558
3.7 0.373514
3.8 0.316874
3.9 0.263287
4 0.215858
4.1 0.173376
4.2 0.137871
4.3 0.107688
4.4 0.0828327
4.5 0.0632064
4.6 0.0468419
4.7 0.0350441
4.8 0.0254786
4.9 0.018345
5 0.0130222
5.1 0.00916149
5.2 0.00655141
5.3 0.00451503
5.4 0.00307411
5.5 0.00212369
5.6 0.00142123
5.7 0.000948434
5.8 0.000613638
5.9 0.000407517
6 0.000259786
6.1 0.000170056
6.2 0.000115397
6.3 7.34286e-05
6.4 5.11712e-05
6.5 2.84497e-05
6.6 2.00298e-05
6.7 1.14381e-05
6.8 6.9519e-06
6.9 4.26636e-06
7 2.58923e-06
7.1 1.85697e-06
7.2 1.04526e-06


==> fer-viterbi-r12-m6.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 0.999995
1.1 0.999992
1.2 0.999994
1.3 0.99997
1.4 0.99994
1.5 0.999907
1.6 0.999837
1.7 0.999714
1.8 0.999567
1.9 0.999254
2 0.998799
2.1 0.998159
2.2 0.997033
2.3 0.995557
2.4 0.99338
2.5 0.990267
2.6 0.985906
2.7 0.980201
2.8 0.972274
2.9 0.962055
3 0.949125
3.1 0.932888
3.2 0.912634
3.3 0.888386
3.4 0.86001
3.5 0.82709
3.6 0.789818
3.7 0.748525
3.8 0.7039
3.9 0.655953
4 0.606196
4.1 0.554928
4.2 0.503422
4.3 0.452051
4.4 0.402547
4.5 0.355002
4.6 0.309912
4.7 0.267947
4.8 0.230053
4.9 0.195519
5 0.164848
5.1 0.137922
5.2 0.114387
5.3 0.094109
5.4 0.0768179
5.5 0.062415
5.6 0.0501991
5.7 0.0400732
5.8 0.0318965
5.9 0.0251294
6 0.0197937
6.1 0.015436
6.2 0.0119097
6.3 0.00918445
6.4 0.00704279
6.5 0.00531793
6.6 0.00402636
6.7 0.00303832
6.8 0.00227041
6.9 0.00168233
7 0.00124891
7.1 0.000904466
7.2 0.000662822
7.3 0.000480007
7.4 0.000346675
7.5 0.000247652
7.6 0.000177293
7.7 0.000125675
7.8 8.63956e-05
7.9 5.91863e-05
8 4.15058e-05
8.1 2.82816e-05
8.2 1.9521e-05
8.3 1.32475e-05
8.4 8.98462e-06
8.5 5.86102e-06
8.6 3.95715e-06
8.7 2.50234e-06
8.8 1.61765e-06
8.9 1.02874e-06
9 6.1864e-07
9.1 3.96574e-07
9.2 2.43921e-07
9.3 1.35587e-07
9.4 1.09821e-07
9.5 6.14939e-08
9.6 2.76393e-08
9.7 2.40492e-08
9.8 9.12361e-09
9.9 7.97663e-09


==> fer-viterbi-r13-m12.txt <==
0 1
0.1 1
0.2 0.99995
0.3 1
0.4 1
0.5 0.999902
0.6 0.999866
0.7 0.999865
0.8 0.999778
0.9 0.998949
1 0.999119
1.1 0.998682
1.2 0.997851
1.3 0.996382
1.4 0.99511
1.5 0.992379
1.6 0.987561
1.7 0.982051
1.8 0.973414
1.9 0.962567
2 0.948051
2.1 0.92945
2.2 0.905682
2.3 0.876383
2.4 0.841107
2.5 0.800915
2.6 0.753651
2.7 0.703449
2.8 0.646878
2.9 0.587033
3 0.526142
3.1 0.465074
3.2 0.405633
3.3 0.348743
3.4 0.295456
3.5 0.246761
3.6 0.203087
3.7 0.16448
3.8 0.131056
3.9 0.103535
4 0.0807398
4.1 0.0620049
4.2 0.0471953
4.3 0.0355292
4.4 0.0265691
4.5 0.0196874
4.6 0.0142118
4.7 0.010234
4.8 0.00730291
4.9 0.00519979
5 0.00369274
5.1 0.00255737
5.2 0.00179984
5.3 0.00121276
5.4 0.000852966
5.5 0.000565828
5.6 0.000362142
5.7 0.000248992
5.8 0.000167814
5.9 0.000102734
6 6.65548e-05
6.1 4.67176e-05
6.2 2.7908e-05
6.3 1.86166e-05
6.4 1.18254e-05
6.5 7.63726e-06
6.6 3.7985e-06
6.7 2.92517e-06
6.8 1.67207e-06
6.9 1.22458e-06
7 8.51964e-07


==> fer-viterbi-r13-m6.txt <==
0 1
0.1 1
0.2 0.999995
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 0.999979
0.9 0.999986
1 0.999944
1.1 0.999894
1.2 0.999843
1.3 0.999703
1.4 0.999537
1.5 0.999206
1.6 0.998822
1.7 0.998208
1.8 0.997226
1.9 0.995692
2 0.993604
2.1 0.990792
2.2 0.986708
2.3 0.981023
2.4 0.973729
2.5 0.964414
2.6 0.95172
2.7 0.936496
2.8 0.917831
2.9 0.894979
3 0.868839
3.1 0.837604
3.2 0.802693
3.3 0.764066
3.4 0.72169
3.5 0.676618
3.6 0.628883
3.7 0.579374
3.8 0.529475
3.9 0.47979
4 0.430799
4.1 0.383509
4.2 0.338328
4.3 0.296178
4.4 0.257017
4.5 0.221127
4.6 0.188607
4.7 0.159476
4.8 0.134328
4.9 0.111971
5 0.092632
5.1 0.0762446
5.2 0.0622059
5.3 0.0506376
5.4 0.0407694
5.5 0.0327597
5.6 0.0260073
5.7 0.0205935
5.8 0.0162123
5.9 0.0126929
6 0.00984045
6.1 0.00759564
6.2 0.00586791
6.3 0.00446399
6.4 0.00339296
6.5 0.00257207
6.6 0.00192561
6.7 0.00143104
6.8 0.00106168
6.9 0.000784119
7 0.000572266
7.1 0.00042005
7.2 0.000302354
7.3 0.000216158
7.4 0.000155631
7.5 0.000109889
7.6 7.76329e-05
7.7 5.37709e-05
7.8 3.79907e-05
7.9 2.52186e-05
8 1.76222e-05
8.1 1.21949e-05
8.2 7.82338e-06
8.3 5.38284e-06
8.4 3.51622e-06
8.5 2.26832e-06
8.6 1.58053e-06
8.7 1.00851e-06
8.8 6.46361e-07
8.9 4.03134e-07
9 2.58544e-07
9.1 1.41085e-07
9.2 9.14345e-08
9.3 6.16789e-08
9.4 3.20442e-08
9.5 2.40256e-08
9.6 1.05023e-08
9.7 6.49189e-09


==> fer-viterbi-r14-m12.txt <==
0 1
0.1 0.999916
0.2 1
0.3 1
0.4 0.999899
0.5 0.999858
0.6 0.999709
0.7 0.999465
0.8 0.999105
0.9 0.998772
1 0.997093
1.1 0.995975
1.2 0.994
1.3 0.990542
1.4 0.986793
1.5 0.980982
1.6 0.97185
1.7 0.960808
1.8 0.94615
1.9 0.925307
2 0.900976
2.1 0.871282
2.2 0.835779
2.3 0.794677
2.4 0.748193
2.5 0.696193
2.6 0.642012
2.7 0.582418
2.8 0.521098
2.9 0.463069
3 0.402719
3.1 0.347454
3.2 0.295362
3.3 0.24664
3.4 0.204728
3.5 0.166551
3.6 0.134021
3.7 0.10654
3.8 0.0835478
3.9 0.0649358
4 0.0497616
4.1 0.0373211
4.2 0.0284292
4.3 0.02123
4.4 0.0155738
4.5 0.0113049
4.6 0.00822806
4.7 0.00587986
4.8 0.00417436
4.9 0.003061
5 0.00209496
5.1 0.0014502
5.2 0.00101923
5.3 0.00066165
5.4 0.000455922
5.5 0.000320655
5.6 0.000220338
5.7 0.000134555
5.8 8.99287e-05
5.9 6.13151e-05
6 3.9892e-05
6.1 2.47079e-05
6.2 1.60851e-05
6.3 1.02761e-05
6.4 6.63691e-06
6.5 4.32775e-06
6.6 2.83787e-06
6.7 1.753e-06
6.8 1.11114e-06
6.9 5.56463e-07


==> fer-viterbi-r14-m6.txt <==
0 1
0.1 1
0.2 0.999996
0.3 0.999991
0.4 1
0.5 0.999994
0.6 0.999993
0.7 0.999972
0.8 0.999948
0.9 0.999914
1 0.999837
1.1 0.999726
1.2 0.999536
1.3 0.999374
1.4 0.998953
1.5 0.998274
1.6 0.997258
1.7 0.995827
1.8 0.993836
1.9 0.991194
2 0.987319
2.1 0.981926
2.2 0.975096
2.3 0.96624
2.4 0.954183
2.5 0.939309
2.6 0.921831
2.7 0.900338
2.8 0.874841
2.9 0.845366
3 0.811679
3.1 0.774566
3.2 0.733377
3.3 0.689533
3.4 0.642969
3.5 0.59475
3.6 0.545569
3.7 0.49595
3.8 0.447885
3.9 0.400461
4 0.355246
4.1 0.312289
4.2 0.272668
4.3 0.235718
4.4 0.2026
4.5 0.172754
4.6 0.146059
4.7 0.12292
4.8 0.10221
4.9 0.0849828
5 0.0698197
5.1 0.0570619
5.2 0.0463529
5.3 0.03744
5.4 0.0300401
5.5 0.0240232
5.6 0.0190088
5.7 0.0150157
5.8 0.0117811
5.9 0.00919343
6 0.0071343
6.1 0.00548535
6.2 0.00421889
6.3 0.00319787
6.4 0.00242905
6.5 0.0018273
6.6 0.00138398
6.7 0.00101362
6.8 0.000754851
6.9 0.000554956
7 0.00040855
7.1 0.000297093
7.2 0.000214451
7.3 0.000152371
7.4 0.000108436
7.5 7.52317e-05
7.6 5.48818e-05
7.7 3.82508e-05
7.8 2.60495e-05
7.9 1.78849e-05
8 1.23603e-05
8.1 8.19403e-06
8.2 5.53776e-06
8.3 3.52781e-06
8.4 2.48096e-06
8.5 1.58245e-06
8.6 1.04948e-06
8.7 7.0523e-07
8.8 4.11731e-07
8.9 2.62117e-07
9 1.76824e-07
9.1 8.42708e-08
9.2 7.0485e-08
9.3 3.30991e-08
9.4 1.94846e-08
9.5 1.22492e-08


==> fer-viterbi-r23-m3.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.999982
1.7 0.99999
1.8 0.999983
1.9 0.999944
2 0.999886
2.1 0.999816
2.2 0.999758
2.3 0.999576
2.4 0.999339
2.5 0.998907
2.6 0.998263
2.7 0.997335
2.8 0.995889
2.9 0.993761
3 0.990752
3.1 0.986523
3.2 0.980929
3.3 0.973226
3.4 0.963002
3.5 0.949866
3.6 0.933224
3.7 0.91261
3.8 0.887796
3.9 0.858579
4 0.824195
4.1 0.785701
4.2 0.742304
4.3 0.695757
4.4 0.645386
4.5 0.592946
4.6 0.539433
4.7 0.485126
4.8 0.432359
4.9 0.38107
5 0.332266
5.1 0.286398
5.2 0.244704
5.3 0.206702
5.4 0.172989
5.5 0.143319
5.6 0.117599
5.7 0.0958157
5.8 0.077226
5.9 0.0617981
6 0.0492117
6.1 0.0386988
6.2 0.0302266
6.3 0.0235188
6.4 0.0181363
6.5 0.0138698
6.6 0.0105638
6.7 0.0079926
6.8 0.0060112
6.9 0.00450708
7 0.00333108
7.1 0.00246735
7.2 0.00180567
7.3 0.00132152
7.4 0.0009575
7.5 0.000688322
7.6 0.000489977
7.7 0.000351913
7.8 0.000248777
7.9 0.000173618
8 0.000120849
8.1 8.39147e-05
8.2 5.77296e-05
8.3 3.95963e-05
8.4 2.68141e-05
8.5 1.79374e-05
8.6 1.16078e-05
8.7 8.14113e-06
8.8 5.30323e-06
8.9 3.3919e-06
9 2.19396e-06
9.1 1.39162e-06
9.2 8.72935e-07
9.3 5.93581e-07
9.4 3.48074e-07
9.5 2.13383e-07
9.6 1.38573e-07
9.7 7.1294e-08
9.8 5.07308e-08
9.9 2.58963e-08
10 1.36049e-08
10.1 1.04647e-08
10.2 5.45624e-09


==> fer-viterbi-r23-m6.txt <==
0 1
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1
1 1
1.1 1
1.2 1
1.3 1
1.4 1
1.5 1
1.6 0.999929
1.7 0.999929
1.8 0.999886
1.9 0.999536
2 0.999453
2.1 0.999144
2.2 0.99868
2.3 0.997765
2.4 0.996773
2.5 0.994937
2.6 0.991562
2.7 0.987776
2.8 0.981176
2.9 0.973291
3 0.962158
3.1 0.947118
3.2 0.927971
3.3 0.90364
3.4 0.872308
3.5 0.835871
3.6 0.7939
3.7 0.743832
3.8 0.688608
3.9 0.629613
4 0.567002
4.1 0.502808
4.2 0.438277
4.3 0.375831
4.4 0.315493
4.5 0.261321
4.6 0.2115
4.7 0.16899
4.8 0.132305
4.9 0.100744
5 0.0763541
5.1 0.0566254
5.2 0.0410816
5.3 0.0296423
5.4 0.0210474
5.5 0.0146547
5.6 0.0100744
5.7 0.00688381
5.8 0.00462095
5.9 0.00309233
6 0.00201642
6.1 0.00133713
6.2 0.00085735
6.3 0.000560953
6.4 0.000343921
6.5 0.000225643
6.6 0.000142392
6.7 8.58198e-05
6.8 5.83724e-05
6.9 3.5288e-05
7 2.14627e-05
7.1 1.51669e-05
7.2 8.29244e-06
7.3 4.68953e-06
7.4 3.39917e-06
7.5 1.42435e-06
7.6 1.17378e-06
7.7 5.93746e-07
7.8 3.4784e-07
7.9 2.73225e-07

